Equalization-Enhanced Phase Noise: Modeling and DSP-aware Analysis

In coherent optical communication systems the laser phase noise is commonly modeled as a Wiener process. We propose a sliding-window based linearization of the phase noise, enabling a novel description. We show that, by stochastically modeling the residual error introduced by this approximation, equalization-enhanced phase noise (EEPN) can be described and decomposed into four different components. Furthermore, we analyze the four components separately and provide a stochastical model for each of them. This novel model allows to predict the impact of well-known algorithms in coherent digital signal processing (DSP) pipelines such as timing recovery (TR) and carrier phase recovery (CPR) on each of the terms. Thus, it enables to approximate the resulting signal affected by EEPN after each of these DSP steps and helps to derive appropriate ways of mitigating such effects.

==> fig/linearize_phase/slope_240000.csv <==
220000,-0.0005873207856981163
260000,-0.0012505237492433949


==> fig/linearize_phase/slope_390000.csv <==
370000,-0.0016272358294585434
410000,-0.0016558569838932276


==> fig/linearize_phase/wiener_process_slope_240000.csv <==
200000,-0.00020310483159806516
200010,-0.00019994949840925654
200020,-0.0002022759970477096
200030,-0.0001987736779177373
200040,-0.000197909730229014
200050,-0.00019977125640542598
200060,-0.0001883721884318676
200070,-0.00018509914579240965
200080,-0.00018157451520405237
200090,-0.00018967252047548852
200100,-0.0001886204306234666
200110,-0.000193155353546559
200120,-0.0001945055708779501
200130,-0.00019702480164126757
200140,-0.00020111132672143722
200150,-0.00020228488402040782
200160,-0.00020579263440979344
200170,-0.00020628575313622445
200180,-0.00020701801460848768
200190,-0.0001957372187189203
200200,-0.00019197196431293257
200210,-0.00019381081342791104
200220,-0.0001918209889730781
200230,-0.0001889794341003472
200240,-0.00018801024849004214
200250,-0.00018366323050172527
200260,-0.00018552385276681316
200270,-0.0001876238322961855
200280,-0.00018498911896876403
200290,-0.000186008933051846
200300,-0.0001853047543287816
200310,-0.00018287508906118682
200320,-0.00018096961516227448
200330,-0.00018442565394995929
200340,-0.00017507370374381757
200350,-0.00018454454907053803
200360,-0.00018101713331812342
200370,-0.0001913739747353332
200380,-0.0001890129661061049
200390,-0.00019502207986772538
200400,-0.00020285727980978152
200410,-0.00020064915502319313
200420,-0.00019769805989605318
200430,-0.0001902935150208401
200440,-0.0001885927665166482
200450,-0.0001890868057799807
200460,-0.0001918668059733728
200470,-0.00019094820298871414
200480,-0.00019407991551573492
200490,-0.00019903075747637787
200500,-0.00020614092924300378
200510,-0.00019672575066951155
200520,-0.00020020619197285162
200530,-0.0001895431579710636
200540,-0.00019837297581779315
200550,-0.00020003804733906524
200560,-0.00019657310437343125
200570,-0.00019850324326974736
200580,-0.0002025480904924908
200590,-0.0002013378873044298
200600,-0.00020618055406873488
200610,-0.00021103592596977483
200620,-0.00021317730502527635
200630,-0.0002106049494742938
200640,-0.000208027717020164
200650,-0.00020673697736402408
200660,-0.000200171044231287
200670,-0.00020130645736834114
200680,-0.00020237255412209723
200690,-0.0001971394273524552
200700,-0.0001863398182669312
200710,-0.00017721470608845417
200720,-0.0001693214784466092
200730,-0.00017352678719035085
200740,-0.00017128909760001293
200750,-0.0001795589569490059
200760,-0.00017441667102543231
200770,-0.000173710559761012
200780,-0.00017233542584117086
200790,-0.00016663918522527053
200800,-0.00017777137951388488
200810,-0.00019127237181217833
200820,-0.00019125790208647547
200830,-0.0001821789345492318
200840,-0.00017956020979115645
200850,-0.00018558686503170613
200860,-0.00018427863418969006
200870,-0.00018544988137127885
200880,-0.0001905947463299361
200890,-0.00019980636966075645
200900,-0.00020213079537224015
200910,-0.00019784392039033693
200920,-0.00019696672976743474
200930,-0.00020397891908103196
200940,-0.00019818822075141337
200950,-0.00019997381126118054
200960,-0.00020290852889840054
200970,-0.00021055207695711543
200980,-0.00020853085902237877
200990,-0.0002151728203180197
201000,-0.00021306449831897618
201010,-0.00021079734048726868
201020,-0.00020772595177260503
201030,-0.0002049318112472312
201040,-0.00021025407614061532
201050,-0.0002053493729936822
201060,-0.00020767419930399402
201070,-0.0002015697162841296
201080,-0.00020548081582415762
201090,-0.00021177095759227345
201100,-0.0002112950666164158
201110,-0.00021578475273865887
201120,-0.00021306753299084463
201130,-0.0002230930428471803
201140,-0.00022658583560396207
201150,-0.0002276538332884396
201160,-0.00023461154284278694
201170,-0.0002419741236914573
201180,-0.0002452221887543796
201190,-0.0002466297763312807
201200,-0.00024000846943172068
201210,-0.00023978287704458544
201220,-0.00022995351369494238
201230,-0.00023169735019788615
201240,-0.00023274618433832906
201250,-0.0002253345024203264
201260,-0.00022316204938355316
201270,-0.0002146156899741738
201280,-0.00021103128965036872
201290,-0.00021442658706997012
201300,-0.0002064983929760853
201310,-0.0002068932339244835
201320,-0.00021010250680588083
201330,-0.0002176861545514282
201340,-0.0002141490387805541
201350,-0.00022120955427033668
201360,-0.00021681020083867632
201370,-0.00022049223618143232
201380,-0.0002224030464511251
201390,-0.00022201939868359344
201400,-0.0002240448685094942
201410,-0.00022225259841069788
201420,-0.00021864862630831397
201430,-0.00022181722068661183
201440,-0.0002182819902716333
201450,-0.00022204392426144288
201460,-0.0002235626425662123
201470,-0.0002215226661831123
201480,-0.0002284604675157021
201490,-0.00021615228545283335
201500,-0.00021519263678193343
201510,-0.00020320849580703765
201520,-0.00020279645552083106
201530,-0.00019746306930201008
201540,-0.00020216245455626587
201550,-0.00020594492565547965
201560,-0.00020263207587904765
201570,-0.00019373394264613175
201580,-0.00019687599008812176
201590,-0.00019051518048118692
201600,-0.00018860008421220457
201610,-0.00018366273389213114
201620,-0.00018717467630216162
201630,-0.0001859485915751389
201640,-0.00018082828145712221
201650,-0.00018989372742875035
201660,-0.00019467398110145236
201670,-0.0001967085457759636
201680,-0.0002044157952174685
201690,-0.0001906764859380737
201700,-0.00018843285292389914
201710,-0.00019462081132454615
201720,-0.00019728796268715066
201730,-0.0002074821489884168
201740,-0.00021868687897919797
201750,-0.00022485253045595823
201760,-0.00022669323927529536
201770,-0.00022490647006006894
201780,-0.00020754949775120274
201790,-0.00020842537561239406
201800,-0.00021881806678920485
201810,-0.00022096265073981875
201820,-0.00022268965216451524
201830,-0.00022478308902858276
201840,-0.00022625713021896395
201850,-0.0002368015407830789
201860,-0.00024149814345836778
201870,-0.00024608166888761147
201880,-0.00024680507048894607
201890,-0.0002483813530460081
201900,-0.00024319215911303892
201910,-0.00023244575917854364
201920,-0.00023071434773749838
201930,-0.0002348524037510524
201940,-0.00023095101118180577
201950,-0.0002234200794322605
201960,-0.0002276494835838916
201970,-0.00021501852091357956
201980,-0.00020896266950838857
201990,-0.00021212255766436466
202000,-0.00020358383851581296
202010,-0.00020915868847122903
202020,-0.00021254744469432587
202030,-0.00021624485185856027
202040,-0.00021351439278731902
202050,-0.00021164251915561634
202060,-0.0002072602116042835
202070,-0.00020572495997476893
202080,-0.0002136752135678234
202090,-0.000223992992956909
202100,-0.00022315729878096119
202110,-0.0002189436333851131
202120,-0.00022967570434545366
202130,-0.0002210841726386734
202140,-0.0002219573619412195
202150,-0.00021631664840422786
202160,-0.00022753599394135046
202170,-0.00022785546714492274
202180,-0.00022101439128572708
202190,-0.0002243995261361863
202200,-0.0002214863770009054
202210,-0.00021857574747822633
202220,-0.0002092067126576921
202230,-0.00021127206689703468
202240,-0.00021747285536087246
202250,-0.00021001092367191725
202260,-0.00021578787649999593
202270,-0.00021616063659145334
202280,-0.00021089958507461458
202290,-0.0002117996315541111
202300,-0.0002214155862360626
202310,-0.0002145136783524033
202320,-0.00020517050965861687
202330,-0.00021068367128147445
202340,-0.00020241324807384868
202350,-0.00018639361617917512
202360,-0.00019659123832593145
202370,-0.0002034257943860877
202380,-0.00020842940393532802
202390,-0.00021279784143050657
202400,-0.00021212824762737484
202410,-0.0002105721513631457
202420,-0.0002115472026190894
202430,-0.00021179831859317663
202440,-0.00021334706008650773
202450,-0.0002092681774788813
202460,-0.0002129229442644114
202470,-0.00021846934600103067
202480,-0.0002134490757827471
202490,-0.000215648773952319
202500,-0.0002198903188456891
202510,-0.00021775168385759205
202520,-0.00021334552576061417
202530,-0.00020555785626294457
202540,-0.0002025332827260027
202550,-0.00020119768795218848
202560,-0.00020479555153298147
202570,-0.00021219018998817402
202580,-0.0002185527338974642
202590,-0.0002156404024777896
202600,-0.0002100352255901909
202610,-0.00020931138453536202
202620,-0.00020346463962696464
202630,-0.0002066163060024803
202640,-0.00021813480779317917
202650,-0.00021216911330118195
202660,-0.00021377385596750616
202670,-0.00022571396080238112
202680,-0.00022769753953731103
202690,-0.00022722121239142847
202700,-0.00023393311572717938
202710,-0.00022428319033013577
202720,-0.00023042252987906655
202730,-0.00022753532094127088
202740,-0.00022563125296827817
202750,-0.00022602003789670255
202760,-0.00021145173180142507
202770,-0.00022624623452434083
202780,-0.00023150922125810092
202790,-0.00023752568986637145
202800,-0.00024138322798068814
202810,-0.00023478966453759024
202820,-0.0002361061783981586
202830,-0.00023906095889797242
202840,-0.00023586709592114604
202850,-0.00023111813828127846
202860,-0.00022987220620141808
202870,-0.0002440986811310964
202880,-0.0002346925415103987
202890,-0.00022691362976648644
202900,-0.00023581144101637863
202910,-0.00023553529229811246
202920,-0.00023604770918501141
202930,-0.00023604305377455432
202940,-0.00022664112774520794
202950,-0.00022774618318909944
202960,-0.00022033382695804053
202970,-0.00021038419766119897
202980,-0.00021070581221686326
202990,-0.00020541879586916773
203000,-0.00021023008658912581
203010,-0.00021395610647898197
203020,-0.00021866578533214355
203030,-0.0002187294630466861
203040,-0.00022071608733203698
203050,-0.00021919943271288278
203060,-0.000230616272746663
203070,-0.00023275334920483135
203080,-0.00023307592124935893
203090,-0.0002269552714517706
203100,-0.00022031937818148785
203110,-0.0002248776324909189
203120,-0.00021884828636468552
203130,-0.00021950885269378208
203140,-0.0002119725872332865
203150,-0.00022128207444223032
203160,-0.00022147826144209114
203170,-0.0002121721814257638
203180,-0.00021100023519916397
203190,-0.00020628427292876606
203200,-0.0002083225681071429
203210,-0.00020752626483049247
203220,-0.00021448765429326559
203230,-0.00021824494116097354
203240,-0.00021831916901732894
203250,-0.0002155555796204287
203260,-0.00022189856502739994
203270,-0.00021190099039967864
203280,-0.0002029934621984301
203290,-0.00020727318604743595
203300,-0.00020250147626793877
203310,-0.00019825316645951082
203320,-0.0001892258491221343
203330,-0.00018659629111124449
203340,-0.00018204822632738097
203350,-0.00018096158779497073
203360,-0.00018925314482500476
203370,-0.00019369895183758904
203380,-0.0002027707277156621
203390,-0.00020350771529361534
203400,-0.00020741712048531364
203410,-0.0002064302297134303
203420,-0.00020687934282906438
203430,-0.0002044494867037773
203440,-0.00020296394303953767
203450,-0.0001962367092658427
203460,-0.00019851639380826324
203470,-0.00020183954107085803
203480,-0.0001989178380221563
203490,-0.00020255251059981248
203500,-0.00019557314618038964
203510,-0.00019277479783096717
203520,-0.00018649886593661617
203530,-0.000191274509360053
203540,-0.0001832295716071596
203550,-0.00017722452084310868
203560,-0.00017400149233443796
203570,-0.0001707294212344303
203580,-0.00016520620227465234
203590,-0.0001582989876193079
203600,-0.00015384895623968395
203610,-0.00015425408950918822
203620,-0.00015953502369653793
203630,-0.000153213310664358
203640,-0.00014529488052321605
203650,-0.00014559976876517232
203660,-0.00014432416714823753
203670,-0.000157650255037247
203680,-0.00015298441979040139
203690,-0.0001505228568638634
203700,-0.00016169450500888152
203710,-0.00015377521068846685
203720,-0.0001551992235565337
203730,-0.00016119114706148542
203740,-0.00015544336813802154
203750,-0.00016341383199835433
203760,-0.0001694370915498168
203770,-0.0001713322131236596
203780,-0.000170383830545304
203790,-0.0001658447061492581
203800,-0.00018047365102197489
203810,-0.0001830997220781203
203820,-0.0001783125658798388
203830,-0.0001880894277823374
203840,-0.00019471189065314705
203850,-0.0001973005086280417
203860,-0.00020764950352947245
203870,-0.00020780332189539546
203880,-0.00021201656158173685
203890,-0.00020362092848271726
203900,-0.00020613053362653847
203910,-0.0002101890565403432
203920,-0.00020779631991416496
203930,-0.00020227461877636346
203940,-0.0002028414040642141
203950,-0.00020019521958478722
203960,-0.00019464931483014383
203970,-0.0001938702030808247
203980,-0.00019677660640208508
203990,-0.00019853153207315813
204000,-0.0002041712614106268
204010,-0.00019856379956563504
204020,-0.00020142651352388167
204030,-0.00020297959908223588
204040,-0.00020297073076761573
204050,-0.00019714295793731642
204060,-0.0002006078366177218
204070,-0.00020593870703841568
204080,-0.00020044732731079538
204090,-0.0002065404251501711
204100,-0.00021639985606843965
204110,-0.0002132330981992415
204120,-0.0002215551809172278
204130,-0.0002193254969961807
204140,-0.0002282543998350935
204150,-0.0002294776975938418
204160,-0.00023074736972570156
204170,-0.0002354731088854897
204180,-0.00023433364293785121
204190,-0.00023477583542770437
204200,-0.00023615225023106395
204210,-0.00024075321539317147
204220,-0.00023835627462465752
204230,-0.00023721652988366817
204240,-0.00024551651185280085
204250,-0.00024356568939798233
204260,-0.0002418751870825214
204270,-0.0002526394099577768
204280,-0.00025041385103737154
204290,-0.000248803454756527
204300,-0.00025117260122127
204310,-0.0002426428153945012
204320,-0.00024910077813707055
204330,-0.00025885894564233657
204340,-0.0002585211162952257
204350,-0.0002534369654412701
204360,-0.00025843391923915644
204370,-0.00025646859686176806
204380,-0.00025752554702098204
204390,-0.00025094171117093174
204400,-0.00025497394134942866
204410,-0.0002621826142233277
204420,-0.0002644472191828551
204430,-0.00027965284698178833
204440,-0.0002804346590062773
204450,-0.00027472125222434223
204460,-0.00028105981423477206
204470,-0.00027689836320526825
204480,-0.00027824763645312547
204490,-0.00028279372696110296
204500,-0.0002866011056651175
204510,-0.0002938205768829483
204520,-0.0003057512863742949
204530,-0.0003092976297191503
204540,-0.0003184389016519136
204550,-0.00031923413104912766
204560,-0.00031356964509534355
204570,-0.0003127056254431639
204580,-0.0003113866801138036
204590,-0.0003098629576330989
204600,-0.0003101958013373792
204610,-0.00031014867735643906
204620,-0.0003133892672182316
204630,-0.0003118100368461913
204640,-0.00030354351248592076
204650,-0.0003017070514224926
204660,-0.0002978681589075132
204670,-0.0002843283682758257
204680,-0.00028057017782221524
204690,-0.0002719915609085511
204700,-0.0002608634762153688
204710,-0.0002595856460901932
204720,-0.0002563147015060621
204730,-0.00026027611027314385
204740,-0.00026057370791882447
204750,-0.00025442579738747193
204760,-0.00024548415078448215
204770,-0.00024879776601367413
204780,-0.00025800040030946904
204790,-0.0002642733982233738
204800,-0.0002667587785078382
204810,-0.000275419339971729
204820,-0.00027250108299433447
204830,-0.00027510933045566354
204840,-0.00028247307191871875
204850,-0.0002822292027673396
204860,-0.0002849867217751595
204870,-0.0002910234299653413
204880,-0.00029871119400289974
204890,-0.00029748311064376403
204900,-0.0002989060617370797
204910,-0.00029564786357654226
204920,-0.0002949109786926793
204930,-0.00030129277083356184
204940,-0.0002967376487126167
204950,-0.00030726827029420236
204960,-0.0003091969166941414
204970,-0.00031721074683638566
204980,-0.0003128443768691791
204990,-0.00031197300813014944
205000,-0.0003123621703547596
205010,-0.0003163051589436358
205020,-0.00031356708437915986
205030,-0.0003084016041800088
205040,-0.00031151194650753944
205050,-0.00031707483950018213
205060,-0.00033324258533946026
205070,-0.00032424893810361233
205080,-0.00032191587310385466
205090,-0.0003265021151221523
205100,-0.0003387157665426728
205110,-0.0003334095950094316
205120,-0.0003328060105133713
205130,-0.00032870211947560833
205140,-0.00032471629356802114
205150,-0.0003288229372854051
205160,-0.0003231941922295403
205170,-0.000332657770055363
205180,-0.0003285428754660526
205190,-0.000336434436028949
205200,-0.00033942723361647605
205210,-0.0003354228328782594
205220,-0.00034434115973822435
205230,-0.00033274564645388474
205240,-0.0003404123053338895
205250,-0.0003439221083756042
205260,-0.00033700631826192625
205270,-0.00033523582725983683
205280,-0.00033645217451501946
205290,-0.0003321837395503641
205300,-0.0003356609339340356
205310,-0.0003469183392342649
205320,-0.00035211436783151633
205330,-0.0003489984282720474
205340,-0.0003459453517333296
205350,-0.0003389750546125002
205360,-0.00033765223131982584
205370,-0.0003340048851002062
205380,-0.000332576504640676
205390,-0.0003311397528438442
205400,-0.0003340154742496551
205410,-0.00032632425155058984
205420,-0.0003274161073131472
205430,-0.0003292416831291527
205440,-0.00032731525482182505
205450,-0.0003170616190040171
205460,-0.00032783428803400305
205470,-0.00033261127618602226
205480,-0.000331756869614491
205490,-0.00033585242959093827
205500,-0.0003372847832198473
205510,-0.0003357339859289598
205520,-0.000346483078423509
205530,-0.0003410112310679181
205540,-0.00032882806758631044
205550,-0.00033198067592618905
205560,-0.00032892521277253536
205570,-0.00033136766760587553
205580,-0.00033204525391031156
205590,-0.0003263876374195874
205600,-0.0003217683013327098
205610,-0.0003103831349224856
205620,-0.0003221612248783179
205630,-0.00032222977329708516
205640,-0.0003134043356897801
205650,-0.0003060278936807227
205660,-0.0003087029718640232
205670,-0.0003114595983682911
205680,-0.00031239049995261534
205690,-0.00030795478589456604
205700,-0.0002995975796097555
205710,-0.000298090922164281
205720,-0.0003066203994882316
205730,-0.00030581980686846075
205740,-0.0003064944787039536
205750,-0.0003096151867716257
205760,-0.0002924573625870712
205770,-0.0002972863853946002
205780,-0.00030030399334498545
205790,-0.00030350165842167885
205800,-0.0003087495486593973
205810,-0.00029222988052460215
205820,-0.000294396796434483
205830,-0.0002944171521018539
205840,-0.00028778300591364675
205850,-0.0002846914740560053
205860,-0.00029061734792279725
205870,-0.0002906002599266744
205880,-0.00028811603985417643
205890,-0.0002921312229638345
205900,-0.0002884993533405975
205910,-0.00029045416278927934
205920,-0.00029001224853453716
205930,-0.0002971358521421122
205940,-0.0002905291416371528
205950,-0.0002917794230088401
205960,-0.0002893026669996343
205970,-0.00029019615542850166
205980,-0.0002822559911317142
205990,-0.0002884912628811542
206000,-0.0002896066336968455
206010,-0.00028781752557992767
206020,-0.0002883130708407654
206030,-0.00028894793420118945
206040,-0.0002890740479798907
206050,-0.0002875027022232038
206060,-0.0002956627470826562
206070,-0.00028769223764904366
206080,-0.0002916830386836255
206090,-0.0002803550639716116
206100,-0.0002990471940098668
206110,-0.00030126360863209293
206120,-0.00030251056041382535
206130,-0.0003057431169385109
206140,-0.0003114914542033309
206150,-0.0003193689845546436
206160,-0.00031745809292157284
206170,-0.00032606678982656653
206180,-0.0003395099191225483
206190,-0.0003350330640776628
206200,-0.00033008911600026353
206210,-0.00033821085395080604
206220,-0.0003371330871003503
206230,-0.0003177157281039838
206240,-0.00030762342380635815
206250,-0.00030239714050237995
206260,-0.00030299045158036614
206270,-0.0003041116995366523
206280,-0.00030696462537509113
206290,-0.0003113727103551267
206300,-0.00031578797980973816
206310,-0.0003243987040467427
206320,-0.0003228412366090441
206330,-0.00033063070279220724
206340,-0.00032516254144754835
206350,-0.0003177815297428396
206360,-0.0003029456281673419
206370,-0.0003007247217590107
206380,-0.0002985680443033731
206390,-0.00030736005418113084
206400,-0.00030935746643373556
206410,-0.0003113093553216263
206420,-0.0003033945893116742
206430,-0.00030731621547008527
206440,-0.0003066586940663819
206450,-0.00030352801221800966
206460,-0.0003092212264524302
206470,-0.0003095662134142122
206480,-0.0003175421473689623
206490,-0.0003204439379060874
206500,-0.0003165162421061158
206510,-0.00032389266241314896
206520,-0.00033676923990364247
206530,-0.00032441233684565683
206540,-0.0003306300725241149
206550,-0.0003287260520972935
206560,-0.00032203879146915586
206570,-0.0003328300719618069
206580,-0.0003308008760044758
206590,-0.00033267121025320015
206600,-0.00032887856669109645
206610,-0.000328957258348308
206620,-0.000326191757256581
206630,-0.00033593070016406157
206640,-0.00033832155415045685
206650,-0.000337752048450558
206660,-0.0003383055773202491
206670,-0.0003360752405081772
206680,-0.00032938743197416927
206690,-0.0003231606565714148
206700,-0.00031955193562400167
206710,-0.0003228368805083199
206720,-0.00032241491936512004
206730,-0.00032732124754312927
206740,-0.0003240418564463493
206750,-0.00032920191512818904
206760,-0.0003397198248147235
206770,-0.00034548176588059654
206780,-0.0003398732101656909
206790,-0.00033600125370452765
206800,-0.000352069603014759
206810,-0.00035152988389900347
206820,-0.0003537558211751879
206830,-0.00035524330415300534
206840,-0.0003511146783870373
206850,-0.00035745530386711513
206860,-0.00035718611957470404
206870,-0.0003613232532332981
206880,-0.0003783718748294223
206890,-0.0003892600298638034
206900,-0.0003860655070403511
206910,-0.00038137277194293014
206920,-0.000375776507579495
206930,-0.0003758393665310437
206940,-0.0003667688517916106
206950,-0.00036511404342489317
206960,-0.00036106468772878627
206970,-0.00035276923697985583
206980,-0.00035368042268093234
206990,-0.0003473020279597247
207000,-0.0003303140298664857
207010,-0.00033530631211146347
207020,-0.00033858710586242376
207030,-0.0003409926570629025
207040,-0.0003488982520696592
207050,-0.00034532118132290786
207060,-0.0003532637688030566
207070,-0.0003518410760849068
207080,-0.0003535033844859404
207090,-0.00035193702117734924
207100,-0.000362363814408838
207110,-0.0003655651535434622
207120,-0.0003647172143314825
207130,-0.00036695503892729875
207140,-0.000374019002017772
207150,-0.000376764472487554
207160,-0.0003783921041824827
207170,-0.00037320937256469686
207180,-0.0003748515603226005
207190,-0.00037404306878864943
207200,-0.00038193540749052843
207210,-0.00036751089919130674
207220,-0.00037414762601291996
207230,-0.0003696471684170933
207240,-0.00036676059862336414
207250,-0.00036324238314105757
207260,-0.0003635462749520473
207270,-0.00037454230292686253
207280,-0.0003724355283293476
207290,-0.0003712169550139794
207300,-0.0003730778751336773
207310,-0.00037041414704110207
207320,-0.00036356489942084746
207330,-0.00035441281925894906
207340,-0.00035797917036095264
207350,-0.0003672177565189997
207360,-0.00036475742969363463
207370,-0.0003745798557195221
207380,-0.00037696563532203456
207390,-0.0003774958700250712
207400,-0.00037789584326564855
207410,-0.0003767891823023068
207420,-0.00037662028647096667
207430,-0.00038395069956293057
207440,-0.00038040138213644336
207450,-0.00039205477749618844
207460,-0.0003924440069182705
207470,-0.00039247202973379794
207480,-0.0003879087694831211
207490,-0.0003791355230544419
207500,-0.0003970605145680527
207510,-0.0003838631805007806
207520,-0.0003890857699304664
207530,-0.0003802344070157299
207540,-0.0003864432283025259
207550,-0.00038504611685377796
207560,-0.0003899416155623712
207570,-0.0003893705788337596
207580,-0.00039995532318722846
207590,-0.00040415586885886155
207600,-0.00040342451925439934
207610,-0.00040405195050001246
207620,-0.0004042215860766866
207630,-0.00040875903108157234
207640,-0.000416284371995724
207650,-0.0004130080412508437
207660,-0.00042058963613342016
207670,-0.0004264033804229636
207680,-0.000431761168202262
207690,-0.00043010550804728937
207700,-0.0004420274935352761
207710,-0.0004440039970730517
207720,-0.0004376250162493242
207730,-0.00044181484809771636
207740,-0.00044605905702042387
207750,-0.00043998672530632256
207760,-0.00044573519636401793
207770,-0.0004396287023432123
207780,-0.00044344495349520627
207790,-0.0004450544892046027
207800,-0.0004502178086686981
207810,-0.000451093203447613
207820,-0.00045160711890212017
207830,-0.00045709709038991707
207840,-0.0004544954084779415
207850,-0.00045411780210583697
207860,-0.000452152205613367
207870,-0.0004548981919552732
207880,-0.000453785476340688
207890,-0.00045379471576939047
207900,-0.0004529534409700269
207910,-0.00044403024688849943
207920,-0.0004405787979305246
207930,-0.0004450495434399738
207940,-0.0004466187420281525
207950,-0.0004430293600180829
207960,-0.000455395765289601
207970,-0.0004633176058468555
207980,-0.00046407949608012565
207990,-0.00046457796677215005
208000,-0.0004617468803626621
208010,-0.0004597911427922332
208020,-0.0004749371046638006
208030,-0.000474673932916141
208040,-0.00046945793715733215
208050,-0.00046929055894189367
208060,-0.00047078038340875235
208070,-0.00046903483594449387
208080,-0.0004591624709298321
208090,-0.00046581594749222217
208100,-0.000463141939776883
208110,-0.00044488019563961853
208120,-0.0004378136286425347
208130,-0.00043946722347403775
208140,-0.00044324927634191983
208150,-0.00044140291536343774
208160,-0.0004411491222800895
208170,-0.0004388678136901871
208180,-0.00043419251497116946
208190,-0.00043914943182877267
208200,-0.00044590587543820665
208210,-0.0004557389060190635
208220,-0.0004625414033435637
208230,-0.00047670860423214376
208240,-0.00048445669513455227
208250,-0.0004891177857473398
208260,-0.0004801709430788088
208270,-0.00047090342106977654
208280,-0.00047481899811867675
208290,-0.00047550022395867556
208300,-0.0004833343701413194
208310,-0.0004880187434900002
208320,-0.0004750315190566853
208330,-0.00047601113905209566
208340,-0.0004808306102779765
208350,-0.0004909791019208484
208360,-0.0004869148340300521
208370,-0.000484249867949596
208380,-0.0004903134978913131
208390,-0.0004925080323880461
208400,-0.0004891735586154278
208410,-0.0004859953349123865
208420,-0.00048644528746091104
208430,-0.0004930395417544223
208440,-0.000495348515034968
208450,-0.00048467668189031864
208460,-0.0004818315057870528
208470,-0.0004815957152683112
208480,-0.0004942244837777823
208490,-0.0004959905558939044
208500,-0.0005031465366763707
208510,-0.0005127073677537239
208520,-0.0005085065995758467
208530,-0.0005137401079974927
208540,-0.0005176010261058202
208550,-0.0005211371105415127
208560,-0.0005290167599264246
208570,-0.0005231582220082412
208580,-0.0005168853799046382
208590,-0.0005155420637902109
208600,-0.0005144746859188656
208610,-0.0005103930927789276
208620,-0.0005082503449675416
208630,-0.0005047965957279598
208640,-0.0005041983054862923
208650,-0.0005022743579518697
208660,-0.0004958457341365457
208670,-0.0004975630928645992
208680,-0.0004936371046787476
208690,-0.0004877573375672442
208700,-0.0004711690016383356
208710,-0.0004591423023012525
208720,-0.0004623971783574832
208730,-0.0004720962540712967
208740,-0.0004692422177899122
208750,-0.000472386612215717
208760,-0.00046390179482175406
208770,-0.0004711319087165838
208780,-0.0004634846681006938
208790,-0.0004697949678884538
208800,-0.0004654331939040864
208810,-0.00046859747378203705
208820,-0.00046739574606559614
208830,-0.00046508494916060764
208840,-0.0004698088480738622
208850,-0.00046316233452981805
208860,-0.0004614874179833075
208870,-0.00046392868831778033
208880,-0.0004524361716592405
208890,-0.00044880419502176867
208900,-0.00043793975949795165
208910,-0.000434850380464228
208920,-0.000438470389945819
208930,-0.00044597440463676216
208940,-0.00044237413470068744
208950,-0.00044829058867847045
208960,-0.0004460452031370025
208970,-0.0004482819971395807
208980,-0.00045049863743595045
208990,-0.00045431650617173123
209000,-0.00044817973070129417
209010,-0.00045159889401364984
209020,-0.00045202480086788593
209030,-0.00044969376418185406
209040,-0.00045609968951570935
209050,-0.00045140100812940257
209060,-0.00045660090279118695
209070,-0.0004557308646659026
209080,-0.00045718100011282823
209090,-0.0004625561644814936
209100,-0.0004666545416236771
209110,-0.00047042065941815787
209120,-0.0004790295483273573
209130,-0.0004755263048310461
209140,-0.0004735346403796012
209150,-0.0004739630193130535
209160,-0.0004783008538738581
209170,-0.00047467921398551836
209180,-0.0004772004753246507
209190,-0.0004632927769591545
209200,-0.0004637101399789197
209210,-0.00046741129976884694
209220,-0.00046259555165183716
209230,-0.0004537878428893898
209240,-0.00046095302582417174
209250,-0.0004607827168959764
209260,-0.0004594606360402435
209270,-0.0004478137295390461
209280,-0.00045732277462151225
209290,-0.00044494540641407544
209300,-0.0004435893550811808
209310,-0.0004426312329363036
209320,-0.00044837402942798086
209330,-0.0004486333314800742
209340,-0.00044469623938323146
209350,-0.0004485107813328563
209360,-0.00045506086350846143
209370,-0.0004565666529592879
209380,-0.0004559905526624402
209390,-0.0004560936837061852
209400,-0.0004554695596307461
209410,-0.00046384201958463405
209420,-0.00046369507393673404
209430,-0.00045889368242240405
209440,-0.0004693747544424452
209450,-0.00046994022442137484
209460,-0.000477165914136928
209470,-0.00047978343086862594
209480,-0.00048275205471044454
209490,-0.00048730210320465885
209500,-0.00049181528954666
209510,-0.00048087796567449875
209520,-0.0004886423485620022
209530,-0.0004844021725208289
209540,-0.00048492534841546107
209550,-0.0004882940528935181
209560,-0.0004974491584285063
209570,-0.0005008122542004738
209580,-0.0004979910895382823
209590,-0.0004944014876669421
209600,-0.0004971390513376701
209610,-0.0004889154743927879
209620,-0.00048415614324015733
209630,-0.0004941172382676213
209640,-0.0004964177784994201
209650,-0.0004990228597621281
209660,-0.000502279787443422
209670,-0.0004936656972658209
209680,-0.0005010433455689795
209690,-0.0005075159368986609
209700,-0.0005042435515769119
209710,-0.0005030375836837086
209720,-0.0005025939836720662
209730,-0.0005161994403227271
209740,-0.0005237582248695884
209750,-0.0005270288443359811
209760,-0.0005257853854807946
209770,-0.0005308387513893642
209780,-0.0005328932141691882
209790,-0.0005353017641386625
209800,-0.0005308053667821678
209810,-0.0005283808705787973
209820,-0.0005308196526041339
209830,-0.0005305151787971757
209840,-0.0005315445132201826
209850,-0.0005330634925411918
209860,-0.0005330112776791183
209870,-0.0005347105506024707
209880,-0.0005409854249571731
209890,-0.0005319056372596723
209900,-0.0005201628279408862
209910,-0.0005171932457608113
209920,-0.0005127572387724167
209930,-0.0005131613854816507
209940,-0.000519308396230753
209950,-0.0005245418155334313
209960,-0.000525255499536342
209970,-0.0005096377462972324
209980,-0.0005105297008982277
209990,-0.000511448280541235
210000,-0.0005145770758939243
210010,-0.000514922307969766
210020,-0.0005226904235196827
210030,-0.0005252657951473586
210040,-0.0005233269655773715
210050,-0.0005202296081928662
210060,-0.0005138277110630406
210070,-0.0005162972754719723
210080,-0.000525124960654157
210090,-0.0005197561291506524
210100,-0.0005247692492339115
210110,-0.0005275121732432182
210120,-0.0005279094441799356
210130,-0.0005255094590949792
210140,-0.0005171765642230158
210150,-0.000508921283320319
210160,-0.000511679460094251
210170,-0.0005109818503884097
210180,-0.0005039389270373387
210190,-0.0005034508975540203
210200,-0.0005039469273008308
210210,-0.0005138820614454881
210220,-0.0005234347913854572
210230,-0.0005292189077154112
210240,-0.0005210609890608876
210250,-0.0005171388137505002
210260,-0.0005166799019103604
210270,-0.0005170819202410943
210280,-0.0005164984832794918
210290,-0.0005206892316876995
210300,-0.0005168380550852854
210310,-0.0005097588440709106
210320,-0.0005061973169433908
210330,-0.0005024513255946435
210340,-0.0004979517279672279
210350,-0.0004996801760059951
210360,-0.0005002121458582422
210370,-0.0005014843171102038
210380,-0.0005073699698361041
210390,-0.0005049730267878701
210400,-0.0005071453342292636
210410,-0.0005114145167705959
210420,-0.0005131423957485445
210430,-0.0005200139052833554
210440,-0.0005194918397128962
210450,-0.0005238747428593317
210460,-0.0005169980198906026
210470,-0.0005191251243807595
210480,-0.000515091658309126
210490,-0.000513506643488024
210500,-0.0005223040211040153
210510,-0.0005213161293148588
210520,-0.0005232995482652109
210530,-0.0005161607316968381
210540,-0.0005178719849840127
210550,-0.0005052340670248674
210560,-0.0005063100076733979
210570,-0.0005060659100407795
210580,-0.000502795669105853
210590,-0.0004982056375879923
210600,-0.0005032891796424311
210610,-0.0005014701933536365
210620,-0.00048671072699308114
210630,-0.0004736421934955574
210640,-0.00047458312822228874
210650,-0.00046700667779019816
210660,-0.00046551292422462913
210670,-0.0004551998826398057
210680,-0.00045507283103833824
210690,-0.00044828352292105715
210700,-0.00044299636482312405
210710,-0.0004342539298177806
210720,-0.00043299528070835785
210730,-0.0004316360720120093
210740,-0.00043871473044124215
210750,-0.00043472745932163757
210760,-0.0004292826358062119
210770,-0.00042622261186732766
210780,-0.0004223885533881148
210790,-0.00042912331242503593
210800,-0.0004256247664260474
210810,-0.0004216404097937708
210820,-0.00043801727660928216
210830,-0.00044677689272175396
210840,-0.00045667348608295524
210850,-0.0004652249444173571
210860,-0.000464682578122715
210870,-0.00046947089688604296
210880,-0.0004704747665169251
210890,-0.0004724368076851311
210900,-0.00046433104371752
210910,-0.0004634010564305783
210920,-0.00047211937528003877
210930,-0.0004700723424040554
210940,-0.0004729396495789212
210950,-0.0004779383454765191
210960,-0.00048056187711212556
210970,-0.0004884108930480009
210980,-0.0004843758121493185
210990,-0.00048808478647592454
211000,-0.0004827865020709611
211010,-0.0004923952148333503
211020,-0.0004995709351179506
211030,-0.0005008258741759756
211040,-0.0004976733425575922
211050,-0.000491316660003933
211060,-0.0004928170631351761
211070,-0.0004955424990603717
211080,-0.000485290162817896
211090,-0.0004847604358134377
211100,-0.00048768907838903476
211110,-0.0004887828702846739
211120,-0.000485469809696145
211130,-0.0005028331785433094
211140,-0.0004964552198920719
211150,-0.0004865927380661065
211160,-0.0004886846804975391
211170,-0.0004801466337004707
211180,-0.0004788203429974043
211190,-0.00048029199439954474
211200,-0.0004803428820923712
211210,-0.0004798422584075758
211220,-0.0004840702078259064
211230,-0.0004900577982213807
211240,-0.00049499465310327
211250,-0.000493461644016898
211260,-0.000495219087461307
211270,-0.0004929993218821345
211280,-0.0005025484895101095
211290,-0.0005043529035740555
211300,-0.0005041627469679333
211310,-0.0005099254269517739
211320,-0.0005136421867773026
211330,-0.0005073147804552881
211340,-0.0005133419886554027
211350,-0.0005162211724929548
211360,-0.0005138282749839403
211370,-0.0005147166410745244
211380,-0.0005177381027441188
211390,-0.0005218307887123381
211400,-0.0005216846503459268
211410,-0.0005222426060165387
211420,-0.0005146002193451559
211430,-0.000503681678233429
211440,-0.0004962403956402027
211450,-0.0004937754264938267
211460,-0.000507374046251148
211470,-0.0004923271064214811
211480,-0.0004967668895864858
211490,-0.0004905590387654417
211500,-0.0004797476239353571
211510,-0.00048395589311444237
211520,-0.0004931315046513645
211530,-0.0004942930898422118
211540,-0.0004958589742493984
211550,-0.0005004765594364931
211560,-0.0004991664794806119
211570,-0.0004959872291908471
211580,-0.0005015562041273703
211590,-0.0005054173481395648
211600,-0.0005061365720632976
211610,-0.00049392120764348
211620,-0.0005010371643295612
211630,-0.0005001546712933267
211640,-0.0005132687956336035
211650,-0.0005000990790418409
211660,-0.0004990971711982527
211670,-0.0005021784543761356
211680,-0.0004999305076872706
211690,-0.0005133061261329296
211700,-0.0005041707304578211
211710,-0.0005072825156727804
211720,-0.0005153158787691377
211730,-0.0005159239518556226
211740,-0.0005090780100141335
211750,-0.000505814690470618
211760,-0.0004986814962722929
211770,-0.0005028349626214533
211780,-0.0004966117106364144
211790,-0.0004943540197202026
211800,-0.0004889103589134799
211810,-0.0004932942487794564
211820,-0.00048314347221226403
211830,-0.0004858953143282973
211840,-0.000490422227279126
211850,-0.0004906377077711773
211860,-0.0004911605355564977
211870,-0.0004957420372314604
211880,-0.0004940192716773867
211890,-0.0005003426817636588
211900,-0.0004929211672089926
211910,-0.0004968914637599558
211920,-0.0004928727879041984
211930,-0.0004921042220839702
211940,-0.0004938876411068684
211950,-0.0004899839418573749
211960,-0.00047970734518330816
211970,-0.00047992332106991
211980,-0.0004719611283545506
211990,-0.00047138311558172114
212000,-0.00046770146024415404
212010,-0.00045659488086838664
212020,-0.0004507039337822215
212030,-0.00045824353137852755
212040,-0.00046005781635727913
212050,-0.00045960577177541113
212060,-0.0004601417149747522
212070,-0.0004568244749178465
212080,-0.00045170799004829137
212090,-0.0004470998837766343
212100,-0.00043003028968921
212110,-0.0004251167475455366
212120,-0.0004288091984718337
212130,-0.0004286084241596991
212140,-0.0004192472524316649
212150,-0.00041698646801825484
212160,-0.0004137985304749474
212170,-0.0004168512718523784
212180,-0.00042292368841324033
212190,-0.0004256703397427433
212200,-0.0004239079445001473
212210,-0.00041650966727690264
212220,-0.0004135201267136021
212230,-0.0004100574689744324
212240,-0.0004035369265792331
212250,-0.000388489444440994
212260,-0.0003827636475073712
212270,-0.00038142093058739067
212280,-0.00038715384446098925
212290,-0.00038421630582317554
212300,-0.00038356979060349
212310,-0.0003870802626285046
212320,-0.00039332540294502536
212330,-0.00039558014144546724
212340,-0.00039526400790505025
212350,-0.0003886605745010128
212360,-0.0003926604754364388
212370,-0.0003850521991386695
212380,-0.0003885209996422973
212390,-0.00038691987642620694
212400,-0.0003771934635509904
212410,-0.00039115757824115846
212420,-0.00039095412015649445
212430,-0.0003923843676973084
212440,-0.0003942570834494666
212450,-0.0003994687704126077
212460,-0.0004017016034513186
212470,-0.0004209754296298299
212480,-0.00042514665249230845
212490,-0.00042707952440269826
212500,-0.00042982981579676267
212510,-0.0004359413127475772
212520,-0.00043483711184900373
212530,-0.0004373963708314891
212540,-0.00044568639578436355
212550,-0.0004362715334927138
212560,-0.0004323881990029895
212570,-0.0004349219793784856
212580,-0.0004317712886387351
212590,-0.00042408585210623197
212600,-0.0004215698140433446
212610,-0.0004175621453819539
212620,-0.00041903620267563064
212630,-0.0004139627796855236
212640,-0.0004216023756744201
212650,-0.00042567428314719494
212660,-0.00043556635935117926
212670,-0.00044137031094251876
212680,-0.0004379020913524264
212690,-0.00044367381439879456
212700,-0.0004401035367308758
212710,-0.00044247845799622433
212720,-0.00043618740175799166
212730,-0.00043044462317486413
212740,-0.00042862470442547965
212750,-0.00043058422645449304
212760,-0.0004393209137509473
212770,-0.00044738230755636435
212780,-0.0004590875698539867
212790,-0.0004568131459479428
212800,-0.00046195565246116344
212810,-0.00046270267216891574
212820,-0.0004645869732025663
212830,-0.0004619119435759896
212840,-0.0004610843702132134
212850,-0.00046134199225627437
212860,-0.0004722782202935927
212870,-0.00047314216807329884
212880,-0.0004739020378747194
212890,-0.0004741933401791199
212900,-0.00047075255160317086
212910,-0.0004687906489992271
212920,-0.00047008402173974613
212930,-0.0004739476629294317
212940,-0.000472729266950474
212950,-0.0004656764365635295
212960,-0.0004701706638487082
212970,-0.00047497483606555985
212980,-0.00046830951868559163
212990,-0.0004641772003218084
213000,-0.00046196369896874857
213010,-0.00045402950196862
213020,-0.00045112204827636406
213030,-0.00044514407517621456
213040,-0.00044232177382407266
213050,-0.0004409080259212466
213060,-0.0004371362809870674
213070,-0.0004379617193594574
213080,-0.0004255896986772686
213090,-0.00042662197609901826
213100,-0.00042710600977308746
213110,-0.000428832474176604
213120,-0.0004248153862661321
213130,-0.00041468624706003437
213140,-0.0004095166621837114
213150,-0.0004145220073747291
213160,-0.0004200047873737394
213170,-0.00042445100667759045
213180,-0.0004222508193634399
213190,-0.0004248301744488533
213200,-0.00041716206676228326
213210,-0.0004124752007166799
213220,-0.0004196212377841299
213230,-0.0004194057475639865
213240,-0.00041673779237045774
213250,-0.0004247011496689129
213260,-0.00042327789566879554
213270,-0.0004225890565134393
213280,-0.00041459714014036833
213290,-0.0004094067097910774
213300,-0.0004174390499938493
213310,-0.0004229742548769714
213320,-0.0004151341751816078
213330,-0.00040814257590467823
213340,-0.00040864789986045025
213350,-0.0004013603645983075
213360,-0.0003924802256161285
213370,-0.0003921507204643146
213380,-0.0003842912966492905
213390,-0.00038695774087091936
213400,-0.00038678067948149525
213410,-0.0003891195973801894
213420,-0.00038453799778417354
213430,-0.00040045502706085467
213440,-0.00039904756045670576
213450,-0.00039528391278637596
213460,-0.00039705490178645804
213470,-0.00039568527347393057
213480,-0.0003916099275286432
213490,-0.00038843395731590573
213500,-0.00039649595567590453
213510,-0.0003971998335744113
213520,-0.00039512141291112875
213530,-0.00040610891622571695
213540,-0.0004120708876057443
213550,-0.000406427661430244
213560,-0.0004102321396963487
213570,-0.00041563453900695784
213580,-0.0004187676161708689
213590,-0.00041438782658518165
213600,-0.00041036324032877285
213610,-0.0004084339122779507
213620,-0.00041172312180740267
213630,-0.00040294120336648536
213640,-0.00040525831686597863
213650,-0.0004020726720685862
213660,-0.0004087185938112527
213670,-0.00041614774083716853
213680,-0.0004175862429767092
213690,-0.00041263466302944064
213700,-0.0004093560015783658
213710,-0.0004072821900709438
213720,-0.000406623588202588
213730,-0.0004104778503864026
213740,-0.00040977970610318794
213750,-0.0004041788677337592
213760,-0.00040403083004511434
213770,-0.0004063361914320626
213780,-0.00040487085994560956
213790,-0.0003996995433714932
213800,-0.0003944301069515659
213810,-0.00040526869960771954
213820,-0.00041833032955009225
213830,-0.0004176816173210443
213840,-0.0004183217498806876
213850,-0.00041653777088623264
213860,-0.0004098708698919915
213870,-0.0004076842775317577
213880,-0.00041356256290575973
213890,-0.0004217863646512208
213900,-0.0004171720570106332
213910,-0.00042004388200191426
213920,-0.0004160913941770831
213930,-0.00041639593981065173
213940,-0.00041858122343249696
213950,-0.00040961008656356917
213960,-0.00041478833740366526
213970,-0.0004179633902916774
213980,-0.0004215912082999375
213990,-0.00041764877004393726
214000,-0.0004277979082117996
214010,-0.0004196953599512697
214020,-0.0004249454545966096
214030,-0.00042254888910694217
214040,-0.00042178302771764275
214050,-0.0004176018934578158
214060,-0.00040995767416871284
214070,-0.0004079084238136314
214080,-0.0004095634915364098
214090,-0.00040770015609652627
214100,-0.000401913813608199
214110,-0.00040992255695648653
214120,-0.000407612210527635
214130,-0.00040827231823836697
214140,-0.0004088613191820659
214150,-0.00040307102665751573
214160,-0.0004038942941376567
214170,-0.0004067864223863864
214180,-0.0004059240027758734
214190,-0.0004068706630180894
214200,-0.000396335803649262
214210,-0.00040228108406681275
214220,-0.0004054239280753279
214230,-0.00041648120748749166
214240,-0.00041691395963556707
214250,-0.00042150919040152043
214260,-0.00042152814370358604
214270,-0.0004345770941465564
214280,-0.00042812028929267845
214290,-0.0004293651196804359
214300,-0.0004243051643793094
214310,-0.0004259832462891827
214320,-0.0004325100369702251
214330,-0.00042356985144916914
214340,-0.00042075523071482846
214350,-0.0004162522567779903
214360,-0.0004096187481929013
214370,-0.00040021804118704605
214380,-0.00039143987304441925
214390,-0.00039449428502834805
214400,-0.00039167286882529147
214410,-0.0003941826556116704
214420,-0.00039471909595756695
214430,-0.0003970908316478312
214440,-0.0004014164009434354
214450,-0.0004094184656476988
214460,-0.00040363803345520757
214470,-0.0004079641319508584
214480,-0.00041820299414351627
214490,-0.0004191249060189958
214500,-0.00041473006523166386
214510,-0.0004102842971833446
214520,-0.0004030569257071985
214530,-0.00040640060568520285
214540,-0.0004059874556581831
214550,-0.000413813838564496
214560,-0.0004103462270423457
214570,-0.00041122698311180165
214580,-0.00041365255263722334
214590,-0.00041941171411861874
214600,-0.0004182126541862717
214610,-0.0004161007196700938
214620,-0.0004092956097118106
214630,-0.00040851529361941445
214640,-0.0004089839247146382
214650,-0.0004043335181875029
214660,-0.00040444350612228627
214670,-0.00040874092924909856
214680,-0.0004190507815812785
214690,-0.000406592037526785
214700,-0.0004000538823334095
214710,-0.0004105071758676305
214720,-0.00040923493035521574
214730,-0.0004044475991129473
214740,-0.00039982439228180146
214750,-0.00040170118680253885
214760,-0.00041377531055155514
214770,-0.00041591559969847533
214780,-0.0004184983563064832
214790,-0.0004174527424977865
214800,-0.0004174367779112466
214810,-0.0004221556123052671
214820,-0.000435065239903206
214830,-0.0004352402568301208
214840,-0.0004404649327235269
214850,-0.00044060198526613923
214860,-0.00044301356706563796
214870,-0.00044322272384655047
214880,-0.0004358370968758546
214890,-0.0004269564421098798
214900,-0.0004220658327585117
214910,-0.00043481206050308683
214920,-0.0004326225414291365
214930,-0.00043477618255621125
214940,-0.0004423469816548996
214950,-0.00044928940694425505
214960,-0.0004540642384032628
214970,-0.00044475076181602
214980,-0.00044069903937158034
214990,-0.0004282537082764469
215000,-0.00043253378509944387
215010,-0.0004382312759921356
215020,-0.0004382041755286692
215030,-0.0004290344781682638
215040,-0.0004247778392863938
215050,-0.00042191894735890684
215060,-0.00041791525120290737
215070,-0.0004208834748306963
215080,-0.00041977943566985084
215090,-0.0004249082753178994
215100,-0.0004222132433448709
215110,-0.00041792292094253413
215120,-0.0004121740271194786
215130,-0.0004160399983747606
215140,-0.0004098634353769698
215150,-0.00041242942927585674
215160,-0.0004109033122508935
215170,-0.0004164867396818186
215180,-0.000415155817568283
215190,-0.00040625493134899363
215200,-0.000404644751847282
215210,-0.0003913947405016976
215220,-0.0003820209639346193
215230,-0.0003799874378921869
215240,-0.00038069961417458296
215250,-0.0003865426185419552
215260,-0.00039394283307665626
215270,-0.00040698979714838665
215280,-0.00039998190531715397
215290,-0.0004092387278683229
215300,-0.0004088506251341796
215310,-0.0004113804208314814
215320,-0.00041586165999002694
215330,-0.00041962998024257556
215340,-0.00042052487609783797
215350,-0.00042414068234306973
215360,-0.0004258329688658313
215370,-0.0004274559631441547
215380,-0.0004336609520376363
215390,-0.0004281145362358523
215400,-0.000432238290211374
215410,-0.0004366692343023093
215420,-0.00042820210649955584
215430,-0.0004257699957221701
215440,-0.0004191328323016528
215450,-0.00041971455417106506
215460,-0.00042418346633678756
215470,-0.00042354836747395474
215480,-0.0004209417441336207
215490,-0.0004306813824429937
215500,-0.00042738338122553506
215510,-0.0004250816423629633
215520,-0.000420662555869982
215530,-0.0004190039109210543
215540,-0.0004144829160514383
215550,-0.0004111302600332049
215560,-0.0004053484053857969
215570,-0.00041781656291519563
215580,-0.00042144101254051647
215590,-0.0004172171029217847
215600,-0.0004119947073852901
215610,-0.0004208485501756157
215620,-0.0004253496157242336
215630,-0.00043255940870500837
215640,-0.0004303785787378449
215650,-0.00042634144821337495
215660,-0.00042539549068000657
215670,-0.0004148019300813299
215680,-0.0004171204084142685
215690,-0.0004187831614536833
215700,-0.0004191993556908534
215710,-0.00041829168943562724
215720,-0.0004193585874257104
215730,-0.00041606126684987267
215740,-0.0004137470857732082
215750,-0.00041718064797947884
215760,-0.0004114849462796057
215770,-0.0004168049308642582
215780,-0.0004231786220288529
215790,-0.0004321514597939643
215800,-0.00043394652211234776
215810,-0.0004326701592875379
215820,-0.0004333134049035642
215830,-0.00043380531302003876
215840,-0.0004310835320153092
215850,-0.000428326835724241
215860,-0.0004287618922302269
215870,-0.0004341002900036325
215880,-0.0004316921227050114
215890,-0.0004271552719168523
215900,-0.0004262055998597951
215910,-0.00043370651090113787
215920,-0.0004342981951860086
215930,-0.0004359569751966022
215940,-0.0004320177649510689
215950,-0.00042924550205019826
215960,-0.0004269319202973609
215970,-0.0004288617440937373
215980,-0.0004364779935830805
215990,-0.0004427713539570855
216000,-0.0004442429285185575
216010,-0.00044800422780728964
216020,-0.0004549952251696552
216030,-0.00046218501188645725
216040,-0.0004736234827581523
216050,-0.00047467107174257187
216060,-0.00047467693282733577
216070,-0.00048276435227853946
216080,-0.0004895500721990389
216090,-0.0004804798815868922
216100,-0.0004763654298854137
216110,-0.000477205594390923
216120,-0.0004686327652008
216130,-0.0004707644532036004
216140,-0.0004736836073555104
216150,-0.00046738455362243034
216160,-0.0004644017755416996
216170,-0.0004646061182782609
216180,-0.00046474063550283677
216190,-0.00046558901198773126
216200,-0.000472868122199148
216210,-0.00047649165700039886
216220,-0.000473701698673181
216230,-0.00047068262580247797
216240,-0.0004796145782589422
216250,-0.0004760964284946227
216260,-0.0004768557744831967
216270,-0.00048273053195256534
216280,-0.0004882129768069236
216290,-0.0004834736962268083
216300,-0.0004881692034484738
216310,-0.0004855925017301181
216320,-0.0004882339105698069
216330,-0.00048775525712976744
216340,-0.0004874640213830073
216350,-0.0004867325868832216
216360,-0.0004825807221223748
216370,-0.0004823049083467703
216380,-0.0004786470526381073
216390,-0.00047649155695481983
216400,-0.000474776636551914
216410,-0.0004759912885292753
216420,-0.00047508095658487827
216430,-0.00048151285042890006
216440,-0.0004861104657828897
216450,-0.0004844826596138337
216460,-0.0004765750089627248
216470,-0.0004730179190171802
216480,-0.00047936483892728075
216490,-0.00046742473821405914
216500,-0.00047642393671264757
216510,-0.00047252031083433736
216520,-0.000481160305377335
216530,-0.0004897578561422328
216540,-0.0004897417941396727
216550,-0.0004912802801664388
216560,-0.0004901943102689737
216570,-0.000489769928319888
216580,-0.00048596917148043824
216590,-0.00047178716224610255
216600,-0.000461077897949409
216610,-0.0004599212260962061
216620,-0.0004617191966144058
216630,-0.0004519681524642643
216640,-0.00044932533254980777
216650,-0.00044976637447379154
216660,-0.0004523702721785418
216670,-0.00045636447380839254
216680,-0.0004708603991167676
216690,-0.0004696145848930674
216700,-0.0004701352443539042
216710,-0.0004681409151951059
216720,-0.0004702391717769931
216730,-0.0004687592882192634
216740,-0.00047065215770841263
216750,-0.0004578197185012854
216760,-0.00045355423107068727
216770,-0.0004518084824495237
216780,-0.0004574540015285643
216790,-0.0004642931227312353
216800,-0.00046571045264632346
216810,-0.0004695455123571395
216820,-0.0004577406288808685
216830,-0.0004499148733294324
216840,-0.0004570474187224592
216850,-0.00046022450327111897
216860,-0.00046100186225293024
216870,-0.0004615043177602968
216880,-0.00044421828116757774
216890,-0.00043623861378909266
216900,-0.00043665010826956645
216910,-0.00045188689229928213
216920,-0.0004440521211319065
216930,-0.00044692185545312763
216940,-0.00043832838417864125
216950,-0.00043754958288876896
216960,-0.00044232265494301745
216970,-0.0004455479907435174
216980,-0.0004413894945291127
216990,-0.0004358727896948202
217000,-0.00043780475149703596
217010,-0.00043513425270076645
217020,-0.0004395492196733251
217030,-0.0004389222116901882
217040,-0.0004373792656004354
217050,-0.0004408586863186331
217060,-0.0004421890726083903
217070,-0.0004447464836313844
217080,-0.00045266720313638225
217090,-0.00045559481059529046
217100,-0.000454723523553077
217110,-0.00046664481573036824
217120,-0.0004507952742645869
217130,-0.00045598546621107116
217140,-0.0004538899036748895
217150,-0.00045344750041930387
217160,-0.0004557042198828089
217170,-0.00045900178097385764
217180,-0.00045778201827382923
217190,-0.0004569677340745546
217200,-0.0004472858615340732
217210,-0.00045224506442526703
217220,-0.00043924975660794053
217230,-0.0004361510073361666
217240,-0.0004299374922363394
217250,-0.00042664534651655917
217260,-0.0004262153395043495
217270,-0.00043128801103133654
217280,-0.0004392055664763953
217290,-0.00043720597080489467
217300,-0.0004319493350217001
217310,-0.00043417668328327456
217320,-0.00042443974712015885
217330,-0.000415897434406985
217340,-0.0004223338127922273
217350,-0.00042606521550086617
217360,-0.00042452257815902303
217370,-0.00041894841423246955
217380,-0.00041708719842892603
217390,-0.00041033874146272835
217400,-0.0004170286256917676
217410,-0.0004197338665268717
217420,-0.0004187230380572795
217430,-0.00042335474899087326
217440,-0.0004256684582499864
217450,-0.00042726929646249873
217460,-0.00043696188137258156
217470,-0.00044033594102987493
217480,-0.0004400570630006271
217490,-0.00043101181743288806
217500,-0.00044038771019633114
217510,-0.00043998232871557305
217520,-0.0004373754682271381
217530,-0.0004402524939362184
217540,-0.00044222650406333213
217550,-0.00044532951014823963
217560,-0.00045071787736561045
217570,-0.0004550697895813619
217580,-0.00044189107856112985
217590,-0.00044036945765073916
217600,-0.0004417240688956252
217610,-0.00044137449936941465
217620,-0.00044611955180409404
217630,-0.00045264804653612884
217640,-0.0004685265410091637
217650,-0.00046613058781837756
217660,-0.00047286806358195956
217670,-0.00048388395969881006
217680,-0.00048593065911057073
217690,-0.0004900400634568726
217700,-0.0004947139422262427
217710,-0.0005017704344360594
217720,-0.0004989442842081232
217730,-0.0004982848735384983
217740,-0.0005019873607732101
217750,-0.0004936591833800965
217760,-0.0004926087108068046
217770,-0.0004933942605625907
217780,-0.0005006482692745076
217790,-0.0005002224888135278
217800,-0.000493430620770619
217810,-0.00049665371124415
217820,-0.0005003327648819945
217830,-0.0004940340068413648
217840,-0.0004978961079201053
217850,-0.0004961827834674534
217860,-0.000498149415413031
217870,-0.0004986788932497003
217880,-0.000508510834973451
217890,-0.0005088019934171341
217900,-0.0005145678764421405
217910,-0.0005179888604323683
217920,-0.0005144069007471668
217930,-0.0005146633483652781
217940,-0.000520659005175406
217950,-0.0005086028668124394
217960,-0.0005041360704648636
217970,-0.0005188615820576728
217980,-0.0005127875303535185
217990,-0.0005120942781582917
218000,-0.000504232483474122
218010,-0.0004926181167532494
218020,-0.0004966309673296752
218030,-0.0004962841846104841
218040,-0.0004983494137385203
218050,-0.0005045814618208659
218060,-0.0005030309695365684
218070,-0.0005034486978417491
218080,-0.0005099932662222961
218090,-0.0005140680459755653
218100,-0.0005038616699371835
218110,-0.0004994970968424739
218120,-0.0004977429849139443
218130,-0.000498778567425334
218140,-0.0005110200895413084
218150,-0.000509638396447772
218160,-0.0005107518101579925
218170,-0.0005183859121805968
218180,-0.0005311005235294471
218190,-0.0005290896970707408
218200,-0.0005258096089091633
218210,-0.000526740917831488
218220,-0.0005223543247465347
218230,-0.0005212403999327077
218240,-0.0005157224325021782
218250,-0.0005209169512137346
218260,-0.000520929818155252
218270,-0.0005193098103294374
218280,-0.0005202400827696452
218290,-0.0005153859140033865
218300,-0.0005178410783339515
218310,-0.0005107974393418309
218320,-0.0005145429670132231
218330,-0.0005170460435143065
218340,-0.0005116076616751014
218350,-0.0005076264503739172
218360,-0.0005077833242753709
218370,-0.0005088204366237583
218380,-0.0005103710053109802
218390,-0.0005256573331932186
218400,-0.0005256718967858564
218410,-0.0005341498045649142
218420,-0.0005327983146959765
218430,-0.00053476200524222
218440,-0.0005404285200794412
218450,-0.0005399366957391223
218460,-0.000545216148557434
218470,-0.0005312772498325555
218480,-0.0005237835233219259
218490,-0.0005202237981489014
218500,-0.000528671996960089
218510,-0.0005228849214273789
218520,-0.0005266228433360198
218530,-0.0005213887524173329
218540,-0.0005190771988828819
218550,-0.0005225696599799016
218560,-0.0005190939498316622
218570,-0.0005249178840165263
218580,-0.0005305819187910694
218590,-0.0005316042754151756
218600,-0.0005405982516584336
218610,-0.0005393605432074194
218620,-0.0005404195294329129
218630,-0.0005370600032319127
218640,-0.0005444362274026757
218650,-0.0005465305894561422
218660,-0.0005437874998928231
218670,-0.000543457031738499
218680,-0.0005416203375914259
218690,-0.0005322754174347432
218700,-0.0005247396964651924
218710,-0.0005227638588048395
218720,-0.0005226005654058601
218730,-0.0005232128759828809
218740,-0.0005139840590753655
218750,-0.0005218959950058948
218760,-0.0005189745318566816
218770,-0.000516776544175916
218780,-0.0005100868784917637
218790,-0.0005097253237032386
218800,-0.0005140205916625938
218810,-0.0005151721237272998
218820,-0.000511013283351203
218830,-0.0005067161346885185
218840,-0.0005077724203608926
218850,-0.0005000518871407799
218860,-0.0005089215699952901
218870,-0.0005178579626537608
218880,-0.000522749182360805
218890,-0.0005178143373219588
218900,-0.0005167478454792644
218910,-0.0005251801466811765
218920,-0.0005226438424347704
218930,-0.0005200253680484686
218940,-0.0005155634639176872
218950,-0.0005199246485408513
218960,-0.0005260106298734399
218970,-0.0005204928360440826
218980,-0.0005244139391478311
218990,-0.0005340950511504362
219000,-0.0005344375767591489
219010,-0.0005361014521384865
219020,-0.0005334667363989256
219030,-0.0005306759826964604
219040,-0.0005267091797339863
219050,-0.000534974600933898
219060,-0.0005298597146860231
219070,-0.0005446033831444674
219080,-0.0005421096148685845
219090,-0.0005414234439329471
219100,-0.0005369468881951577
219110,-0.0005349124914781804
219120,-0.0005364328379574896
219130,-0.0005443007289315454
219140,-0.0005386477284350889
219150,-0.0005403069311840927
219160,-0.0005539892015001032
219170,-0.0005479360601498257
219180,-0.000545791115137552
219190,-0.0005462993811218717
219200,-0.0005373186005418104
219210,-0.0005266920514065791
219220,-0.0005186063698300269
219230,-0.0005049647852386586
219240,-0.000512307977991993
219250,-0.0005125445795791695
219260,-0.0005103649004132708
219270,-0.0005161826932838453
219280,-0.00050810042510077
219290,-0.0005164719696316472
219300,-0.0005204802865355314
219310,-0.0005206528131139085
219320,-0.000511681684453909
219330,-0.0005116705423593061
219340,-0.0005100969152500782
219350,-0.0005052806546731182
219360,-0.0005110192695515597
219370,-0.0005133451742027507
219380,-0.0005184676522812125
219390,-0.0005219720101933725
219400,-0.0005161676690918593
219410,-0.0005150390253408887
219420,-0.0005141100227072024
219430,-0.0005020107938936942
219440,-0.0004996025038293855
219450,-0.0005100027817925757
219460,-0.0005034329111967209
219470,-0.0005007292167634823
219480,-0.0004928210379648227
219490,-0.0004915082428134766
219500,-0.000502073970303957
219510,-0.0005044020251475988
219520,-0.0005086183492393406
219530,-0.0005023192015968118
219540,-0.0004802999822664303
219550,-0.00047625018370473155
219560,-0.00047739739498608194
219570,-0.00047569351605986304
219580,-0.00047251214399251856
219590,-0.00047446389745620814
219600,-0.0004664657481034952
219610,-0.0004722161127323486
219620,-0.00047434651477320556
219630,-0.0004644582742276911
219640,-0.00046769767828196883
219650,-0.00046742607981204473
219660,-0.0004776144442114574
219670,-0.00048290025982572807
219680,-0.0004966817067043655
219690,-0.0005029391127712507
219700,-0.0004931743978796936
219710,-0.0004921064358886858
219720,-0.0004959415316579945
219730,-0.0004883082817235319
219740,-0.0004794237351675596
219750,-0.0004773745409579315
219760,-0.0004717880418531423
219770,-0.00046638284942925463
219780,-0.0004633959812984236
219790,-0.0004518619483830316
219800,-0.0004607197686070346
219810,-0.00045427410208487734
219820,-0.0004625907455172836
219830,-0.0004713814371495295
219840,-0.00047694808325850565
219850,-0.0004755644659387529
219860,-0.0004763324771831456
219870,-0.00048500951121589064
219880,-0.00048123658529698553
219890,-0.0004891829221374088
219900,-0.000486837721484367
219910,-0.0005029672818606
219920,-0.0004984024634333167
219930,-0.0005038166968276713
219940,-0.0005023921348860087
219950,-0.0004997347148580335
219960,-0.0004917574456566379
219970,-0.0004933219123967647
219980,-0.0004908812036177191
219990,-0.0005032010158602227
220000,-0.0005036784797152644
220010,-0.0005084872830419809
220020,-0.0004998244893382491
220030,-0.000493562100262363
220040,-0.0004924776035262493
220050,-0.0004966055420811266
220060,-0.0004988236227384547
220070,-0.0004947135965876825
220080,-0.0004977639901168405
220090,-0.0005003850134908419
220100,-0.0004998138400594755
220110,-0.0005090768271680733
220120,-0.0005208197616030694
220130,-0.0005260664752391064
220140,-0.0005073280574754137
220150,-0.0005018580297326007
220160,-0.0005055726651678832
220170,-0.0005018533150809507
220180,-0.0004965139680971979
220190,-0.0004945545049181141
220200,-0.0005060147517759743
220210,-0.0005124834283222346
220220,-0.0005148190533976113
220230,-0.000512274296005338
220240,-0.0005099368838198985
220250,-0.0005080281314569479
220260,-0.0005096218711297832
220270,-0.0005183816532289357
220280,-0.0005224090743060341
220290,-0.0005060052537830308
220300,-0.0005082414481045369
220310,-0.0005104930247704722
220320,-0.0005148855340681407
220330,-0.000521444857865281
220340,-0.000515884230149695
220350,-0.0005253534923971464
220360,-0.0005256328059189796
220370,-0.0005230677433121423
220380,-0.0005203916898478104
220390,-0.0005178821019479801
220400,-0.00052260540096251
220410,-0.0005249805740665588
220420,-0.0005190177577728924
220430,-0.0005322765297187576
220440,-0.0005262537570424183
220450,-0.0005256405504486353
220460,-0.0005238782233955155
220470,-0.0005337227571563656
220480,-0.0005355545501824388
220490,-0.0005305715945586779
220500,-0.0005287757069077053
220510,-0.0005268050041387293
220520,-0.0005183562117568215
220530,-0.0005181021501927567
220540,-0.0005175128554456771
220550,-0.0005228105467506907
220560,-0.0005216007705401037
220570,-0.0005159119731361263
220580,-0.0005151286130062667
220590,-0.0005117434565497811
220600,-0.0005097492640253437
220610,-0.0005143343652087648
220620,-0.0005244069635827757
220630,-0.0005334309881907359
220640,-0.0005383476636824551
220650,-0.0005459579173031772
220660,-0.0005507433629058389
220670,-0.0005608314924180468
220680,-0.0005681229351347461
220690,-0.0005663001758873528
220700,-0.0005659016172601151
220710,-0.0005548537216184951
220720,-0.0005439541472677111
220730,-0.0005403528619271816
220740,-0.0005362747301054798
220750,-0.0005320279285341092
220760,-0.0005333811490354485
220770,-0.0005344655565293407
220780,-0.0005346749798839142
220790,-0.0005264496329792569
220800,-0.0005302084490776615
220810,-0.0005316742782913538
220820,-0.0005289401326087391
220830,-0.0005278808133884365
220840,-0.0005270296214659946
220850,-0.0005236140317419309
220860,-0.0005315381830608525
220870,-0.0005326544641197303
220880,-0.000534730613866941
220890,-0.0005336655554215188
220900,-0.0005354053847123318
220910,-0.0005336494630404829
220920,-0.0005344837498198237
220930,-0.0005360679937953439
220940,-0.0005390004832863349
220950,-0.0005479895693013829
220960,-0.0005474906201801417
220970,-0.0005520833855214878
220980,-0.0005468161424378101
220990,-0.0005431305668117349
221000,-0.000541998631479576
221010,-0.0005406581329769833
221020,-0.0005341211818442845
221030,-0.0005366271749332614
221040,-0.0005490714902275464
221050,-0.0005433370539094415
221060,-0.0005468201576701684
221070,-0.0005432381873093469
221080,-0.0005457857023274235
221090,-0.0005417690853293863
221100,-0.0005423508559860603
221110,-0.0005384760401408235
221120,-0.0005409835625602465
221130,-0.0005497862781222518
221140,-0.000549768515725456
221150,-0.000543898997799693
221160,-0.00055704827531801
221170,-0.00055766671137022
221180,-0.0005679769130251648
221190,-0.0005735572436307905
221200,-0.0005761778239890625
221210,-0.0005757238090013707
221220,-0.0005799629244684861
221230,-0.0005773580854171869
221240,-0.0005681580131198767
221250,-0.0005671486356243397
221260,-0.0005629228431672937
221270,-0.0005710650523617985
221280,-0.0005749979358320719
221290,-0.0005814853363073081
221300,-0.0005754196684661278
221310,-0.0005844372636239936
221320,-0.0005831026259820491
221330,-0.0005876055285671831
221340,-0.0005836838438983608
221350,-0.0005885234371061969
221360,-0.0005847968581503809
221370,-0.0005854764739973167
221380,-0.0005810314569513335
221390,-0.0005789901890220746
221400,-0.0005833085231323806
221410,-0.0005825324067671969
221420,-0.000584194042396009
221430,-0.0005842838283944393
221440,-0.0005755734129532939
221450,-0.0005758929249262205
221460,-0.000578763539659878
221470,-0.0005767549231379474
221480,-0.0005714045143446548
221490,-0.0005745147159635335
221500,-0.0005803252908826147
221510,-0.0005891094694042252
221520,-0.00058700234075072
221530,-0.000572691438050837
221540,-0.0005691541016115335
221550,-0.0005755631049233012
221560,-0.000570034474714393
221570,-0.0005740745649880061
221580,-0.0005737848219544868
221590,-0.0005742284863259321
221600,-0.0005709155194121277
221610,-0.0005663764742850074
221620,-0.0005704678840962405
221630,-0.0005690198562117814
221640,-0.0005686561491039767
221650,-0.0005658141117803391
221660,-0.0005709003019190816
221670,-0.0005681005005650984
221680,-0.000574973890610459
221690,-0.0005753073805904123
221700,-0.0005762964877199959
221710,-0.0005693603941175306
221720,-0.0005766753664115285
221730,-0.0005756947967375571
221740,-0.0005733826459355363
221750,-0.0005790357075572769
221760,-0.0005775473166944601
221770,-0.0005784419858030659
221780,-0.0005881226442503015
221790,-0.0005863713190779405
221800,-0.0005946612047381956
221810,-0.0005859451240037719
221820,-0.0005865665064709295
221830,-0.0005889309341012349
221840,-0.0006002292072664339
221850,-0.0005966370205954122
221860,-0.000591639250676724
221870,-0.0005930018674560237
221880,-0.0005930624113761561
221890,-0.0005762964270797801
221900,-0.0005848685162521634
221910,-0.0005783617281719482
221920,-0.0005801418339386287
221930,-0.0005790499967865644
221940,-0.0005817297890280695
221950,-0.0005835504482694791
221960,-0.0005848825002968272
221970,-0.0005865341116708981
221980,-0.0005924916646511976
221990,-0.0005981035499888519
222000,-0.0005881013416347511
222010,-0.0005969700811765573
222020,-0.0005953126315391933
222030,-0.0005876690352111849
222040,-0.0005925606424020683
222050,-0.0005927584170543918
222060,-0.0006023559281186244
222070,-0.0005954876881079338
222080,-0.0006020170618836831
222090,-0.0005931455152869207
222100,-0.0005868337499660612
222110,-0.0005950369341917823
222120,-0.0005925718637176197
222130,-0.0005941808785925826
222140,-0.0005971694651016052
222150,-0.0006031719567350548
222160,-0.000605625356522012
222170,-0.0006071801633513705
222180,-0.0006015797934107494
222190,-0.0005932829009374527
222200,-0.0006064821089719863
222210,-0.0006074819150009396
222220,-0.0006041387811450974
222230,-0.000599430287857314
222240,-0.0005846203060620881
222250,-0.0005977689850225436
222260,-0.0005943992420562248
222270,-0.0005831903255971722
222280,-0.0005817734224577732
222290,-0.0005762416700635818
222300,-0.0005874402497071676
222310,-0.0005913850027834387
222320,-0.0005920334305843265
222330,-0.0005995918471642608
222340,-0.0006100887009647386
222350,-0.0006172451554806995
222360,-0.0006064312152655469
222370,-0.000606814810459611
222380,-0.0005986592232493282
222390,-0.0006086453461416239
222400,-0.0006138708543602727
222410,-0.0006102640161533292
222420,-0.0006139200198977908
222430,-0.000612341590435272
222440,-0.0006212088943051786
222450,-0.00062100158361784
222460,-0.0006176129489786135
222470,-0.0006165119480357991
222480,-0.0006174273911396139
222490,-0.0006132933914711243
222500,-0.0006196191262004453
222510,-0.0006180426386312632
222520,-0.0006225755981313241
222530,-0.0006157053180620639
222540,-0.0006218778396294443
222550,-0.00062703210671681
222560,-0.0006358860274310136
222570,-0.0006385980534313266
222580,-0.0006393267130431887
222590,-0.0006414606343503137
222600,-0.0006371713557080068
222610,-0.0006416675013748243
222620,-0.0006392144984383172
222630,-0.0006331235543258905
222640,-0.0006391328803517127
222650,-0.0006352717768558059
222660,-0.0006397124977726321
222670,-0.0006549139832249265
222680,-0.0006631698472113543
222690,-0.0006642502594213189
222700,-0.0006750584691968864
222710,-0.0006790990229965705
222720,-0.0006779121331819519
222730,-0.0006824842950917884
222740,-0.000682942843981035
222750,-0.000683116379297828
222760,-0.0006824200169312957
222770,-0.0006884320289237446
222780,-0.0006956665012529983
222790,-0.0006904188589742609
222800,-0.000690633341158071
222810,-0.0006906117667203819
222820,-0.0006795782099430612
222830,-0.0006859798495564316
222840,-0.0006868535534101052
222850,-0.0006879489831728917
222860,-0.0006728557624437719
222870,-0.0006793189042861327
222880,-0.0006852510223628952
222890,-0.0006796760715603951
222900,-0.0006720699028423418
222910,-0.0006667109356591316
222920,-0.000674792928302776
222930,-0.0006843928165251739
222940,-0.0006858317543714382
222950,-0.0006858756397312646
222960,-0.000694970192086641
222970,-0.0006967564601196259
222980,-0.0006963791890638079
222990,-0.0006977825009063153
223000,-0.0006914321439920507
223010,-0.0006856409839305049
223020,-0.0006816027340541897
223030,-0.0006819464814256708
223040,-0.0006781137175966838
223050,-0.0006729460267852776
223060,-0.0006731235252308307
223070,-0.0006789793102869187
223080,-0.0006748186365376996
223090,-0.0006736390352910684
223100,-0.000675815903826106
223110,-0.000693297473549718
223120,-0.0006852593895483036
223130,-0.0006796678943187274
223140,-0.000679737847364804
223150,-0.0006739308841046248
223160,-0.0006681665010335776
223170,-0.0006690226502746607
223180,-0.0006713121821505701
223190,-0.0006641987434421204
223200,-0.0006653157489085754
223210,-0.0006599363946952104
223220,-0.0006589379014384092
223230,-0.0006621055027799958
223240,-0.0006652718431597745
223250,-0.000674242617451659
223260,-0.00068302371224642
223270,-0.0006794789082049485
223280,-0.0006769836392552444
223290,-0.0006758259072808337
223300,-0.0006659495312098607
223310,-0.0006589659279586679
223320,-0.00065978627971845
223330,-0.0006552784827240996
223340,-0.0006465182791993961
223350,-0.0006548112841847054
223360,-0.0006573800207607777
223370,-0.0006568669178165091
223380,-0.0006607521732616531
223390,-0.0006619058948723442
223400,-0.000666001205394906
223410,-0.0006606405506779198
223420,-0.0006552044313483598
223430,-0.0006677579219452101
223440,-0.0006768675906984529
223450,-0.0006718908090601302
223460,-0.0006665599895155323
223470,-0.000656518158348235
223480,-0.0006603902772382
223490,-0.0006543072634014364
223500,-0.0006564344457780716
223510,-0.0006547892034651609
223520,-0.0006575299714873782
223530,-0.000663379759839799
223540,-0.0006649152726423447
223550,-0.0006662067168715376
223560,-0.0006731028569274413
223570,-0.0006714670766649887
223580,-0.0006723033948202379
223590,-0.0006739804135974879
223600,-0.0006804297600913907
223610,-0.0006840565706052477
223620,-0.0006860282821709567
223630,-0.0006923317999074142
223640,-0.0006883070562984843
223650,-0.0006792571651780739
223660,-0.0006876423094257888
223670,-0.0006957690263739418
223680,-0.000697391956851916
223690,-0.000699931442838541
223700,-0.0007043029541810093
223710,-0.0007041600580463349
223720,-0.0007054748017667278
223730,-0.0007060694992137016
223740,-0.0007090864368279712
223750,-0.0007088686237552653
223760,-0.0007058437333735804
223770,-0.0006944753963715322
223780,-0.0006994340609845242
223790,-0.0006991211323357314
223800,-0.000708353625231687
223810,-0.0007119096329069748
223820,-0.0007068818407898097
223830,-0.000710827793043229
223840,-0.0007006486357917129
223850,-0.0007059929732157725
223860,-0.0007113862073291251
223870,-0.0007078628073487895
223880,-0.000712745097568482
223890,-0.0007185376606020845
223900,-0.0007242949040265082
223910,-0.0007336268799238583
223920,-0.000741380531644735
223930,-0.0007392128292539109
223940,-0.000731125553379914
223950,-0.0007223108860757633
223960,-0.0007321958432362367
223970,-0.0007261965457124115
223980,-0.0007149094739650746
223990,-0.0007259833134962927
224000,-0.0007209554427323599
224010,-0.0007328893295018559
224020,-0.0007308096975500152
224030,-0.0007240623757031216
224040,-0.0007265496888019729
224050,-0.000732127055460017
224060,-0.0007415916332155157
224070,-0.0007407758833086605
224080,-0.0007474697027356858
224090,-0.0007434557832203886
224100,-0.0007423783005259531
224110,-0.000745945955481805
224120,-0.0007499089534141379
224130,-0.000756262811787869
224140,-0.0007642758308157145
224150,-0.00075021015590086
224160,-0.0007485379983114017
224170,-0.0007420197041260537
224180,-0.0007314939635409802
224190,-0.0007267092526234127
224200,-0.0007309568220389788
224210,-0.0007325523316634996
224220,-0.0007340896128652678
224230,-0.0007287180609782338
224240,-0.0007243289931804265
224250,-0.0007356211364511778
224260,-0.0007285304184207303
224270,-0.0007239511343091734
224280,-0.0007325881822538267
224290,-0.0007256040979839232
224300,-0.0007162333862556326
224310,-0.0007152397199321055
224320,-0.0007039767542582829
224330,-0.0007141840986454881
224340,-0.0007089249944988072
224350,-0.0007110426346388503
224360,-0.000716897141139476
224370,-0.0007201529608347087
224380,-0.0007218922666668127
224390,-0.0007196909486611786
224400,-0.0007124251078102427
224410,-0.0007153674077185026
224420,-0.000716622978414747
224430,-0.0007225188807864606
224440,-0.0007245878276500572
224450,-0.0007265247834874151
224460,-0.0007296281775149134
224470,-0.0007252801810264933
224480,-0.0007280763687484575
224490,-0.0007236887321630785
224500,-0.0007393215160355869
224510,-0.0007297135003424996
224520,-0.0007284876266035935
224530,-0.0007285016459975948
224540,-0.00073356693507573
224550,-0.0007281123523995083
224560,-0.0007268643423583871
224570,-0.0007203196198590277
224580,-0.000729157341752233
224590,-0.00072582759378734
224600,-0.0007285189303653292
224610,-0.0007406055868993052
224620,-0.0007424642908813431
224630,-0.0007525694415552088
224640,-0.0007407342264839666
224650,-0.0007365393679712971
224660,-0.0007365772276360082
224670,-0.00073320707795754
224680,-0.0007225765819060233
224690,-0.0007217639388705599
224700,-0.00071758222800591
224710,-0.0007144896068631806
224720,-0.0007163332848662175
224730,-0.000728765188719197
224740,-0.0007388534933533293
224750,-0.0007403709233840754
224760,-0.0007397594251413793
224770,-0.0007380601708655307
224780,-0.000727677922345894
224790,-0.0007399767222871868
224800,-0.0007408042496781234
224810,-0.0007412504953673022
224820,-0.0007453915604662036
224830,-0.000753190508162515
224840,-0.0007609668388027103
224850,-0.0007644818881154881
224860,-0.0007616118404933454
224870,-0.0007613431171669007
224880,-0.0007668825124539148
224890,-0.0007734384141160115
224900,-0.0007820313590184389
224910,-0.000781971968448738
224920,-0.0007855175772753758
224930,-0.0007904291558021834
224940,-0.0007924176211390827
224950,-0.0007996633499242448
224960,-0.0008013007455574733
224970,-0.0007959215099856546
224980,-0.0007976375144747301
224990,-0.0007991411736662952
225000,-0.0007995841495354948
225010,-0.0007939193683598293
225020,-0.0007852724175520451
225030,-0.0007871289345675687
225040,-0.0007701257723495363
225050,-0.0007694328084732514
225060,-0.0007723113756740901
225070,-0.0007766008876734478
225080,-0.0007737452096950038
225090,-0.0007735564545347625
225100,-0.0007792972424555308
225110,-0.0007810862680121126
225120,-0.0007775106058077673
225130,-0.0007837224277752628
225140,-0.0007747379946890962
225150,-0.0007849827011075888
225160,-0.0007975291992703098
225170,-0.0008029472513896538
225180,-0.0008016038144632498
225190,-0.0007955277248404911
225200,-0.000796048263872312
225210,-0.0007931566511369297
225220,-0.0007912853010672658
225230,-0.0007906769798633255
225240,-0.0008010124994015583
225250,-0.0007961464944513537
225260,-0.0007967750711362978
225270,-0.0007942992968542853
225280,-0.0007969490838582354
225290,-0.0007964962759821066
225300,-0.0007921000629684207
225310,-0.0007894695593632933
225320,-0.0007901570811197042
225330,-0.000788621844800085
225340,-0.0007936407053598125
225350,-0.0007990678234774779
225360,-0.0007998467872701482
225370,-0.0008056956987118949
225380,-0.0008063046795291044
225390,-0.0007979076567796333
225400,-0.0008004613882417338
225410,-0.0007933925592268843
225420,-0.0007874286649607062
225430,-0.0007809531917564574
225440,-0.0007721458954146593
225450,-0.0007713530141044195
225460,-0.0007787197323001391
225470,-0.0007859440097188211
225480,-0.000776735528919155
225490,-0.0007740608760758109
225500,-0.0007711463614259678
225510,-0.0007550432291477713
225520,-0.0007561520627727494
225530,-0.0007575443514180856
225540,-0.0007606111488050039
225550,-0.0007595367746700411
225560,-0.0007588657209351589
225570,-0.0007626187637485392
225580,-0.0007698241047857586
225590,-0.0007665293779684252
225600,-0.0007612672922258626
225610,-0.0007611291424914967
225620,-0.0007669686084825257
225630,-0.0007690790010411197
225640,-0.0007776614767317204
225650,-0.0007750027000347443
225660,-0.0007695970117461728
225670,-0.0007679596588007545
225680,-0.0007659280644042988
225690,-0.000757223965059213
225700,-0.0007559870769130552
225710,-0.0007607144827490995
225720,-0.0007526772086865686
225730,-0.0007526405099053054
225740,-0.0007510615042038644
225750,-0.0007458391517477455
225760,-0.0007538980921447549
225770,-0.0007504673782001124
225780,-0.0007558768861180178
225790,-0.0007508511182373847
225800,-0.000751298742875323
225810,-0.0007585473424744188
225820,-0.0007609904500360432
225830,-0.0007578842486653152
225840,-0.000759604941969115
225850,-0.0007513077087392124
225860,-0.0007525156789686423
225870,-0.0007548778573758564
225880,-0.0007640952561789664
225890,-0.0007643891107043573
225900,-0.0007696277404354149
225910,-0.0007764144138409235
225920,-0.0007792788404211492
225930,-0.0007779957928298765
225940,-0.0007923824098266425
225950,-0.0007898920044136095
225960,-0.0007906157887136236
225970,-0.0007820304828376792
225980,-0.0007872350759983559
225990,-0.0007855390944022944
226000,-0.0007983805315886279
226010,-0.0008064091214409576
226020,-0.000814655301139562
226030,-0.0008152221444309463
226040,-0.0008260460087957403
226050,-0.000818405672021873
226060,-0.0008188281482481917
226070,-0.0008250285819808421
226080,-0.0008211674792146819
226090,-0.0008204193310362395
226100,-0.0008196368354749223
226110,-0.0008235402721031529
226120,-0.0008261585562547135
226130,-0.0008303906186411066
226140,-0.0008343330880375935
226150,-0.0008190924946110432
226160,-0.0008250649099224113
226170,-0.0008319993841032725
226180,-0.0008301301127746357
226190,-0.0008236366498173711
226200,-0.000818250698448341
226210,-0.0008167313664899361
226220,-0.0008172137202518044
226230,-0.0008155023873438801
226240,-0.0008190507290824714
226250,-0.0008296710519165396
226260,-0.000838265725520064
226270,-0.0008510386819176702
226280,-0.0008369767305531497
226290,-0.000834439393711276
226300,-0.000842366439564652
226310,-0.0008380252061307217
226320,-0.0008482988320709718
226330,-0.0008594951266838912
226340,-0.0008463601474049121
226350,-0.0008588568504461961
226360,-0.0008621766994973684
226370,-0.0008628759904760269
226380,-0.0008604750031038696
226390,-0.000864351869109989
226400,-0.0008626575149977371
226410,-0.0008758353190884663
226420,-0.0008777762779416477
226430,-0.0008762405939363864
226440,-0.0008693872096935149
226450,-0.0008533233417904721
226460,-0.0008481437172886431
226470,-0.000844480061433083
226480,-0.0008422381154481711
226490,-0.0008316548480420911
226500,-0.0008310760884701874
226510,-0.0008274909484200489
226520,-0.0008276909691931421
226530,-0.000822144064666154
226540,-0.000815974358117386
226550,-0.0008228574384227425
226560,-0.0008119688071492725
226570,-0.0008175330110457088
226580,-0.0008192996254494534
226590,-0.000820220660324028
226600,-0.0008107090600261038
226610,-0.0008281692052904733
226620,-0.0008273677021171589
226630,-0.000825662747963203
226640,-0.0008221788403886041
226650,-0.0008312606034651426
226660,-0.000835118399207054
226670,-0.000842624052716762
226680,-0.0008588592074416328
226690,-0.000865071407847472
226700,-0.0008595726425259073
226710,-0.0008628220927882122
226720,-0.0008658703645218541
226730,-0.000866824296884655
226740,-0.0008666057849456407
226750,-0.0008669470031949001
226760,-0.0008670268743565297
226770,-0.0008700818996748265
226780,-0.0008589008966803813
226790,-0.0008616499814193934
226800,-0.0008582154262668564
226810,-0.0008568222565976999
226820,-0.0008593893000948645
226830,-0.0008603112164883886
226840,-0.0008615741794116064
226850,-0.0008589336999627682
226860,-0.0008620745992253436
226870,-0.0008506297192708893
226880,-0.0008529298099819254
226890,-0.0008504605817758358
226900,-0.0008488119043046936
226910,-0.0008430586098842819
226920,-0.0008421952267772323
226930,-0.0008355753102275965
226940,-0.0008360641753790027
226950,-0.0008374411074057041
226960,-0.000830766745670878
226970,-0.0008222366329155714
226980,-0.0008210552292616268
226990,-0.0008226333449895473
227000,-0.0008204795917632685
227010,-0.0008190715001065479
227020,-0.0008225543818167827
227030,-0.0008131310392558622
227040,-0.0008060511825094195
227050,-0.0008016350488002853
227060,-0.0008051173007136503
227070,-0.0008091884081635294
227080,-0.0008129403242790823
227090,-0.00081220758364444
227100,-0.0008087465212905763
227110,-0.0008052379682923462
227120,-0.0008154791075893021
227130,-0.0008180873979144351
227140,-0.0008117269001990142
227150,-0.0008075642447621482
227160,-0.0008055584747899764
227170,-0.000800105174912096
227180,-0.0008031682107119088
227190,-0.0007975771724685838
227200,-0.0007960916678093136
227210,-0.0007949475973148035
227220,-0.0007958168477212846
227230,-0.000789813829854559
227240,-0.000791546236343133
227250,-0.0007920818629589331
227260,-0.0007961696770028576
227270,-0.0007928174173141777
227280,-0.0007860677920055387
227290,-0.0007939325230843047
227300,-0.0007932265085329211
227310,-0.0007963961631330561
227320,-0.0007893315933222028
227330,-0.0007930621793617947
227340,-0.000791295656888397
227350,-0.0008068247852322499
227360,-0.0008156347902533796
227370,-0.0008099780535917926
227380,-0.0007964283677612944
227390,-0.0007908580851406867
227400,-0.0008006491172909911
227410,-0.0008083212095017295
227420,-0.0008078982286536034
227430,-0.0007993325107369683
227440,-0.0008039055274264937
227450,-0.0008128679472826192
227460,-0.0008101406380395286
227470,-0.0008091608249675046
227480,-0.0007961263348379485
227490,-0.0007950065264736103
227500,-0.0007970026637550182
227510,-0.0007966352262730187
227520,-0.0007960935535636154
227530,-0.000794714223310711
227540,-0.0007983640869989695
227550,-0.000808319906839393
227560,-0.0008067580240341522
227570,-0.0008111142236391543
227580,-0.0008121609524666285
227590,-0.000808302589601756
227600,-0.0008158892516923401
227610,-0.0008131364091710557
227620,-0.0008093065490667433
227630,-0.0008089265460445131
227640,-0.0007954627887899907
227650,-0.0007969169715434037
227660,-0.000800379441827822
227670,-0.0008019128647924103
227680,-0.0008068282883649308
227690,-0.0008050460712201266
227700,-0.0008052013464646044
227710,-0.0007950955139209039
227720,-0.0008034694361559561
227730,-0.000790696270376156
227740,-0.0007800254070887313
227750,-0.0007922747148406266
227760,-0.0007915618145272148
227770,-0.0007839045740128537
227780,-0.0007872243353710289
227790,-0.0007845429856906401
227800,-0.0007752236574705634
227810,-0.0007723207170199113
227820,-0.0007692434829229839
227830,-0.0007653469568166839
227840,-0.000774346334125415
227850,-0.0007686631751228415
227860,-0.0007725738104453162
227870,-0.0007750803990725921
227880,-0.0007758132673139536
227890,-0.0007660500423626549
227900,-0.0007598327209482369
227910,-0.0007592077491806546
227920,-0.0007591692440655254
227930,-0.0007681711643844363
227940,-0.000772774000901315
227950,-0.0007734992163041502
227960,-0.0007790926342824899
227970,-0.0007735958048574187
227980,-0.0007782308400778931
227990,-0.0007879774986161424
228000,-0.0007860334977354494
228010,-0.0007902340457300089
228020,-0.000787948910045515
228030,-0.0007816029966721363
228040,-0.0007804080256861807
228050,-0.0007948266079158272
228060,-0.0007953469529254552
228070,-0.0007888022326786447
228080,-0.0007948182081066234
228090,-0.0007875575454786884
228100,-0.0007884406946846913
228110,-0.0007794682673751327
228120,-0.0007738178211907404
228130,-0.0007716575385504731
228140,-0.0007690512826303007
228150,-0.0007605360338988371
228160,-0.00076021567791933
228170,-0.000763013818275709
228180,-0.0007616309057537327
228190,-0.0007587938465436866
228200,-0.0007586904021875604
228210,-0.0007546919124150012
228220,-0.0007529674364576066
228230,-0.0007603852752753108
228240,-0.0007626153587996348
228250,-0.0007772239685816308
228260,-0.0007830911122527568
228270,-0.0007759606609415756
228280,-0.000779025996281613
228290,-0.0007898095036693803
228300,-0.0007821585642772196
228310,-0.0007793372131928233
228320,-0.0007758088751394582
228330,-0.0007766795540408033
228340,-0.0007737451970457821
228350,-0.0007716965396472814
228360,-0.0007782281445690408
228370,-0.0007741835951392966
228380,-0.0007739188271887677
228390,-0.0007697983719576049
228400,-0.0007699403041006201
228410,-0.0007612003420224562
228420,-0.0007617093413962009
228430,-0.0007587413458298647
228440,-0.0007631590605831172
228450,-0.0007603873024372893
228460,-0.0007603554448404199
228470,-0.0007617660496500007
228480,-0.0007585905928862885
228490,-0.0007523170706127347
228500,-0.0007482846612632183
228510,-0.0007403837469947329
228520,-0.0007410992228100717
228530,-0.000740353720088879
228540,-0.0007396943177635958
228550,-0.000740857125332351
228560,-0.0007397532666726939
228570,-0.000750492175287386
228580,-0.0007446796821175169
228590,-0.0007566343625179939
228600,-0.00075625868952118
228610,-0.0007596171393171206
228620,-0.0007659555039216425
228630,-0.0007703400327492372
228640,-0.0007792961694521154
228650,-0.0007820626685407208
228660,-0.0007864168823682956
228670,-0.0007761898672279428
228680,-0.0007847800947097365
228690,-0.0007887602799787116
228700,-0.0007816636884823646
228710,-0.0007770930815255816
228720,-0.000769690446463493
228730,-0.0007662001066214261
228740,-0.0007580650776658968
228750,-0.000755537651957441
228760,-0.0007614557021758803
228770,-0.0007588809160912174
228780,-0.0007541609853816516
228790,-0.0007532609828841412
228800,-0.0007528041328356141
228810,-0.0007482582459978327
228820,-0.0007515954863405614
228830,-0.0007518842158989069
228840,-0.0007535269262586833
228850,-0.0007454006636788626
228860,-0.0007490543976490986
228870,-0.000749836555624156
228880,-0.0007497363176301557
228890,-0.0007475368063954577
228900,-0.0007468738484501578
228910,-0.0007443767281842566
228920,-0.0007439126051875647
228930,-0.0007486524263674912
228940,-0.0007622747160108059
228950,-0.0007658520007771831
228960,-0.0007638660407212524
228970,-0.000766387627717909
228980,-0.0007727008949592193
228990,-0.0007780099459726167
229000,-0.0007808599477776476
229010,-0.0007747652088939185
229020,-0.0007807729133257138
229030,-0.000780995391398667
229040,-0.0007844237572613168
229050,-0.0007786114808699721
229060,-0.0007650745341247042
229070,-0.0007590528223470538
229080,-0.0007666485556204049
229090,-0.0007665507103310985
229100,-0.0007656394645267999
229110,-0.0007652533363109093
229120,-0.0007488188899679834
229130,-0.000754370660851626
229140,-0.0007585605504245477
229150,-0.0007577409139071333
229160,-0.0007579669238900258
229170,-0.0007621602693524015
229180,-0.0007583864122447359
229190,-0.0007694171925035144
229200,-0.0007748426391931028
229210,-0.0007725154438358794
229220,-0.000767909298775604
229230,-0.0007676536535644031
229240,-0.0007563202914495268
229250,-0.0007541597142085889
229260,-0.000757652769378358
229270,-0.0007632016720010857
229280,-0.0007713287641780093
229290,-0.000775814683148706
229300,-0.0007664974863870691
229310,-0.0007653220469743865
229320,-0.0007641977542347452
229330,-0.0007576537593709681
229340,-0.000744204463668995
229350,-0.000745603470216079
229360,-0.0007535847963809128
229370,-0.0007567940171820316
229380,-0.0007642621931291083
229390,-0.0007679950805701137
229400,-0.0007641999911252828
229410,-0.0007692693642392448
229420,-0.0007718990706642795
229430,-0.0007665168926266347
229440,-0.0007520965155891994
229450,-0.000757181475252301
229460,-0.0007513490963788178
229470,-0.0007495122065766486
229480,-0.0007458664740914008
229490,-0.0007500629847460595
229500,-0.000747202084876543
229510,-0.000756348640673717
229520,-0.0007468190628201936
229530,-0.0007681208731300306
229540,-0.0007651628435602433
229550,-0.0007687780253703296
229560,-0.0007662208866054621
229570,-0.0007612779503790564
229580,-0.000768731265569768
229590,-0.0007631683177342745
229600,-0.0007689915506163189
229610,-0.0007690175637031395
229620,-0.0007570933656954839
229630,-0.0007624111669663657
229640,-0.000760064010844013
229650,-0.0007545944087479664
229660,-0.0007626553012311302
229670,-0.0007584663752703467
229680,-0.0007551740141265908
229690,-0.0007483124002049249
229700,-0.0007459602164959654
229710,-0.0007499879489328975
229720,-0.0007427394338075054
229730,-0.0007456672543485266
229740,-0.000748694980713889
229750,-0.0007649616249118317
229760,-0.0007652040331934532
229770,-0.0007640878189514704
229780,-0.0007635417217594507
229790,-0.0007756446536477363
229800,-0.0007752456930511499
229810,-0.0007771474097402317
229820,-0.0007719357607232552
229830,-0.000763371375396614
229840,-0.0007633506661529168
229850,-0.0007622740181159081
229860,-0.0007629298336780539
229870,-0.0007795547812817933
229880,-0.000774394178622737
229890,-0.0007788631550148382
229900,-0.0007702432449759459
229910,-0.0007780555330490663
229920,-0.0007748785485251534
229930,-0.0007731971442229718
229940,-0.0007854462962691132
229950,-0.0007771071778897175
229960,-0.0007642381523389521
229970,-0.0007606014914407298
229980,-0.000762738488695654
229990,-0.00077166286554379
230000,-0.0007695414337903164
230010,-0.0007725255327246476
230020,-0.0007743959666084616
230030,-0.0007795023201321674
230040,-0.0007943804495316072
230050,-0.0008007179250573099
230060,-0.0007992389020714198
230070,-0.0007960769181764905
230080,-0.0007959308180512325
230090,-0.0007962172708721807
230100,-0.0007936598560447676
230110,-0.0007897280275132393
230120,-0.0007882704227383938
230130,-0.0007875618602351138
230140,-0.0007958695901219691
230150,-0.0008062604364612144
230160,-0.0007999808796830434
230170,-0.0007951556785670829
230180,-0.0007975548479854199
230190,-0.0007995115542026299
230200,-0.0008079266985321601
230210,-0.0008093805975339218
230220,-0.0008012758452686841
230230,-0.0007964785032865437
230240,-0.0007877156890255683
230250,-0.0007957115353947027
230260,-0.000807678494915569
230270,-0.0008095118978826919
230280,-0.000813241009845496
230290,-0.0008351965722531032
230300,-0.0008335963489882819
230310,-0.0008304806788937546
230320,-0.0008221860424023438
230330,-0.0008186746642139778
230340,-0.0008183433061307277
230350,-0.0008170224973080726
230360,-0.0008113500124047852
230370,-0.0008159582168723808
230380,-0.0008063094284705519
230390,-0.0007993603418825502
230400,-0.0007990145496698076
230410,-0.0008021295056457666
230420,-0.0008049349698792289
230430,-0.0008079206534944181
230440,-0.0008103034569584456
230450,-0.000815566075759959
230460,-0.0008232598372197736
230470,-0.0008247332148649057
230480,-0.0008231822315278157
230490,-0.0008225708521830265
230500,-0.0008131762658043474
230510,-0.0008168808422087542
230520,-0.0008255991093768084
230530,-0.0008303770671071868
230540,-0.0008312520239604444
230550,-0.0008278133874283512
230560,-0.0008104083612099681
230570,-0.0008190932278678058
230580,-0.000823080724890219
230590,-0.0008208152219794555
230600,-0.0008180636071342968
230610,-0.0008247841802443898
230620,-0.0008249496048082294
230630,-0.0008315903648390524
230640,-0.0008281216306757656
230650,-0.0008312147298730111
230660,-0.0008268749056720042
230670,-0.0008269065969561394
230680,-0.0008344925585641566
230690,-0.0008296017098853003
230700,-0.0008290477006300531
230710,-0.0008234457467766959
230720,-0.0008201550567772165
230730,-0.0008224660206700481
230740,-0.0008232135407481409
230750,-0.0008288168413845732
230760,-0.0008229125548255988
230770,-0.000825861785053999
230780,-0.0008283931984957496
230790,-0.0008336480462371838
230800,-0.0008399106066520873
230810,-0.0008372891650427848
230820,-0.0008379282082122811
230830,-0.0008397931957206721
230840,-0.0008472955462658012
230850,-0.0008478418723869489
230860,-0.0008445613066499372
230870,-0.0008497236561054869
230880,-0.0008517563202454288
230890,-0.0008625936513875604
230900,-0.0008642338456569136
230910,-0.0008715412837287472
230920,-0.0008850480251685
230930,-0.0008852882638908813
230940,-0.0008810777312523671
230950,-0.0008855010867966677
230960,-0.0008777456920962753
230970,-0.0008709068762811215
230980,-0.0008658427011604831
230990,-0.0008645972550312781
231000,-0.0008497856747603709
231010,-0.0008406756734492113
231020,-0.000835691530721437
231030,-0.0008480614474411938
231040,-0.0008478032040619416
231050,-0.000847987094008441
231060,-0.0008440826400659606
231070,-0.0008459280303594338
231080,-0.0008430467134581261
231090,-0.0008549868601796563
231100,-0.0008587840828056741
231110,-0.000863254971583932
231120,-0.0008625614159911914
231130,-0.0008680694334268221
231140,-0.0008583548065711333
231150,-0.0008580459433147328
231160,-0.0008665249531974659
231170,-0.0008683053629156719
231180,-0.0008648746130402723
231190,-0.000861645184626714
231200,-0.0008552838906658615
231210,-0.0008620131295747292
231220,-0.0008594776196358916
231230,-0.0008555648429541009
231240,-0.0008543422110560113
231250,-0.0008434802639121541
231260,-0.0008439389295228089
231270,-0.0008423977946642796
231280,-0.0008456124292090806
231290,-0.0008423324521534181
231300,-0.0008486667157201933
231310,-0.0008493281478314149
231320,-0.0008410852183418405
231330,-0.0008382425811900688
231340,-0.0008265218008287598
231350,-0.0008293978065961644
231360,-0.0008253907872202401
231370,-0.000818520158107183
231380,-0.0008191603968900471
231390,-0.0008121734466996349
231400,-0.0008099012927021343
231410,-0.0008052267363646608
231420,-0.0007995715717781183
231430,-0.0008002248025338676
231440,-0.0008062874407062224
231450,-0.0008026239829684767
231460,-0.0007994766858393949
231470,-0.0007955913052799707
231480,-0.0007957234805219302
231490,-0.0007878324448910501
231500,-0.0007863453673975532
231510,-0.0007786413177966074
231520,-0.0007827782980582063
231530,-0.0007883630198174986
231540,-0.0007790195271504695
231550,-0.0007768971516859957
231560,-0.0007759172716344571
231570,-0.0007850361747967772
231580,-0.000792955220465833
231590,-0.0008013758107021633
231600,-0.0007949601011324285
231610,-0.0007984627132181728
231620,-0.000792546839988079
231630,-0.000802138480337077
231640,-0.0008087676958082749
231650,-0.0008132416246936836
231660,-0.0008175784316711701
231670,-0.0008189980960642468
231680,-0.0008161557235767927
231690,-0.0008027755737449126
231700,-0.0008103700761618293
231710,-0.0008150431402449938
231720,-0.0008136830328382776
231730,-0.000806408288940211
231740,-0.0007963879857722016
231750,-0.0008072923363890819
231760,-0.0008079379854123821
231770,-0.000808080290754593
231780,-0.0007999034847751849
231790,-0.0007884347951804777
231800,-0.0007916763484271649
231810,-0.000786345284914917
231820,-0.0007941532381947901
231830,-0.0007970104675747266
231840,-0.0007962660206344566
231850,-0.000784335452208272
231860,-0.0007870232425170718
231870,-0.0007839338980793183
231880,-0.0007897167999110964
231890,-0.0007863947402298334
231900,-0.0007770787160849538
231910,-0.0007759548202868359
231920,-0.0007793499275661482
231930,-0.0007783530682220283
231940,-0.0007722587015761185
231950,-0.0007633924223296615
231960,-0.0007746876894825678
231970,-0.0007754045230325804
231980,-0.0007708878555442743
231990,-0.0007657354087697539
232000,-0.0007632219514035384
232010,-0.0007668818557742667
232020,-0.0007593093851404794
232030,-0.0007473114460064567
232040,-0.0007491752306872712
232050,-0.0007494067893648495
232060,-0.0007514586903917148
232070,-0.0007454525201093042
232080,-0.0007447471235648773
232090,-0.0007417332636500781
232100,-0.0007425984837939771
232110,-0.0007406915703376831
232120,-0.000731774565873896
232130,-0.0007220816862190759
232140,-0.0007321647560871444
232150,-0.0007243871454062972
232160,-0.0007179637087674528
232170,-0.0007210231086766716
232180,-0.0007280204862430577
232190,-0.0007277035519035708
232200,-0.0007306592800204834
232210,-0.0007267743955332605
232220,-0.0007246800715356501
232230,-0.0007366285575779657
232240,-0.0007237422664352074
232250,-0.0007170631691582426
232260,-0.0007193502509434512
232270,-0.000718829733993291
232280,-0.0007227167900485556
232290,-0.0007239034060054394
232300,-0.0007176279894452762
232310,-0.0007162659213809389
232320,-0.0007157421520484747
232330,-0.0007097973802703726
232340,-0.0007160401359575904
232350,-0.0007122703851483103
232360,-0.0007182216444286723
232370,-0.0007243897331096049
232380,-0.0007287272186167049
232390,-0.0007325116370548842
232400,-0.0007390813639891304
232410,-0.0007559883921041631
232420,-0.0007471225991721017
232430,-0.0007405023399194816
232440,-0.0007507992255499406
232450,-0.0007541592249265915
232460,-0.0007499070041039536
232470,-0.0007536521417214233
232480,-0.0007579336450018632
232490,-0.0007592829360892267
232500,-0.0007684124996723737
232510,-0.0007662366484043527
232520,-0.0007698683966178262
232530,-0.000760471515151827
232540,-0.0007529719488652821
232550,-0.0007548017544513496
232560,-0.0007471080839477315
232570,-0.0007410360976815175
232580,-0.0007474307397305197
232590,-0.0007536069737118002
232600,-0.0007532372855560997
232610,-0.000758473140782793
232620,-0.0007576742744628448
232630,-0.0007516578689036836
232640,-0.0007549643791718594
232650,-0.0007523254451556118
232660,-0.0007517422650632547
232670,-0.0007589987366957651
232680,-0.0007590827667958773
232690,-0.0007613278484336198
232700,-0.0007649047669523345
232710,-0.0007448409637029034
232720,-0.0007482393194701505
232730,-0.0007421402637249598
232740,-0.0007493331307189938
232750,-0.0007545735163103261
232760,-0.000752688454526386
232770,-0.0007551056364813659
232780,-0.0007628348420048223
232790,-0.0007655384047363398
232800,-0.0007555341386449427
232810,-0.0007602257456256883
232820,-0.0007620689624060584
232830,-0.000760575359809372
232840,-0.0007592437590213647
232850,-0.0007564696017477302
232860,-0.0007550112621330034
232870,-0.0007481171148444651
232880,-0.0007474485193944386
232890,-0.0007483294937039312
232900,-0.0007416428566557655
232910,-0.0007416318049037609
232920,-0.0007470593233203442
232930,-0.0007410154778677054
232940,-0.000743849289693629
232950,-0.0007481374735251145
232960,-0.0007454144999525699
232970,-0.0007432572397304926
232980,-0.000734019061101799
232990,-0.000726680049407751
233000,-0.0007145077106442041
233010,-0.0007111405379118163
233020,-0.0007030169181593032
233030,-0.0007016420433463535
233040,-0.0006977205771106254
233050,-0.0006944703269702579
233060,-0.000695951620153504
233070,-0.0006990120547982179
233080,-0.0006843159233339927
233090,-0.0006932214559059842
233100,-0.0006892105843337913
233110,-0.0006942183574590643
233120,-0.0006990719773563544
233130,-0.0006947510705525648
233140,-0.0007004316258389478
233150,-0.0006996459796606251
233160,-0.0007017122076216672
233170,-0.0007071236879213065
233180,-0.0007007050148309637
233190,-0.0007081287706972928
233200,-0.0007004469648841623
233210,-0.0007013949813352585
233220,-0.0006917327696694662
233230,-0.0006907583515657318
233240,-0.0006961212716047944
233250,-0.0006949485382446025
233260,-0.0006933052363109687
233270,-0.0006791504361172926
233280,-0.0006776608567441765
233290,-0.0006802896594795542
233300,-0.0006815025176687185
233310,-0.0006794094746696891
233320,-0.0006704251738040445
233330,-0.000672137538283674
233340,-0.0006817264418514166
233350,-0.0006819219859709483
233360,-0.0006854930285563639
233370,-0.0006867659875165873
233380,-0.0006799902526360743
233390,-0.0006880659503589049
233400,-0.0006802277629023277
233410,-0.0006894319180425389
233420,-0.0006874282640884686
233430,-0.0006913429622496467
233440,-0.0006888774919557874
233450,-0.0006911186458039195
233460,-0.0006939587152478683
233470,-0.0006853722397267921
233480,-0.0006939414303217296
233490,-0.0006883771003728372
233500,-0.0006950190062951388
233510,-0.0006881793692613407
233520,-0.0006880907504961945
233530,-0.0006920838682172213
233540,-0.0007029703152426928
233550,-0.000702843446330964
233560,-0.0007068243269958387
233570,-0.0007090083245312538
233580,-0.0007020060149527548
233590,-0.0007071456850824403
233600,-0.0007124671304052755
233610,-0.0007059343375723402
233620,-0.0007199364166724183
233630,-0.000728008387756966
233640,-0.0007188416910519859
233650,-0.0007192355625551419
233660,-0.0007200215153192141
233670,-0.0007147656153566375
233680,-0.0007145497578192312
233690,-0.0007185354054365847
233700,-0.0007248372079603792
233710,-0.0007174225860224017
233720,-0.0007203570821704711
233730,-0.0007191659703052077
233740,-0.0007276788534067845
233750,-0.0007365382914857001
233760,-0.0007289126867305036
233770,-0.0007351558935711439
233780,-0.0007318919270711444
233790,-0.0007300548469589995
233800,-0.0007340506654823526
233810,-0.0007371050099063433
233820,-0.0007351151105768211
233830,-0.0007378482326396979
233840,-0.0007448998490415526
233850,-0.0007457986489711952
233860,-0.000739820746801767
233870,-0.0007437897729556415
233880,-0.0007446721171589412
233890,-0.0007478858907979849
233900,-0.0007538756765914274
233910,-0.0007534909255146615
233920,-0.0007506403305006285
233930,-0.0007410240275087622
233940,-0.0007486185159004923
233950,-0.0007482810109871434
233960,-0.0007540782924564795
233970,-0.000766732224523288
233980,-0.0007637877285547138
233990,-0.0007659607775897529
234000,-0.0007611333321239924
234010,-0.0007556084427368739
234020,-0.0007623324156167886
234030,-0.0007701240389737167
234040,-0.0007722933174702683
234050,-0.0007765594400549281
234060,-0.0007759192762964645
234070,-0.0007809626439792348
234080,-0.000785454140711939
234090,-0.0007836627303114888
234100,-0.000789178400906739
234110,-0.0007919568951516749
234120,-0.0007845700482272943
234130,-0.0007843979721749005
234140,-0.0007879399491535434
234150,-0.0007834088981621096
234160,-0.0007799703266800494
234170,-0.0007858470113650902
234180,-0.000786690796348555
234190,-0.0007798250139536846
234200,-0.0007764700097185687
234210,-0.0007713747700720468
234220,-0.0007690637982795326
234230,-0.0007584648329603995
234240,-0.0007572082560328277
234250,-0.0007558628597150256
234260,-0.0007446614954071982
234270,-0.0007428850462256469
234280,-0.0007471499776333015
234290,-0.0007563117450462434
234300,-0.0007474960238067036
234310,-0.0007482846127970296
234320,-0.0007426424624181762
234330,-0.0007366008653648334
234340,-0.0007501919565540763
234350,-0.0007474499404417011
234360,-0.0007451653495439762
234370,-0.0007429364042525755
234380,-0.000746729779531645
234390,-0.0007461085604653062
234400,-0.0007461118568181109
234410,-0.0007410456428923635
234420,-0.0007416217817276483
234430,-0.0007413128783555916
234440,-0.0007466397803724211
234450,-0.0007571083634511382
234460,-0.0007553576087995547
234470,-0.0007552933102847148
234480,-0.0007621330711869327
234490,-0.0007569177270638668
234500,-0.0007636593276770811
234510,-0.0007558206242712924
234520,-0.0007634002427926581
234530,-0.0007664677717952019
234540,-0.0007753067647427376
234550,-0.0007717305322136979
234560,-0.0007772705487971794
234570,-0.000785650825576901
234580,-0.0007842491680993614
234590,-0.0007914765370474571
234600,-0.0007937533911646559
234610,-0.0007968978233862497
234620,-0.0007960900601055055
234630,-0.0007910724057916042
234640,-0.000775960035913932
234650,-0.0007719515401437726
234660,-0.0007810007496991488
234670,-0.0007825757250663503
234680,-0.0007827983955036524
234690,-0.0007846025062825557
234700,-0.0007861063604128913
234710,-0.0007825537563912376
234720,-0.0007828028290382537
234730,-0.0007809859836895118
234740,-0.0007766666948057483
234750,-0.0007889039258892142
234760,-0.0007854969862431469
234770,-0.0007905776370995926
234780,-0.0007831635086238402
234790,-0.0007713774717541024
234800,-0.0007682381149465119
234810,-0.0007711454130522905
234820,-0.0007720929013285933
234830,-0.0007758687895660011
234840,-0.0007781074061022905
234850,-0.0007855067988836903
234860,-0.0007981334759657562
234870,-0.0007911468360479666
234880,-0.0007938202117440159
234890,-0.0007874628132454206
234900,-0.0007926104161506552
234910,-0.0007880949767746629
234920,-0.0007919387879176128
234930,-0.0007931199901721563
234940,-0.0007947565827580227
234950,-0.0007924714310521296
234960,-0.0007876512552668662
234970,-0.0007814438950398876
234980,-0.0007933429860933543
234990,-0.0007858755771741829
235000,-0.0007848518831336356
235010,-0.0007937937440487368
235020,-0.0008023955131023618
235030,-0.0008005339031418021
235040,-0.000798406017377767
235050,-0.0007983544825443163
235060,-0.0008009286303249921
235070,-0.0007984651506281179
235080,-0.0007927516546749556
235090,-0.0007967119894300195
235100,-0.0008009892033990149
235110,-0.0008093743223881398
235120,-0.0008095734435336751
235130,-0.0007979990576096734
235140,-0.0008044712943748739
235150,-0.000811714688263884
235160,-0.0008109698425617611
235170,-0.0008103818026172076
235180,-0.0008212082284166398
235190,-0.000829077945960445
235200,-0.0008361796259978452
235210,-0.0008432733110012076
235220,-0.0008316580528287829
235230,-0.0008305043208576306
235240,-0.000840171756959567
235250,-0.000844027458775541
235260,-0.0008433222273934437
235270,-0.0008484668237530682
235280,-0.0008502902564885969
235290,-0.0008510219513929211
235300,-0.0008395203111607791
235310,-0.0008334279609274721
235320,-0.000835676683714933
235330,-0.000834480067100304
235340,-0.0008360734447910468
235350,-0.0008387241385683507
235360,-0.0008437977175930913
235370,-0.0008422874927381208
235380,-0.0008447831300314405
235390,-0.0008443538737846394
235400,-0.0008449609174225999
235410,-0.0008410496788976437
235420,-0.00083357509249538
235430,-0.0008360789721240032
235440,-0.0008254992352033032
235450,-0.0008231596510417449
235460,-0.0008170952997001987
235470,-0.000812824171568962
235480,-0.0008157698921442426
235490,-0.0008065552107232817
235500,-0.0008066875117140506
235510,-0.000800623654208909
235520,-0.0008047510276547882
235530,-0.0008087740327441507
235540,-0.0007971925836040645
235550,-0.0007899644242445518
235560,-0.0007893641698811068
235570,-0.0007841241277026469
235580,-0.0007871472196616422
235590,-0.0007902937011202773
235600,-0.000787093400535032
235610,-0.0007851577053305155
235620,-0.000781033715680834
235630,-0.0007763382306822553
235640,-0.0007768746973137708
235650,-0.000779880167249049
235660,-0.0007777219481887361
235670,-0.0007785911486579947
235680,-0.0007698297975301894
235690,-0.0007701540905218669
235700,-0.0007690930665443687
235710,-0.0007594531110096389
235720,-0.000753368613533313
235730,-0.0007563938555498633
235740,-0.0007437956984209722
235750,-0.0007539908583419908
235760,-0.0007597806963002452
235770,-0.0007621056733378047
235780,-0.0007565294660380012
235790,-0.0007544836878499686
235800,-0.0007457076159413519
235810,-0.0007590595792372799
235820,-0.0007593665938523783
235830,-0.0007652517394536718
235840,-0.0007676115220106403
235850,-0.0007675384978656008
235860,-0.0007777102607073621
235870,-0.0007817277192350346
235880,-0.0007818403953740124
235890,-0.000786287915386076
235900,-0.0007858234251522895
235910,-0.0007862033333663908
235920,-0.0007908905733168074
235930,-0.0007901336860473961
235940,-0.000794074428698078
235950,-0.000796246578120045
235960,-0.000799471795806553
235970,-0.0008047494100752355
235980,-0.0008036242252110207
235990,-0.0008018026714866787
236000,-0.0007982210400157967
236010,-0.000784469287703613
236020,-0.0007806715714331546
236030,-0.0007773098227725036
236040,-0.0007886620208144707
236050,-0.0007903213339210289
236060,-0.0007899343621491461
236070,-0.0007934468320729343
236080,-0.0007921131954057636
236090,-0.0007872073649184767
236100,-0.000785019358700587
236110,-0.0007802760010412276
236120,-0.0007864897422766954
236130,-0.0007989573585505959
236140,-0.0008002528159002873
236150,-0.0007922537891247442
236160,-0.0007903748694453223
236170,-0.0007936822908847979
236180,-0.0007915599507059427
236190,-0.0007978818391376193
236200,-0.000791098383728553
236210,-0.0007922807199215096
236220,-0.0007998709352113479
236230,-0.0008001833734325374
236240,-0.000803989172876086
236250,-0.0008092897893646311
236260,-0.0008154470990061571
236270,-0.0008140672273192621
236280,-0.0008079412082134274
236290,-0.000824577876639714
236300,-0.0008234663326702156
236310,-0.0008339488120225495
236320,-0.0008343562608100393
236330,-0.000830098105328296
236340,-0.0008251604254409665
236350,-0.000822431444806501
236360,-0.0008249702851884621
236370,-0.0008231906292909904
236380,-0.0008247450566450432
236390,-0.0008123001152587903
236400,-0.0008028814983869687
236410,-0.0008048013615754173
236420,-0.000814900968717285
236430,-0.0008108049022219383
236440,-0.0008092158109757853
236450,-0.000804889866894143
236460,-0.000814419836005019
236470,-0.0008092346728147661
236480,-0.000811766406807194
236490,-0.0008177588225140659
236500,-0.0008292587706339533
236510,-0.0008345421754636743
236520,-0.0008427780724162412
236530,-0.000845279320818568
236540,-0.0008489699425530621
236550,-0.000853431686541248
236560,-0.0008549921559308476
236570,-0.0008512757467675444
236580,-0.0008537824128834582
236590,-0.0008539252898272945
236600,-0.0008535054322145779
236610,-0.0008406338267752656
236620,-0.0008423257930522252
236630,-0.0008480871561996099
236640,-0.0008504877808818952
236650,-0.0008500203396335417
236660,-0.00085189329499625
236670,-0.0008525131564659958
236680,-0.0008573670460023298
236690,-0.0008557622922982313
236700,-0.0008577955524419591
236710,-0.0008649009927248768
236720,-0.0008594332555565367
236730,-0.0008541734754392331
236740,-0.0008531653932737959
236750,-0.0008641401610935067
236760,-0.0008688262307016824
236770,-0.0008649905118848375
236780,-0.0008643516682719149
236790,-0.0008627419680675149
236800,-0.0008674344497912822
236810,-0.0008715042271037551
236820,-0.0008745863835746413
236830,-0.0008696616805764718
236840,-0.0008631752384866998
236850,-0.0008737559993688532
236860,-0.0008633617745599679
236870,-0.0008587724652749157
236880,-0.0008539572629792081
236890,-0.0008592058358714328
236900,-0.0008608711272320871
236910,-0.0008557082193993937
236920,-0.0008536822645374043
236930,-0.0008515922041489036
236940,-0.0008500066188870284
236950,-0.0008550156308924817
236960,-0.0008560921856275805
236970,-0.0008500609588560487
236980,-0.0008491169123951326
236990,-0.0008567340082501352
237000,-0.0008501633801368203
237010,-0.0008532645393287388
237020,-0.0008523049966995377
237030,-0.0008439546661583288
237040,-0.0008428444003053167
237050,-0.0008390463996794591
237060,-0.0008441099454097597
237070,-0.0008365385434572394
237080,-0.0008359058605252711
237090,-0.0008361893751277216
237100,-0.0008339123196353488
237110,-0.0008284700562772368
237120,-0.0008283292619158727
237130,-0.0008290754153073501
237140,-0.0008359874664654129
237150,-0.0008323352555194417
237160,-0.0008306188641684065
237170,-0.0008330366705047805
237180,-0.0008354041397244839
237190,-0.0008262696100805544
237200,-0.0008235406758250055
237210,-0.0008251738470507594
237220,-0.000828105476582581
237230,-0.0008322282204831877
237240,-0.0008329520132373126
237250,-0.000836597854180451
237260,-0.0008406144177680893
237270,-0.0008419750861186115
237280,-0.000843082745401857
237290,-0.0008379692822086127
237300,-0.000843035720591305
237310,-0.000839530262320579
237320,-0.0008369040698122501
237330,-0.0008251284352066284
237340,-0.0008172943987600627
237350,-0.0008127379975309721
237360,-0.000812834866513783
237370,-0.0008099019990555742
237380,-0.0008066299627164604
237390,-0.0007967088169205538
237400,-0.0007982042071929208
237410,-0.0007995607985984278
237420,-0.0007969983167624981
237430,-0.0007976775502859813
237440,-0.0007998133252618037
237450,-0.0008001928070618042
237460,-0.0008132673802409209
237470,-0.00080803846066083
237480,-0.0007993982712906351
237490,-0.0008014741532611423
237500,-0.0008095424817942617
237510,-0.0008109752500141796
237520,-0.0008100734584889392
237530,-0.0008030356121651344
237540,-0.0008006642240989365
237550,-0.0008000138057482128
237560,-0.000793595146186865
237570,-0.0007893647768207945
237580,-0.0007877876694873679
237590,-0.000789452121871968
237600,-0.0007954147310369988
237610,-0.000796240598701794
237620,-0.000789934364004815
237630,-0.0007943884617605024
237640,-0.0007915238348640953
237650,-0.0007929968638826588
237660,-0.0007981406892599882
237670,-0.0007965465295043824
237680,-0.0007984549522577162
237690,-0.0008007619139332365
237700,-0.0008039614424351472
237710,-0.0007969099789232849
237720,-0.0008090806862130983
237730,-0.0008003378227888147
237740,-0.0007993359812953895
237750,-0.0007996334870490482
237760,-0.0008079456066821626
237770,-0.0008142842743088574
237780,-0.0008129064712376551
237790,-0.0008052335426754589
237800,-0.0008035622024291948
237810,-0.0008072125498594147
237820,-0.0008117552653941761
237830,-0.0008131325054384527
237840,-0.0008098233814191568
237850,-0.0008021805279119607
237860,-0.0008019524343383452
237870,-0.0007966418995941847
237880,-0.0008078192350326606
237890,-0.0007999130420589977
237900,-0.0007990835560064995
237910,-0.0007963153200179873
237920,-0.000800320916896959
237930,-0.0007965298965564754
237940,-0.0007946522321315656
237950,-0.0008033039034598074
237960,-0.0007958578101722123
237970,-0.0008044244293197898
237980,-0.000799308767119261
237990,-0.0008027051243946514
238000,-0.0007998443114696064
238010,-0.0007986516457699878
238020,-0.0008044849961842286
238030,-0.0008006300052972447
238040,-0.0007906730752379654
238050,-0.0007973564294285557
238060,-0.0008025646615933214
238070,-0.0008045355636865001
238080,-0.0008002971554258233
238090,-0.0008055464737812694
238100,-0.000800107971457259
238110,-0.0007914887499657212
238120,-0.0007948126791582099
238130,-0.0007928993201656783
238140,-0.0007924971893841774
238150,-0.000794644777009568
238160,-0.0008030953141625525
238170,-0.0007999218896864717
238180,-0.0007831165810094444
238190,-0.000790675836044254
238200,-0.0007846019973914581
238210,-0.000794583745037115
238220,-0.0007994977477978002
238230,-0.0007963709501447143
238240,-0.0007908973390807028
238250,-0.0007881009528259418
238260,-0.000797506979953027
238270,-0.0008106013201149239
238280,-0.0008201452176138187
238290,-0.0008178639308638768
238300,-0.0008106229670330409
238310,-0.0008130505003022531
238320,-0.0008181194580027725
238330,-0.0008214613975232053
238340,-0.0008195903940553882
238350,-0.0008288901943720622
238360,-0.0008387371525320788
238370,-0.0008338089785400554
238380,-0.0008290826982329018
238390,-0.0008288153488449425
238400,-0.0008404046519172009
238410,-0.0008456170656350276
238420,-0.0008480635153077959
238430,-0.0008505651458662763
238440,-0.0008460600108880233
238450,-0.0008550159517339689
238460,-0.0008611881501009513
238470,-0.000870793146882598
238480,-0.0008765198795391011
238490,-0.0008892736993537163
238500,-0.0008875907079426915
238510,-0.0008868090067299864
238520,-0.0008889631586007608
238530,-0.0008836266424855552
238540,-0.0008812523933713252
238550,-0.0008817569441093314
238560,-0.0008868949813137368
238570,-0.0008864691787797413
238580,-0.0008924302339199043
238590,-0.0008889348421391504
238600,-0.0008879686334637565
238610,-0.000885887645090007
238620,-0.0008833884219610468
238630,-0.0008823049806398627
238640,-0.0008737817896689816
238650,-0.0008794959516912702
238660,-0.0008726355888350348
238670,-0.0008709480939628462
238680,-0.0008724473835167756
238690,-0.0008642469503259482
238700,-0.0008661734389010543
238710,-0.0008699868594881316
238720,-0.0008666510134175374
238730,-0.000871178635711501
238740,-0.0008542127872242939
238750,-0.0008503400302855686
238760,-0.0008574593341691851
238770,-0.0008608290085973715
238780,-0.0008641467861820067
238790,-0.0008596135568254617
238800,-0.0008560809823381365
238810,-0.0008532852680932805
238820,-0.0008483225293663586
238830,-0.000830355286322034
238840,-0.0008391557409908354
238850,-0.0008402192236315044
238860,-0.0008398488961552436
238870,-0.0008430923838841554
238880,-0.0008372907749191829
238890,-0.0008406486769802488
238900,-0.0008398597285891183
238910,-0.0008388235403120714
238920,-0.0008437737616224163
238930,-0.0008445456590908104
238940,-0.0008529568414310656
238950,-0.000853858137368616
238960,-0.0008486745322411694
238970,-0.0008471409978901793
238980,-0.0008322671586858182
238990,-0.0008277764180504321
239000,-0.0008385467850255186
239010,-0.0008395778561245106
239020,-0.0008380876889049397
239030,-0.0008272271686242006
239040,-0.0008214961015638367
239050,-0.0008198594631344392
239060,-0.0008175621815992389
239070,-0.0008159414151401521
239080,-0.0008100118705365593
239090,-0.0008073310394767967
239100,-0.000806690406632715
239110,-0.0008132466563762843
239120,-0.0008112962700583747
239130,-0.0008022129623651794
239140,-0.00080222321032849
239150,-0.0008014432041294536
239160,-0.0008021882989954119
239170,-0.000798443136105283
239180,-0.0007963641232543257
239190,-0.0007934578357332182
239200,-0.0007899077722095173
239210,-0.0007847111829436563
239220,-0.0007856013677176755
239230,-0.0007816235719355353
239240,-0.0007866544317223913
239250,-0.0007777190957782693
239260,-0.0007796420452311087
239270,-0.000779690419764996
239280,-0.0007850393152003466
239290,-0.0007909643493743669
239300,-0.000786596523447157
239310,-0.0007899610171398953
239320,-0.0007865255319431277
239330,-0.0007845067378977317
239340,-0.0007865400357197776
239350,-0.0007893674904397909
239360,-0.0007856535188644877
239370,-0.0007825576675633733
239380,-0.0007754179811856902
239390,-0.0007726164447109106
239400,-0.0007684683153441899
239410,-0.00076962083302186
239420,-0.0007707566001761558
239430,-0.000758232048029484
239440,-0.0007599483535595344
239450,-0.0007710550221299762
239460,-0.0007630791085339608
239470,-0.0007694254146234188
239480,-0.0007715113481888622
239490,-0.0007715190668706589
239500,-0.0007697856002148315
239510,-0.0007747553928193278
239520,-0.0007714508120834097
239530,-0.0007768216089810839
239540,-0.0007867249936744141
239550,-0.0007862369633292251
239560,-0.0007831613870766222
239570,-0.0007913946997424951
239580,-0.0007923566838278526
239590,-0.0007937578893442153
239600,-0.0007915811869337987
239610,-0.0007975694702503615
239620,-0.0008039748665344202
239630,-0.0008059146631319352
239640,-0.0008071781108645679
239650,-0.0008057409603319689
239660,-0.0008134558658725593
239670,-0.0008188524032955268
239680,-0.0008216312707268281
239690,-0.0008204822042106083
239700,-0.0008312312349426719
239710,-0.0008289729685240329
239720,-0.0008209614473769497
239730,-0.0008229353705466821
239740,-0.0008283623559883217
239750,-0.0008260684197283385
239760,-0.0008318270633994493
239770,-0.000829053218523633
239780,-0.0008339947685885071
239790,-0.0008287311949435515
239800,-0.0008377255555744546
239810,-0.0008443406133742098
239820,-0.0008477710647885323
239830,-0.0008640100450099666
239840,-0.0008660398041761772
239850,-0.0008694257693057506
239860,-0.0008733747058383385
239870,-0.0008757485694913839
239880,-0.0008710110360756343
239890,-0.0008743132812418311
239900,-0.000877344884597558
239910,-0.0008757387237318962
239920,-0.0008738022988215733
239930,-0.0008702905565261356
239940,-0.0008702241295106394
239950,-0.0008685179723826116
239960,-0.00087195333557312
239970,-0.0008647668353690718
239980,-0.0008727337682084028
239990,-0.0008686390087256765
240000,-0.0008745015320973546
240010,-0.0008798114269098535
240020,-0.0008731591736124358
240030,-0.0008759484617969249
240040,-0.0008690728704941552
240050,-0.0008681002936181786
240060,-0.0008676099914317082
240070,-0.0008710995777993167
240080,-0.0008709569901900869
240090,-0.000864710198815712
240100,-0.0008637967836579351
240110,-0.0008688656482821169
240120,-0.0008609260700268184
240130,-0.0008651182789852079
240140,-0.000863057301985099
240150,-0.0008733071468860112
240160,-0.0008625624031083155
240170,-0.0008590284633466317
240180,-0.0008631803246065241
240190,-0.0008545027842094784
240200,-0.000855509155422152
240210,-0.0008472639464328464
240220,-0.0008476239543003485
240230,-0.0008428603351500892
240240,-0.0008545691922129865
240250,-0.0008481998654602787
240260,-0.0008537456975369688
240270,-0.0008567973814111603
240280,-0.0008558542336594947
240290,-0.0008429144315816321
240300,-0.0008472163904949733
240310,-0.0008495568904909656
240320,-0.0008513185475974507
240330,-0.0008406069604866053
240340,-0.0008325241559782019
240350,-0.0008304660244247561
240360,-0.0008261417251814283
240370,-0.000828552646710073
240380,-0.0008271633040320106
240390,-0.0008271150719388393
240400,-0.0008322838017513648
240410,-0.0008369069088891147
240420,-0.0008389504016251819
240430,-0.0008407129680482094
240440,-0.0008408034115761708
240450,-0.0008421174478199988
240460,-0.0008466592044859521
240470,-0.0008388053329177546
240480,-0.0008385599712200446
240490,-0.000845269913261219
240500,-0.0008467478894042712
240510,-0.0008531592727586142
240520,-0.0008535503899088446
240530,-0.0008549305645976689
240540,-0.0008503202823994706
240550,-0.0008510818895265656
240560,-0.0008575096602156938
240570,-0.0008586326465435826
240580,-0.0008478416255636869
240590,-0.0008521119921125678
240600,-0.0008507737476340205
240610,-0.0008510867459077125
240620,-0.0008438205983827637
240630,-0.0008449844687481783
240640,-0.000851276395309631
240650,-0.0008583977578564559
240660,-0.0008590298224913705
240670,-0.0008555643952971334
240680,-0.0008477050244042626
240690,-0.0008543870480214871
240700,-0.0008496389756161342
240710,-0.0008529485192872771
240720,-0.0008530799540036223
240730,-0.0008580485299299243
240740,-0.0008628873363838689
240750,-0.0008654483788032463
240760,-0.0008607626842978382
240770,-0.0008685794166128281
240780,-0.0008641759655516323
240790,-0.0008623551839997399
240800,-0.0008589548267517402
240810,-0.0008678755783323759
240820,-0.0008671609455733533
240830,-0.0008627868506009216
240840,-0.0008684698117193394
240850,-0.000875192391993989
240860,-0.0008812131377448165
240870,-0.0008847826680347055
240880,-0.0008821652732750734
240890,-0.0008748364409043372
240900,-0.0008786569716355823
240910,-0.0008704344421688335
240920,-0.000869857250694653
240930,-0.0008605363241639078
240940,-0.0008706367032854933
240950,-0.0008697755955978299
240960,-0.000882050625856879
240970,-0.0008819022199946781
240980,-0.0008797788891283601
240990,-0.0008733430050266395
241000,-0.0008792877170320839
241010,-0.0008733134596285763
241020,-0.0008667366033294896
241030,-0.0008736223931324194
241040,-0.0008699955646096882
241050,-0.0008663324022093647
241060,-0.000865144512081072
241070,-0.0008706960986282623
241080,-0.0008700965358147545
241090,-0.0008699824097900006
241100,-0.0008793501073570052
241110,-0.0008743353935349339
241120,-0.0008756697736173038
241130,-0.0008760875360952993
241140,-0.0008806725723729838
241150,-0.0008881392563609051
241160,-0.0008890751474068765
241170,-0.0008846458391485502
241180,-0.0008767214719595142
241190,-0.0008676490539745355
241200,-0.0008696632321436391
241210,-0.0008658726192714425
241220,-0.0008717075530950863
241230,-0.0008674125488427535
241240,-0.0008707387340502373
241250,-0.0008744293695090567
241260,-0.0008916455351577463
241270,-0.0008866403952791155
241280,-0.000903616099809156
241290,-0.000896016522974794
241300,-0.0008897301842507805
241310,-0.0008956159087833668
241320,-0.0008943454306615281
241330,-0.0008923889980125951
241340,-0.0008902143531482766
241350,-0.0008799590860013088
241360,-0.0008768046336242582
241370,-0.0008730343541546126
241380,-0.0008805352658134896
241390,-0.0008830766947418283
241400,-0.0008789001629968958
241410,-0.0008749336739190392
241420,-0.0008631566027374721
241430,-0.0008695111070459031
241440,-0.0008843347773375315
241450,-0.0008854830453338489
241460,-0.0008819160055105798
241470,-0.0008838596910422615
241480,-0.0008832022697128334
241490,-0.0008933702724600321
241500,-0.0008970891608569498
241510,-0.000902348138329119
241520,-0.0008948628454882429
241530,-0.0008936804061231281
241540,-0.0008985121168438637
241550,-0.0009026842218739766
241560,-0.0009022554456195908
241570,-0.0009127508689645267
241580,-0.0009189777282388493
241590,-0.0009110263757093942
241600,-0.000903601806567916
241610,-0.000906468564765404
241620,-0.0009112834763537397
241630,-0.0009165550187681938
241640,-0.0009116551446500838
241650,-0.0009183740503970149
241660,-0.0009311662194607594
241670,-0.0009280264407043726
241680,-0.0009323504351255328
241690,-0.0009373798134260125
241700,-0.0009320982643964694
241710,-0.0009351543663930048
241720,-0.0009271888008845128
241730,-0.000927040292803517
241740,-0.0009244061684988188
241750,-0.0009272251769479207
241760,-0.0009290618405140099
241770,-0.0009294507679108432
241780,-0.0009390137839255474
241790,-0.000940220062967046
241800,-0.0009441860316917795
241810,-0.0009475307180156936
241820,-0.0009466850134163557
241830,-0.0009512202646338502
241840,-0.0009595193819202638
241850,-0.0009628996214237278
241860,-0.0009654468058552928
241870,-0.0009801907111237507
241880,-0.000977632188058328
241890,-0.0009764438637593966
241900,-0.0009794421666389891
241910,-0.0009785685338160159
241920,-0.000977285720469267
241930,-0.0009708241138957481
241940,-0.000966046086689959
241950,-0.0009734119079414039
241960,-0.0009817081203411103
241970,-0.0009921186445807947
241980,-0.0009946749890153077
241990,-0.0009953778003404198
242000,-0.000999070859110669
242010,-0.0010054453724711381
242020,-0.0009973526500244257
242030,-0.0010014836027116157
242040,-0.000994855537269958
242050,-0.0009994074754136914
242060,-0.0009988533221463795
242070,-0.0009932660499110246
242080,-0.0009875373396583808
242090,-0.0009813398742860382
242100,-0.0009766465442813863
242110,-0.0009768297195414275
242120,-0.0009671768855485726
242130,-0.000958760290811475
242140,-0.0009656812316657147
242150,-0.0009656910716448931
242160,-0.000964124305999592
242170,-0.0009718890457027059
242180,-0.0009678261933663721
242190,-0.0009729239538383848
242200,-0.0009732489710071725
242210,-0.0009738763928413979
242220,-0.000971280936285735
242230,-0.0009700619768051623
242240,-0.0009782150293109599
242250,-0.000981553282259041
242260,-0.0009906869695185069
242270,-0.00099455529077552
242280,-0.0009936434912903044
242290,-0.000989117150941188
242300,-0.000979111540191657
242310,-0.000978570795615962
242320,-0.0009837964830153375
242330,-0.0009839109605479155
242340,-0.0009855393283385442
242350,-0.0009796187022476546
242360,-0.0009913510082343892
242370,-0.0009874849401620737
242380,-0.00099552247855569
242390,-0.0009989092476601082
242400,-0.0009965684458586824
242410,-0.0009951200492981434
242420,-0.00099676748741418
242430,-0.0009942139500359706
242440,-0.0010006400402510762
242450,-0.0010033175673876316
242460,-0.0010077239657538134
242470,-0.0010193442638863285
242480,-0.0010225360649043158
242490,-0.001024667470531386
242500,-0.001035805217048665
242510,-0.0010280309941440298
242520,-0.0010275241611702544
242530,-0.0010360691747586834
242540,-0.0010396198426233408
242550,-0.0010425085582911786
242560,-0.001047628061017553
242570,-0.001051003606499885
242580,-0.0010636289995642593
242590,-0.001055892084601867
242600,-0.0010614023832364976
242610,-0.0010613392760273441
242620,-0.0010575793946084838
242630,-0.0010497710502703477
242640,-0.0010534066378683404
242650,-0.001042236658899527
242660,-0.0010438903568139146
242670,-0.0010430752244119383
242680,-0.0010453498894014521
242690,-0.0010505963423425742
242700,-0.0010530599589135704
242710,-0.001058298707129886
242720,-0.0010624377970219138
242730,-0.0010604975064141462
242740,-0.00106303311955776
242750,-0.0010583024001057388
242760,-0.001069814213671644
242770,-0.0010798168949836906
242780,-0.001071030469885454
242790,-0.0010634291632421126
242800,-0.0010619382433605848
242810,-0.0010596815858808241
242820,-0.0010666672181010083
242830,-0.0010607446676340188
242840,-0.0010693006463082608
242850,-0.0010738051824789624
242860,-0.0010648223458678354
242870,-0.001051030594963057
242880,-0.001052971967199895
242890,-0.0010407915023324659
242900,-0.001041831388027031
242910,-0.0010412132331102232
242920,-0.0010444362668305064
242930,-0.0010418132087332854
242940,-0.001041101243674332
242950,-0.0010361644623478696
242960,-0.001031602680425367
242970,-0.0010284150827002214
242980,-0.0010341218499072815
242990,-0.001032129329800031
243000,-0.0010386578584875056
243010,-0.0010371634408245587
243020,-0.001046666668457941
243030,-0.0010499656290947129
243040,-0.0010481056766954904
243050,-0.0010493787937522264
243060,-0.0010518197420985903
243070,-0.0010463953621192672
243080,-0.0010436045161224623
243090,-0.0010433963052464137
243100,-0.0010329097267306382
243110,-0.0010249734011991978
243120,-0.0010181642314188617
243130,-0.001017941124311425
243140,-0.0010231019418171499
243150,-0.0010223253130167882
243160,-0.001020135465091546
243170,-0.001022055056730261
243180,-0.001027049317603493
243190,-0.0010248864729791882
243200,-0.0010184040761085438
243210,-0.0010124410158853878
243220,-0.0010169632671633655
243230,-0.001018306576367648
243240,-0.0010105442909448344
243250,-0.0010135208017501363
243260,-0.0010002992499425233
243270,-0.0010010581606410681
243280,-0.0010017693085656748
243290,-0.0009992797328807518
243300,-0.0010032379679275887
243310,-0.001001263942660264
243320,-0.0009848929511555513
243330,-0.0009903393595314537
243340,-0.000995551906313091
243350,-0.0009969817095674557
243360,-0.0010091367659248542
243370,-0.0010134975832897994
243380,-0.001018360421028365
243390,-0.0010261488667831476
243400,-0.0010329783581574643
243410,-0.0010320499417717397
243420,-0.0010376698910263796
243430,-0.0010456934499629086
243440,-0.0010458172450278113
243450,-0.0010503283085531573
243460,-0.0010358046956106624
243470,-0.0010377527821125868
243480,-0.0010312024364867855
243490,-0.0010400677335641517
243500,-0.001042825265677529
243510,-0.0010471177144808187
243520,-0.0010537285468182704
243530,-0.0010526783083792438
243540,-0.0010605355350993937
243550,-0.0010664909771982275
243560,-0.0010649584362224182
243570,-0.001054888924143092
243580,-0.0010452781987205964
243590,-0.0010377041279791136
243600,-0.0010402801443565258
243610,-0.0010328275318818416
243620,-0.001024376075403791
243630,-0.0010262788233519045
243640,-0.0010287039004362325
243650,-0.0010115720027690884
243660,-0.0010081356482146324
243670,-0.0010114566813615338
243680,-0.0010198577990553797
243690,-0.001020148834363962
243700,-0.0010207616625318285
243710,-0.0010173388310937895
243720,-0.001013316265087582
243730,-0.0010147589159291927
243740,-0.0010097773911244925
243750,-0.001014052813126351
243760,-0.0010222235137648283
243770,-0.0010232203690070457
243780,-0.0010279502130334129
243790,-0.0010274609345642435
243800,-0.001016936274442183
243810,-0.001017920539306433
243820,-0.0010268232144665294
243830,-0.0010305684871112204
243840,-0.0010326248020161315
243850,-0.0010366522218817615
243860,-0.0010336651273523052
243870,-0.0010258194616972092
243880,-0.0010246450823655376
243890,-0.0010231508260195117
243900,-0.001017790620597085
243910,-0.0010183563303246762
243920,-0.0010129062111842455
243930,-0.0010095646342425308
243940,-0.0010047810642305828
243950,-0.001011307064569952
243960,-0.0010093515171851562
243970,-0.0010014928025208194
243980,-0.000997040306383094
243990,-0.0009952492714963704
244000,-0.0009952306580288009
244010,-0.0009967904090110345
244020,-0.0009892117523531928
244030,-0.0009925528750977623
244040,-0.0009983092825714033
244050,-0.0010149291186585267
244060,-0.0009977083868502922
244070,-0.000997866118799685
244080,-0.0010043018469002801
244090,-0.001007608588122231
244100,-0.00102321509739816
244110,-0.001024466059993522
244120,-0.0010230549361838785
244130,-0.0010248357659719178
244140,-0.0010191522428730046
244150,-0.0010122176185584752
244160,-0.001009535754113491
244170,-0.0010150786718378779
244180,-0.0010183303187613097
244190,-0.0010166004240096485
244200,-0.0010196147729746162
244210,-0.0010117988450289942
244220,-0.0010066764482825146
244230,-0.0009997957178358645
244240,-0.0010069201075389464
244250,-0.0009998722442359361
244260,-0.0009966902413720898
244270,-0.0010087407908740552
244280,-0.0010054598901187688
244290,-0.0010124305684572656
244300,-0.0010097180245882721
244310,-0.0010101476958638464
244320,-0.0010095784413868786
244330,-0.0009996723336241427
244340,-0.001008458497465909
244350,-0.0010092547660881799
244360,-0.0010101080780113335
244370,-0.0009995284361557955
244380,-0.0009956347962499345
244390,-0.0010030811250536713
244400,-0.00100538861310018
244410,-0.0009979725681364634
244420,-0.0009974798567257727
244430,-0.000997337496738129
244440,-0.0009924293932577445
244450,-0.0009980978346256354
244460,-0.0009969466944597155
244470,-0.00099931858180918
244480,-0.0009962645452211449
244490,-0.0009904313435671302
244500,-0.0009957509664084226
244510,-0.0009912539484953665
244520,-0.0009934767030892304
244530,-0.000997915552476713
244540,-0.0010014994603560357
244550,-0.0009961382149911125
244560,-0.0009984512908407202
244570,-0.0009934974658188016
244580,-0.0009915153074149482
244590,-0.0009894453306973938
244600,-0.0009992292209783703
244610,-0.00100163912984186
244620,-0.0010049962660673298
244630,-0.0010068361872252443
244640,-0.0009976876294871312
244650,-0.0010086047661083464
244660,-0.001011487751758249
244670,-0.001008399356510824
244680,-0.0010077586238853016
244690,-0.0010138358731916948
244700,-0.0010131704031914094
244710,-0.0010140562328588391
244720,-0.0010047832856954527
244730,-0.001002103764953955
244740,-0.0009984905080785151
244750,-0.0010058710310796588
244760,-0.0009941928146233164
244770,-0.0009975041693230647
244780,-0.000994454928285976
244790,-0.0009935940270047754
244800,-0.0009939169696036778
244810,-0.000992634702042653
244820,-0.0009957809923775696
244830,-0.001010711811503744
244840,-0.0010111397343863268
244850,-0.0010140509569915852
244860,-0.0010172286908087186
244870,-0.0010126618228520547
244880,-0.0010148873157222649
244890,-0.0010076582671755
244900,-0.001018862151489349
244910,-0.0010228179011357577
244920,-0.0010228828488907942
244930,-0.001019741097635214
244940,-0.0010231367853263573
244950,-0.0010163844387140893
244960,-0.0010171851500384245
244970,-0.0010150047387048288
244980,-0.0010073000775028427
244990,-0.0010058171966881068
245000,-0.0010154359714096266
245010,-0.0010226129188112734
245020,-0.001025968434585149
245030,-0.0010256743749024989
245040,-0.0010314616295980384
245050,-0.0010277771219072006
245060,-0.0010360175653168148
245070,-0.001034262671673621
245080,-0.0010358534380225952
245090,-0.0010432390550565525
245100,-0.0010441804655401139
245110,-0.0010381027572303968
245120,-0.0010291049082146683
245130,-0.0010326566180754394
245140,-0.001044429066639731
245150,-0.0010408719571321666
245160,-0.0010401630914578996
245170,-0.0010428146264863122
245180,-0.0010447991245927856
245190,-0.0010567474368748065
245200,-0.0010516905645333108
245210,-0.0010615464437611216
245220,-0.0010634700150390563
245230,-0.001064013264123632
245240,-0.001062194205710427
245250,-0.0010549523799044701
245260,-0.0010475819500317639
245270,-0.0010488939202803202
245280,-0.0010518770407954763
245290,-0.0010437550997869488
245300,-0.0010458165431300641
245310,-0.0010435808459571773
245320,-0.0010332175499743023
245330,-0.0010433634868081015
245340,-0.0010398612426203765
245350,-0.0010441734776936767
245360,-0.0010601249596176926
245370,-0.0010656713996081149
245380,-0.0010689808123668044
245390,-0.0010714331643502828
245400,-0.0010716873838080292
245410,-0.0010720693315473546
245420,-0.001065791774386311
245430,-0.001067122596413353
245440,-0.0010665191810649765
245450,-0.0010659647559905234
245460,-0.0010554319753998877
245470,-0.001056463232574156
245480,-0.001056119094353599
245490,-0.0010607024501462824
245500,-0.0010491214255999065
245510,-0.001063687122824752
245520,-0.0010596268307762886
245530,-0.0010632775819375215
245540,-0.001062752197018607
245550,-0.0010664150720984603
245560,-0.001070258973747807
245570,-0.0010718585743553276
245580,-0.0010587770484731334
245590,-0.0010579917062214254
245600,-0.0010579800054416823
245610,-0.0010606379975717944
245620,-0.0010683575665514796
245630,-0.0010707889586373926
245640,-0.0010729604155977083
245650,-0.00108138906449948
245660,-0.0010831629628310774
245670,-0.00107794144189866
245680,-0.001077302905651704
245690,-0.0010837618048071373
245700,-0.0010831037628180149
245710,-0.0010832757351546135
245720,-0.00108092378041604
245730,-0.0010766793730448317
245740,-0.0010699437498070134
245750,-0.0010717430690837181
245760,-0.0010649653088831655
245770,-0.0010622880936759706
245780,-0.001061964178430572
245790,-0.0010659598302697308
245800,-0.0010579687530154805
245810,-0.0010555310681015723
245820,-0.001057186513964634
245830,-0.0010621109120751153
245840,-0.0010608664379859172
245850,-0.001056675996307406
245860,-0.001046653085420492
245870,-0.0010375412474580318
245880,-0.0010339805898638046
245890,-0.0010300344159861812
245900,-0.0010304546763029393
245910,-0.0010272924678194511
245920,-0.0010188615450306276
245930,-0.001020785692972062
245940,-0.0010255592717799361
245950,-0.0010301765652021141
245960,-0.0010300350547854306
245970,-0.0010286794742883371
245980,-0.0010288705616490958
245990,-0.0010343835314010731
246000,-0.0010361316388796484
246010,-0.001040417393861005
246020,-0.001043660041019639
246030,-0.0010379666528707418
246040,-0.0010430137778401002
246050,-0.0010347285521812375
246060,-0.001038409826251629
246070,-0.0010269383989296836
246080,-0.001025953643596518
246090,-0.0010325406557265772
246100,-0.0010250892402298819
246110,-0.0010352367785842929
246120,-0.0010383673567859332
246130,-0.0010340396997845164
246140,-0.0010367506170451451
246150,-0.00103463397166793
246160,-0.001033801264770162
246170,-0.0010326603150777364
246180,-0.0010194502340823356
246190,-0.0010213032621340908
246200,-0.001021725243073986
246210,-0.0010146060117414634
246220,-0.0010221476145877225
246230,-0.0010215533515583767
246240,-0.0010216762026394005
246250,-0.0010163891469370855
246260,-0.0010086941499019232
246270,-0.0010055226912898739
246280,-0.0010135697710842492
246290,-0.0010156042730242066
246300,-0.0010175113858955052
246310,-0.001016213838271671
246320,-0.0010074362308223092
246330,-0.0010069440872818097
246340,-0.0010001494656364579
246350,-0.00099932658531539
246360,-0.0009957974016515032
246370,-0.0010022737841596221
246380,-0.0010016543049722235
246390,-0.0010073557949197025
246400,-0.001000825697668419
246410,-0.0010093406256633955
246420,-0.0009976678161683116
246430,-0.0009997180500876325
246440,-0.0010016472627903423
246450,-0.0010021858346420543
246460,-0.0010040157413467611
246470,-0.0010096578033962382
246480,-0.0009968107497889162
246490,-0.0010002716912198026
246500,-0.0009926323191492205
246510,-0.0009992321278860703
246520,-0.001006294019714979
246530,-0.0010109890211567947
246540,-0.001016221745855802
246550,-0.0010229159230460002
246560,-0.001014853829538754
246570,-0.0010148905999923245
246580,-0.001009947153879537
246590,-0.0010142946698169894
246600,-0.0010007082114797076
246610,-0.000988021891890782
246620,-0.0009933050515928423
246630,-0.0009797455221375268
246640,-0.0009873256561545945
246650,-0.0009808222938136417
246660,-0.0009931119962817278
246670,-0.0009952507175765744
246680,-0.0009865936271262223
246690,-0.0009898185156548241
246700,-0.000998210722811198
246710,-0.0009974328365183198
246720,-0.0010098038886053103
246730,-0.00101020747702892
246740,-0.001012025531654198
246750,-0.0010056869783474363
246760,-0.0010112540033630983
246770,-0.0010062464008476631
246780,-0.0010174246651932027
246790,-0.0010242953270380808
246800,-0.001030374159986066
246810,-0.0010182649896388553
246820,-0.0010100578755380444
246830,-0.0010043239879439921
246840,-0.0010033224120180283
246850,-0.0010117817381579235
246860,-0.001008949715092223
246870,-0.0010080055689755596
246880,-0.0010042452746111714
246890,-0.0010120801289900249
246900,-0.0010160495822726233
246910,-0.0010195604771870363
246920,-0.0010062918820062168
246930,-0.001003140525361419
246940,-0.001012632657539812
246950,-0.0010037617080464203
246960,-0.0009955521978841793
246970,-0.0009949790756984703
246980,-0.000983084181300835
246990,-0.0009752691635106696
247000,-0.000963969029774254
247010,-0.0009549758221229912
247020,-0.0009461126749462122
247030,-0.0009539099190641352
247040,-0.0009601531603227372
247050,-0.0009591150979708569
247060,-0.000962561339078855
247070,-0.0009556726311074998
247080,-0.0009552137273355386
247090,-0.0009495635847691884
247100,-0.0009556002393571477
247110,-0.0009573192485659978
247120,-0.0009480752779161597
247130,-0.0009535648833775986
247140,-0.0009566712058811364
247150,-0.0009594664096913992
247160,-0.0009502277062601367
247170,-0.0009522558311141854
247180,-0.000951373403964056
247190,-0.0009492296707217397
247200,-0.0009456875650650031
247210,-0.0009433783894491458
247220,-0.0009533310100190791
247230,-0.0009619715759267766
247240,-0.0009685533490486745
247250,-0.0009708992575756028
247260,-0.0009653723409436816
247270,-0.0009625046095890816
247280,-0.0009563427807697478
247290,-0.000954774565093849
247300,-0.0009518977434986123
247310,-0.0009548421529840807
247320,-0.0009558607278732408
247330,-0.0009504110101239964
247340,-0.0009638560996488113
247350,-0.0009701446221679961
247360,-0.0009786571808548606
247370,-0.0009600799532718025
247380,-0.0009705595665808387
247390,-0.0009695762134443656
247400,-0.0009705629570793641
247410,-0.0009735653926830516
247420,-0.0009617691032935115
247430,-0.0009696308781860318
247440,-0.0009681246723928343
247450,-0.0009751096151352371
247460,-0.0009827810099597328
247470,-0.0009835179405606397
247480,-0.000985136335675728
247490,-0.0009823257505769613
247500,-0.0009877390968001552
247510,-0.0009850497404273332
247520,-0.000991149263245892
247530,-0.00098790278887117
247540,-0.0009926796091861685
247550,-0.0009971555388170806
247560,-0.000994212411188207
247570,-0.0009902786725003742
247580,-0.0009968951364291915
247590,-0.0009990470755750255
247600,-0.0010108245441250781
247610,-0.0010294063493797158
247620,-0.0010328402572114355
247630,-0.0010273800609929599
247640,-0.001027763008626254
247650,-0.0010276843723283841
247660,-0.0010264280770739705
247670,-0.0010377344335769987
247680,-0.001039605011640202
247690,-0.0010394592988887794
247700,-0.001055774513735939
247710,-0.001061604549569986
247720,-0.0010646385574171132
247730,-0.0010569747345511719
247740,-0.00105471689352419
247750,-0.0010542959149089912
247760,-0.001049264257641679
247770,-0.0010415866357004115
247780,-0.0010312184566468343
247790,-0.0010306171160455642
247800,-0.0010202290757617626
247810,-0.0010196361081463063
247820,-0.0010284280304804602
247830,-0.0010216130194389966
247840,-0.0010223649261128709
247850,-0.001026166834786348
247860,-0.0010248850805136055
247870,-0.0010285538744107395
247880,-0.0010310348732922808
247890,-0.0010328654483868242
247900,-0.0010318573827927265
247910,-0.001037110447335083
247920,-0.001033846504787186
247930,-0.0010315546852558586
247940,-0.0010228688558832064
247950,-0.0010240151773796182
247960,-0.0010267010500574435
247970,-0.001022083386453509
247980,-0.0010249133237359963
247990,-0.0010282529081236146
248000,-0.001026669122854467
248010,-0.0010261746241277546
248020,-0.001019014221885413
248030,-0.0010191187958180294
248040,-0.0010133666754854314
248050,-0.0010043257980542227
248060,-0.0010088696877019385
248070,-0.0010030592712187212
248080,-0.0010023213373005358
248090,-0.0010017119052577856
248100,-0.001002502218109665
248110,-0.0010030976180505481
248120,-0.0010006747766673843
248130,-0.0010026581888207052
248140,-0.0010011592109728784
248150,-0.000998893495389528
248160,-0.0009975056098338877
248170,-0.0009946060344645693
248180,-0.0009994943462563895
248190,-0.0010018013804530795
248200,-0.0010028850572661536
248210,-0.0010016652331730196
248220,-0.0009899600570755349
248230,-0.0009967941830398587
248240,-0.0009973356742771307
248250,-0.0009945365124124058
248260,-0.0009953232118602162
248270,-0.0009892233853113538
248280,-0.0009911786349867627
248290,-0.0009950454820439924
248300,-0.0009961430955888202
248310,-0.0009880256976421092
248320,-0.000984229378982615
248330,-0.0009775300256175865
248340,-0.0009796019627233308
248350,-0.000974606425766567
248360,-0.0009766123458139592
248370,-0.000988064998547539
248380,-0.0009844409800164413
248390,-0.0009882708537473186
248400,-0.0009842794154898704
248410,-0.0009722545586611973
248420,-0.0009787053977036047
248430,-0.0009791585649519415
248440,-0.0009723864745288534
248450,-0.0009763662007905446
248460,-0.0009754703210039854
248470,-0.0009667597563206564
248480,-0.000966967887170459
248490,-0.0009664834475284382
248500,-0.000957961668779892
248510,-0.0009540624660968269
248520,-0.0009396793479743065
248530,-0.000934908434164834
248540,-0.000927120824838967
248550,-0.0009203383257868743
248560,-0.0009144522513594788
248570,-0.0009136763709889657
248580,-0.0009084677007161269
248590,-0.0009079320915790628
248600,-0.000910670738963752
248610,-0.0008991924250837522
248620,-0.000900107149602465
248630,-0.0009031390316034211
248640,-0.0009038981211084967
248650,-0.0009193843643879468
248660,-0.0009160223127098899
248670,-0.0009153246444294529
248680,-0.000916065970097762
248690,-0.0009224525346098915
248700,-0.0009280446142577075
248710,-0.0009292830309505041
248720,-0.0009246177227183459
248730,-0.00092540406625216
248740,-0.0009413215714328006
248750,-0.0009449051113314894
248760,-0.0009421935542310264
248770,-0.0009336059352832928
248780,-0.0009414640306496449
248790,-0.0009382908110341237
248800,-0.000933542420421251
248810,-0.0009338470239174513
248820,-0.0009294933476024992
248830,-0.0009448349805640513
248840,-0.0009412332904469502
248850,-0.0009303043895775102
248860,-0.0009316171782728554
248870,-0.0009358678117078813
248880,-0.000936719126469649
248890,-0.0009319783868701782
248900,-0.0009188531680648364
248910,-0.0009170912889721114
248920,-0.000921458459720731
248930,-0.0009213924993713525
248940,-0.0009166143056486122
248950,-0.0009155094052734276
248960,-0.0009131867868603767
248970,-0.000911215069622944
248980,-0.0009187392378805544
248990,-0.0009188142830371121
249000,-0.0009242519488544246
249010,-0.0009268012991106935
249020,-0.0009125230555788958
249030,-0.0009068821558698896
249040,-0.0009043190649011557
249050,-0.0009053559411364314
249060,-0.000915344908893193
249070,-0.0009080236375525683
249080,-0.0009140059490735915
249090,-0.000913409678434325
249100,-0.0009100736233063944
249110,-0.0009160508879911607
249120,-0.0009149137836020782
249130,-0.0009208928617992296
249140,-0.0009192948797010554
249150,-0.000917060656611105
249160,-0.0009192947922378182
249170,-0.0009174146495622752
249180,-0.0009171404596801173
249190,-0.0009122648405306399
249200,-0.0009027108185634894
249210,-0.0008980119832487529
249220,-0.0009005742980480129
249230,-0.0008997562467669193
249240,-0.0009007194322865963
249250,-0.0009034153663198101
249260,-0.0009025955056535055
249270,-0.0009152215243032351
249280,-0.0009165031045543756
249290,-0.0009269236203260746
249300,-0.0009308954809802115
249310,-0.0009260886263941424
249320,-0.0009172176190391968
249330,-0.0009139020624914643
249340,-0.0009142522408982439
249350,-0.0009166037053263508
249360,-0.000916014663956724
249370,-0.0009264331675290286
249380,-0.0009283921575726078
249390,-0.0009222172232866031
249400,-0.0009198782255291072
249410,-0.0009236208786826837
249420,-0.0009286639966188352
249430,-0.0009223412822112737
249440,-0.000928757703712111
249450,-0.0009355281803597127
249460,-0.000931000023490479
249470,-0.000935895153271727
249480,-0.0009320445492458147
249490,-0.0009310973514535441
249500,-0.0009204689502369785
249510,-0.0009241822313713136
249520,-0.0009221347223223735
249530,-0.0009344563322121952
249540,-0.00093583632534365
249550,-0.0009237179782105233
249560,-0.0009201083645254667
249570,-0.0009231852029358624
249580,-0.0009275571956742663
249590,-0.0009202149235952112
249600,-0.0009239506648036227
249610,-0.0009283588052455812
249620,-0.0009393191302947873
249630,-0.0009416309608998272
249640,-0.0009462747256735059
249650,-0.0009532611786732219
249660,-0.0009507673672211863
249670,-0.0009495494097705779
249680,-0.0009489275442014597
249690,-0.0009547912718960841
249700,-0.0009545541591204357
249710,-0.0009468391806357462
249720,-0.0009455965054256192
249730,-0.0009402784676677604
249740,-0.000946597754315401
249750,-0.000949392090359058
249760,-0.0009552871517771126
249770,-0.0009471926406487231
249780,-0.0009445224553564011
249790,-0.0009418443216133584
249800,-0.0009442671856761202
249810,-0.0009457157640300693
249820,-0.0009536609565357538
249830,-0.0009556206163155236
249840,-0.0009620353449607822
249850,-0.0009545165349675555
249860,-0.0009588936154060765
249870,-0.000963606000665399
249880,-0.0009607296827867754
249890,-0.000959493292856954
249900,-0.0009597032476110213
249910,-0.0009563432775933078
249920,-0.0009615505697840164
249930,-0.0009756926100100912
249940,-0.0009667427724164137
249950,-0.0009563591392291348
249960,-0.0009612890452862285
249970,-0.0009701811925677778
249980,-0.0009572981037066715
249990,-0.0009544331558155303
250000,-0.000946945320431955
250010,-0.0009550241298749277
250020,-0.0009523531106765315
250030,-0.0009500787953921688
250040,-0.0009513836988409482
250050,-0.0009500251735986059
250060,-0.0009545136390988651
250070,-0.0009547362184254359
250080,-0.0009505820605414393
250090,-0.0009586539226976445
250100,-0.0009640565572065086
250110,-0.0009670414039392336
250120,-0.0009719294673159834
250130,-0.0009828494704497207
250140,-0.0009903229833093039
250150,-0.0009860555400637014
250160,-0.0009817896931824078
250170,-0.0009776809632964555
250180,-0.0009837756205934704
250190,-0.0009786082342149198
250200,-0.000976085975084234
250210,-0.0009833816280717979
250220,-0.0009795553090206923
250230,-0.0009773743581161845
250240,-0.00099375415668888
250250,-0.0009930776023002188
250260,-0.0009909260353724364
250270,-0.001011055496680768
250280,-0.0010084165889910767
250290,-0.0010169956930165063
250300,-0.0010172760983438868
250310,-0.001028872056210923
250320,-0.0010150502265539247
250330,-0.001017340963894538
250340,-0.0010142020374475978
250350,-0.0010082339546978267
250360,-0.0010085795384032422
250370,-0.0010107602858771731
250380,-0.0010107672479977518
250390,-0.0010153044894676531
250400,-0.0010196959685451572
250410,-0.001023992290925487
250420,-0.0010214674439036296
250430,-0.0010193803259673235
250440,-0.0010159354178989229
250450,-0.0010221980670374652
250460,-0.001026751982857735
250470,-0.0010278455150145352
250480,-0.0010297849847492441
250490,-0.0010378415234942706
250500,-0.0010428806427569754
250510,-0.0010411074002114494
250520,-0.001039765830048439
250530,-0.0010383581476181149
250540,-0.0010307084062322123
250550,-0.0010366333988241251
250560,-0.0010287621620466776
250570,-0.0010258568020749626
250580,-0.0010309470683647632
250590,-0.0010351472250772237
250600,-0.0010330574275626233
250610,-0.0010359770842032173
250620,-0.001033286835818503
250630,-0.0010237928847138973
250640,-0.001032087398660592
250650,-0.0010444211175379941
250660,-0.0010478512603810622
250670,-0.001051851358255562
250680,-0.0010559346667163118
250690,-0.0010516925466268147
250700,-0.0010615028053330984
250710,-0.0010539424841901881
250720,-0.0010567871651143757
250730,-0.0010649170891026967
250740,-0.0010668524075974019
250750,-0.0010608064024877207
250760,-0.0010714329243308885
250770,-0.0010698277578439855
250780,-0.0010683702587706422
250790,-0.0010699439084245462
250800,-0.0010741555246661174
250810,-0.0010775624230495852
250820,-0.0010781404110683259
250830,-0.0010742914068019203
250840,-0.0010759026237751198
250850,-0.001085066399407494
250860,-0.0010810664239874867
250870,-0.0010799207500116399
250880,-0.0010801856597340714
250890,-0.0010779413939919942
250900,-0.0010699541669845127
250910,-0.0010665549992269583
250920,-0.0010588649571610092
250930,-0.0010744541924140713
250940,-0.001074520705275074
250950,-0.0010747282126838521
250960,-0.0010733145246692335
250970,-0.0010739733909032587
250980,-0.001071880761512911
250990,-0.0010669478631021231
251000,-0.0010648653973194158
251010,-0.0010676933238870474
251020,-0.0010805768135776891
251030,-0.0010891447486116677
251040,-0.0010921125544309665
251050,-0.0010932367995598667
251060,-0.0010874256056438193
251070,-0.0010903736739571587
251080,-0.0010907902892581859
251090,-0.0010861723761506276
251100,-0.0010895637949441365
251110,-0.001088135508638443
251120,-0.001088672608303852
251130,-0.0010805213759349582
251140,-0.0010771956611041688
251150,-0.0010668213383684484
251160,-0.0010796084134119374
251170,-0.001078326030713859
251180,-0.0010845645233324222
251190,-0.0010918436081727289
251200,-0.0011017396934233964
251210,-0.0011056063569895706
251220,-0.0011087501048732368
251230,-0.0011092930395445947
251240,-0.0011242918768224143
251250,-0.0011273576775814346
251260,-0.001125811419597274
251270,-0.0011389509828509347
251280,-0.0011282961437083228
251290,-0.0011279959511707163
251300,-0.001126442179845694
251310,-0.001123994811934801
251320,-0.001131201939388195
251330,-0.001124194788162271
251340,-0.001121661007371635
251350,-0.0011157802228894756
251360,-0.0011150182173701993
251370,-0.0011008923708726315
251380,-0.0011145926957189633
251390,-0.0010986125761702614
251400,-0.0010931852275522331
251410,-0.0010800220191329194
251420,-0.0010745085928602616
251430,-0.001078327507042053
251440,-0.0010723606928482847
251450,-0.0010677699811800546
251460,-0.0010657038062159897
251470,-0.0010690547867387862
251480,-0.0010715218023447232
251490,-0.0010709631593537304
251500,-0.0010676538532362141
251510,-0.0010707654959314296
251520,-0.0010761903524974237
251530,-0.0010921998846666293
251540,-0.0010879273596595188
251550,-0.0010912888301909166
251560,-0.0010913499832444992
251570,-0.0010924830243196767
251580,-0.0010970488913288386
251590,-0.0010981987389425106
251600,-0.0011070507685430767
251610,-0.0010982655229475474
251620,-0.0011075988655312374
251630,-0.001097534757756177
251640,-0.0010985645374955448
251650,-0.001098537182541945
251660,-0.0011011836465293682
251670,-0.0011138787863646414
251680,-0.0011110955203921093
251690,-0.0011171869920103025
251700,-0.0011224253786733757
251710,-0.0011210803506929636
251720,-0.001119216033870921
251730,-0.001125499616416898
251740,-0.0011252356208549382
251750,-0.0011326029026883253
251760,-0.001126687344049127
251770,-0.001129310843724389
251780,-0.001124388881583565
251790,-0.00111987069882832
251800,-0.0011193832168689827
251810,-0.001121821559200956
251820,-0.0011256069905400134
251830,-0.0011215948286112023
251840,-0.0011240268892588547
251850,-0.0011149373490764555
251860,-0.0011203565873413941
251870,-0.0011190417053990969
251880,-0.0011237754354358938
251890,-0.0011130354293113014
251900,-0.0011138027961971682
251910,-0.0011243669382667947
251920,-0.0011255871180073085
251930,-0.0011117472630847404
251940,-0.0011196272279611565
251950,-0.0011207791857149433
251960,-0.0011196742630263203
251970,-0.0011189603692501203
251980,-0.001126887265488769
251990,-0.0011316861432664502
252000,-0.0011323471042167443
252010,-0.001129748856081749
252020,-0.00112744561737978
252030,-0.0011328774929963575
252040,-0.0011343908335029575
252050,-0.0011395754532405726
252060,-0.0011320094001802672
252070,-0.001121932483525852
252080,-0.0011293804830337334
252090,-0.0011253316658668292
252100,-0.0011382812076846948
252110,-0.0011375507735311408
252120,-0.0011305708750599431
252130,-0.0011370087435938155
252140,-0.001139579226858124
252150,-0.001132542424018667
252160,-0.001133535040061197
252170,-0.0011318120191854137
252180,-0.0011352595658395603
252190,-0.0011401152560144932
252200,-0.0011384182519366235
252210,-0.0011354126661333296
252220,-0.0011299096640473366
252230,-0.0011268769425832328
252240,-0.0011245122367643855
252250,-0.0011249277711350494
252260,-0.0011231782362762443
252270,-0.0011231521615962749
252280,-0.0011140911135912666
252290,-0.001105847081333748
252300,-0.00111714606603152
252310,-0.0011150467378104763
252320,-0.0011166175264638218
252330,-0.0011081466284513343
252340,-0.0010950729758231951
252350,-0.0010932660435047075
252360,-0.0010882608028765694
252370,-0.0010836902717136908
252380,-0.0010817507712587225
252390,-0.0010814023684518333
252400,-0.0010799546101051972
252410,-0.0010735131903738342
252420,-0.0010792352571457314
252430,-0.0010911157391700354
252440,-0.0010886766219351067
252450,-0.0010891227849358918
252460,-0.0010898709625104365
252470,-0.0010892617125261295
252480,-0.001092274693906772
252490,-0.0010898191145501555
252500,-0.001086718801350867
252510,-0.001086152794592668
252520,-0.0010921617540518942
252530,-0.0010899042354435087
252540,-0.0010869869977253649
252550,-0.001090061954605122
252560,-0.0010871127166577174
252570,-0.0010787171521800065
252580,-0.0010856620165845966
252590,-0.0010857255244598922
252600,-0.0010885898896526578
252610,-0.0010915806374426702
252620,-0.001092314204356987
252630,-0.0010862571184671694
252640,-0.0010894700935089108
252650,-0.0010928732323849143
252660,-0.0010961638692569915
252670,-0.001096166143735879
252680,-0.0011007560300443676
252690,-0.0011007659331081793
252700,-0.0011013960352373464
252710,-0.0011006678652838412
252720,-0.001099582580309591
252730,-0.001112872296879452
252740,-0.0011111026726690362
252750,-0.0011084928159051642
252760,-0.0011041839634286167
252770,-0.0010974548009051385
252780,-0.001094325666772445
252790,-0.001093726541424413
252800,-0.0010947039815440668
252810,-0.0010956668969939157
252820,-0.0010868386509762982
252830,-0.0010977083460070802
252840,-0.001094219583230722
252850,-0.0010843497622655743
252860,-0.0010759799033998863
252870,-0.00108133938545113
252880,-0.001082781371682368
252890,-0.001081541955118955
252900,-0.0010772752018988496
252910,-0.0010706806525785455
252920,-0.0010642259614360545
252930,-0.0010601096286651786
252940,-0.001065673118626506
252950,-0.001060638041308422
252960,-0.0010668585731535571
252970,-0.001066245138187412
252980,-0.0010771621651998037
252990,-0.0010843735815204412
253000,-0.0010897365967147943
253010,-0.0010912559844824439
253020,-0.0011000824347945138
253030,-0.001107123024606533
253040,-0.0011061250009654514
253050,-0.0011091468498252693
253060,-0.0011149052698206819
253070,-0.0011117023310970183
253080,-0.0011122476633727433
253090,-0.0011232278937479245
253100,-0.0011198749433381874
253110,-0.0011059433934597295
253120,-0.0011073107202758314
253130,-0.0011102933594805127
253140,-0.001112758611170215
253150,-0.0011201879390776424
253160,-0.0011176803774470467
253170,-0.0011269907925556021
253180,-0.001127097609534444
253190,-0.001129014023184586
253200,-0.0011289972739260787
253210,-0.001129257662567599
253220,-0.0011204276273342308
253230,-0.0011136821002751159
253240,-0.00110788197817063
253250,-0.0011103862959036092
253260,-0.0011099367196704334
253270,-0.0011117996201937424
253280,-0.0011174738540008849
253290,-0.001123502900627396
253300,-0.0011211400095798346
253310,-0.0011147206892073388
253320,-0.0011150275220911572
253330,-0.0011173806859258424
253340,-0.001123463804126985
253350,-0.0011195084463070132
253360,-0.001112389997008984
253370,-0.0011171401497883204
253380,-0.0011156741523943873
253390,-0.0011085522950236187
253400,-0.0011137494470655502
253410,-0.0011230906158520237
253420,-0.0011250860128724147
253430,-0.0011294327356919118
253440,-0.0011291654408681338
253450,-0.0011294873411097045
253460,-0.0011252629492626153
253470,-0.0011304199191414506
253480,-0.0011414674619270658
253490,-0.0011494740848684271
253500,-0.0011399947286894088
253510,-0.0011443083198569932
253520,-0.0011335800857365775
253530,-0.0011387535619531665
253540,-0.0011435173097360805
253550,-0.0011405515300860424
253560,-0.0011398591032209242
253570,-0.0011343775097505766
253580,-0.0011363803511191784
253590,-0.0011345445059413005
253600,-0.0011353977801115518
253610,-0.0011362118750232258
253620,-0.0011370793452046776
253630,-0.0011482543250060171
253640,-0.0011471504099295358
253650,-0.0011485062749056014
253660,-0.001147672894624954
253670,-0.0011448284941655686
253680,-0.0011406370123844451
253690,-0.0011356490384592923
253700,-0.0011419075904829153
253710,-0.0011444791534582057
253720,-0.0011396106380279541
253730,-0.0011317879786479407
253740,-0.0011344069945866098
253750,-0.0011288144300801487
253760,-0.0011242707489593365
253770,-0.0011205927454834327
253780,-0.0011259680068228437
253790,-0.0011291795945705665
253800,-0.0011155792884681875
253810,-0.0011127442927849408
253820,-0.0011043406519020231
253830,-0.001096717931201142
253840,-0.001097228564202647
253850,-0.0010935007703989454
253860,-0.001091519505557515
253870,-0.0010929956976415069
253880,-0.0010915953003336255
253890,-0.001092711495210018
253900,-0.001094477178489178
253910,-0.0011018116799501815
253920,-0.0010986286399015755
253930,-0.0010905490274109647
253940,-0.0010865526731556007
253950,-0.0010822809398615043
253960,-0.0010949481922119136
253970,-0.0010972433326395367
253980,-0.0011013572725136703
253990,-0.0010979780479371817
254000,-0.0010927828982341518
254010,-0.0010969473163492981
254020,-0.0010904601397061803
254030,-0.0010904957286046995
254040,-0.0010894834185642167
254050,-0.001081902264800758
254060,-0.0010750919408474826
254070,-0.0010866309890575309
254080,-0.0010955553556603714
254090,-0.001088693604807903
254100,-0.0010954173947460531
254110,-0.0010956814361846431
254120,-0.001098032801148401
254130,-0.0010909685533954758
254140,-0.0010989304421417068
254150,-0.0010933732502309075
254160,-0.001092515516724513
254170,-0.0011050968038485965
254180,-0.0011090780318712648
254190,-0.0010974657959333181
254200,-0.001093537488932927
254210,-0.001097606828360043
254220,-0.0011011542631861005
254230,-0.001103488327962473
254240,-0.001110897125161927
254250,-0.001106915600562861
254260,-0.0011118526554714711
254270,-0.0011174241197028617
254280,-0.0011169367735584987
254290,-0.0011189234367940028
254300,-0.0011270982323760283
254310,-0.0011301700396907576
254320,-0.0011282127840217307
254330,-0.0011350628332572525
254340,-0.001139974202333273
254350,-0.0011382845941558869
254360,-0.0011361551827326353
254370,-0.0011277014732682326
254380,-0.001125469362122364
254390,-0.0011210287230997524
254400,-0.0011190381827135025
254410,-0.0011227159763766733
254420,-0.0011355327424047643
254430,-0.0011412512773319547
254440,-0.001145065864983159
254450,-0.0011436531540777002
254460,-0.0011352785770077358
254470,-0.0011328523209305514
254480,-0.0011191758376528213
254490,-0.0011061839029000327
254500,-0.0010989139629415954
254510,-0.0011051473298401096
254520,-0.001104294904231543
254530,-0.0011024652480485138
254540,-0.0011111780729574112
254550,-0.001109605154248208
254560,-0.001114523358769136
254570,-0.0011164381932636423
254580,-0.0011150305445968565
254590,-0.00111848101868984
254600,-0.0011270825767815764
254610,-0.0011268605460215274
254620,-0.0011287315539675236
254630,-0.0011392031060438966
254640,-0.001141781990234705
254650,-0.0011391977990169717
254660,-0.0011343092161667761
254670,-0.0011420128668962473
254680,-0.0011442086722397353
254690,-0.0011411723291141788
254700,-0.0011405666191371662
254710,-0.0011389665344074566
254720,-0.0011317556763234377
254730,-0.0011293408850669095
254740,-0.0011296870352892584
254750,-0.001122550833165627
254760,-0.0011251383565806167
254770,-0.0011151798998411237
254780,-0.0011154304703111131
254790,-0.0011177252471387064
254800,-0.0011113760538851085
254810,-0.0011123063438092295
254820,-0.0011155814932123328
254830,-0.0011065535341531047
254840,-0.0010979707683628358
254850,-0.0011011524345795477
254860,-0.0010995421669853286
254870,-0.0011003931674443933
254880,-0.0010957210039263207
254890,-0.0010942287895787807
254900,-0.0010983917898497349
254910,-0.0011084226075111713
254920,-0.0011176834202154726
254930,-0.0011152127135002448
254940,-0.0011137798041480685
254950,-0.001113508658526492
254960,-0.0011241893271202198
254970,-0.0011218841475177299
254980,-0.0011214928306322704
254990,-0.001119306385657705
255000,-0.00112460878694278
255010,-0.00112710104153234
255020,-0.001117242457955541
255030,-0.0011190936480585175
255040,-0.0011157924973547132
255050,-0.0011136911830572983
255060,-0.0011181861433442232
255070,-0.0011360537822426454
255080,-0.0011365321656183985
255090,-0.0011246180103491445
255100,-0.0011174848568559928
255110,-0.0011114209235149703
255120,-0.0010999844404598518
255130,-0.0011038077375824778
255140,-0.001100209266644151
255150,-0.0011160315518205755
255160,-0.0011157579043644277
255170,-0.0011203852505378663
255180,-0.0011268727094687723
255190,-0.0011285098836986349
255200,-0.0011212334145859204
255210,-0.0011230130722412258
255220,-0.0011232842660378634
255230,-0.0011191299526097664
255240,-0.0011203512420287331
255250,-0.0011183047144137672
255260,-0.0011218797703667514
255270,-0.001125272407669196
255280,-0.0011266701812344723
255290,-0.0011260095082745898
255300,-0.001127088758478729
255310,-0.0011354169178960846
255320,-0.0011429886634265884
255330,-0.001153897796275648
255340,-0.0011545262231216964
255350,-0.001151290757448299
255360,-0.0011596328385148845
255370,-0.0011575009539404523
255380,-0.0011624809749583812
255390,-0.001163885521628963
255400,-0.0011638870015004878
255410,-0.0011545596181822815
255420,-0.0011504470593199786
255430,-0.001143220335976098
255440,-0.001147424344566349
255450,-0.0011498560124750974
255460,-0.0011426007432682947
255470,-0.0011438558525829305
255480,-0.001144810036512288
255490,-0.0011417431000632068
255500,-0.0011370049158916787
255510,-0.001150509580797129
255520,-0.0011544318343887786
255530,-0.0011610834784168353
255540,-0.001156552600688846
255550,-0.0011690723286529538
255560,-0.0011711454298481072
255570,-0.0011719224479084878
255580,-0.0011756938132312601
255590,-0.001186531131492979
255600,-0.0011859718334519642
255610,-0.001188641207829052
255620,-0.0011897853174899665
255630,-0.0011909899522717883
255640,-0.0012081140697977964
255650,-0.0012205687584638425
255660,-0.001217972019930543
255670,-0.0012129961119829809
255680,-0.0012140833042291342
255690,-0.0012179058518009605
255700,-0.0012186322836656497
255710,-0.0012172148927147163
255720,-0.001218433503118424
255730,-0.0012258633973795435
255740,-0.0012273577594753581
255750,-0.0012324079332256459
255760,-0.0012368870463335614
255770,-0.0012442619139535096
255780,-0.0012475451887767038
255790,-0.0012440275519471965
255800,-0.0012383995238024854
255810,-0.0012357827522064154
255820,-0.0012425839240074888
255830,-0.0012389042047227833
255840,-0.0012353323058712654
255850,-0.0012435587418667348
255860,-0.00125059660804993
255870,-0.0012521346481975117
255880,-0.0012482936898100048
255890,-0.0012423804652391907
255900,-0.0012457843227216962
255910,-0.0012436548915604286
255920,-0.0012411502487731255
255930,-0.0012340900493617519
255940,-0.0012389545747262486
255950,-0.0012361139504294234
255960,-0.0012353969319121394
255970,-0.0012435614149572626
255980,-0.0012496590352158198
255990,-0.0012490278387499384
256000,-0.001245706729563428
256010,-0.001253720643244176
256020,-0.0012409868914913628
256030,-0.0012316659036885032
256040,-0.001241041314065058
256050,-0.0012446526801756551
256060,-0.0012406669887853473
256070,-0.0012456347573697908
256080,-0.001241479210381732
256090,-0.0012422498714790202
256100,-0.001245011297266288
256110,-0.0012419839436516448
256120,-0.0012421064422714636
256130,-0.0012373259902104011
256140,-0.0012396860486934955
256150,-0.001230549526439061
256160,-0.001238737964633565
256170,-0.0012441451561566214
256180,-0.0012367900096758556
256190,-0.0012402281244542751
256200,-0.0012415729848159643
256210,-0.0012406927524003962
256220,-0.0012390958563833045
256230,-0.0012388259100204755
256240,-0.0012338477161629772
256250,-0.0012371402739544107
256260,-0.0012406387275067639
256270,-0.0012412987841285933
256280,-0.001241834020231815
256290,-0.0012396707468133427
256300,-0.0012460784873252564
256310,-0.0012559060180383746
256320,-0.0012488008891009983
256330,-0.001238208444278592
256340,-0.001227506163821552
256350,-0.0012251014673424732
256360,-0.0012305557139070126
256370,-0.0012359519294642073
256380,-0.0012457521199509575
256390,-0.001237846181883033
256400,-0.0012296895218703102
256410,-0.001231143191052331
256420,-0.0012403521902080682
256430,-0.0012443860200944655
256440,-0.0012391804564984695
256450,-0.001241232315401911
256460,-0.001237405851465082
256470,-0.001235296422731294
256480,-0.0012302516584943785
256490,-0.0012286070515608108
256500,-0.0012328295385112544
256510,-0.001231846243250719
256520,-0.001228048592231598
256530,-0.0012133378848384194
256540,-0.001211351854676671
256550,-0.001214092841515317
256560,-0.0012126209884627405
256570,-0.0012087087909405392
256580,-0.0012155251665895907
256590,-0.001212982226226381
256600,-0.001227650291002122
256610,-0.0012280630340021418
256620,-0.0012294517023647897
256630,-0.0012206861108869905
256640,-0.001226164490611697
256650,-0.0012216652682178737
256660,-0.0012143814813290537
256670,-0.00120223256655252
256680,-0.0012087423522146965
256690,-0.0012109959609021537
256700,-0.0012135045710304111
256710,-0.0012113947212711344
256720,-0.0012230390313366225
256730,-0.0012341489569083618
256740,-0.001232447044685239
256750,-0.0012257740112967205
256760,-0.0012316761343762073
256770,-0.0012391002627934126
256780,-0.0012429880759263748
256790,-0.0012369607430134121
256800,-0.001228216167981844
256810,-0.0012315062943790717
256820,-0.0012237789270919464
256830,-0.0012256012712277132
256840,-0.001226115002061811
256850,-0.0012231496550794768
256860,-0.0012091989407035228
256870,-0.0012089189148213031
256880,-0.001210532618337878
256890,-0.0012083903527554407
256900,-0.00121289087937299
256910,-0.0012094697386564606
256920,-0.0012085734795645867
256930,-0.001215535344722738
256940,-0.0012236309498746974
256950,-0.0012268241003318583
256960,-0.001230890021526691
256970,-0.001233985942671386
256980,-0.001236871067678465
256990,-0.0012485190950305893
257000,-0.0012410114937206594
257010,-0.0012388686313794244
257020,-0.0012513871916830302
257030,-0.0012479496465813004
257040,-0.0012335415176991755
257050,-0.0012342066276899216
257060,-0.0012405164447357266
257070,-0.0012452055662333053
257080,-0.0012506851882033352
257090,-0.0012569910359925684
257100,-0.0012582014923710964
257110,-0.0012669975343213022
257120,-0.0012638522544664989
257130,-0.0012685413843382509
257140,-0.0012724364220012279
257150,-0.0012708664574654068
257160,-0.0012655583925287762
257170,-0.0012622742452878006
257180,-0.0012655958401818804
257190,-0.001267876783106682
257200,-0.0012671389532868983
257210,-0.0012709074975981647
257220,-0.0012736055389308697
257230,-0.001261177454488404
257240,-0.0012573061187981344
257250,-0.0012602680408934275
257260,-0.0012660324689060855
257270,-0.0012676452813193424
257280,-0.0012745331965889368
257290,-0.0012635103214140235
257300,-0.0012637367595803753
257310,-0.0012648955907510761
257320,-0.001272339534213776
257330,-0.0012633219032309947
257340,-0.0012608896540071348
257350,-0.0012512392824357602
257360,-0.0012467945594007406
257370,-0.001252915170589684
257380,-0.001250107421709959
257390,-0.0012365790640667584
257400,-0.0012350390070314395
257410,-0.0012330523698179869
257420,-0.0012338673098123531
257430,-0.001237756340002849
257440,-0.001238849104058967
257450,-0.0012397631043504335
257460,-0.0012362480504114744
257470,-0.0012348337503110909
257480,-0.0012329494348279134
257490,-0.0012371881749767436
257500,-0.0012366404939425791
257510,-0.0012450275804844885
257520,-0.0012532636337756573
257530,-0.001254436018213419
257540,-0.0012579087876421436
257550,-0.0012570587005343414
257560,-0.0012529810424612821
257570,-0.0012561876985871744
257580,-0.0012540759374642114
257590,-0.0012617490796814138
257600,-0.0012600473632731603
257610,-0.0012661132607461017
257620,-0.0012663850471478619
257630,-0.0012690382633234831
257640,-0.001270285214092346
257650,-0.001276716638810132
257660,-0.0012743815220553605
257670,-0.0012662947673568097
257680,-0.0012689977715889574
257690,-0.001264641940900307
257700,-0.0012703238782787777
257710,-0.001265949870483692
257720,-0.0012758660254586684
257730,-0.0012841726667951166
257740,-0.0012999387914901755
257750,-0.0012962219600832845
257760,-0.0013027912332576421
257770,-0.0013033132004524736
257780,-0.001298468646958016
257790,-0.0012912813613817646
257800,-0.0012876322862190152
257810,-0.001295548147316563
257820,-0.0013006024361493485
257830,-0.0013044456655566944
257840,-0.0013022931065132263
257850,-0.001308025505330481
257860,-0.0013069957182054762
257870,-0.0013058477001028478
257880,-0.0013128493119566587
257890,-0.0013106530181490046
257900,-0.0013040171140598256
257910,-0.0013040124618935132
257920,-0.0012968294968612037
257930,-0.0012993541243833374
257940,-0.001298381378427073
257950,-0.0013001157209881363
257960,-0.0012923288693715606
257970,-0.001287689771504001
257980,-0.0013023169520322577
257990,-0.0013056463312023552
258000,-0.0013018062433732306
258010,-0.001302687798038267
258020,-0.0013058460439263294
258030,-0.001295758912681481
258040,-0.0013067135476661636
258050,-0.0013070254563753902
258060,-0.0012986992337810387
258070,-0.0013112698866980215
258080,-0.0013146931458476387
258090,-0.0013151420518336906
258100,-0.0013146012108701212
258110,-0.0013142349417859418
258120,-0.0013094146491557216
258130,-0.0013313643531854416
258140,-0.0013296288261327102
258150,-0.001331127888787119
258160,-0.0013400391513597103
258170,-0.001341047263140917
258180,-0.001344555178413299
258190,-0.0013482744137419597
258200,-0.001346852614686581
258210,-0.0013495995358721552
258220,-0.0013465280518976791
258230,-0.0013459794025801777
258240,-0.0013368450820130245
258250,-0.0013365536295839669
258260,-0.0013335231667014635
258270,-0.001337553479959705
258280,-0.0013463931534467618
258290,-0.0013473488617954834
258300,-0.0013476249200490527
258310,-0.0013524199782933455
258320,-0.0013500766413354136
258330,-0.0013587946542144554
258340,-0.0013597068098951197
258350,-0.0013555839003724006
258360,-0.0013596393808390911
258370,-0.0013559390197971624
258380,-0.0013625581899798487
258390,-0.0013640270736649746
258400,-0.0013622063546562986
258410,-0.0013677671082899605
258420,-0.001372492775617553
258430,-0.00136439653460556
258440,-0.0013632036956572138
258450,-0.001372119562692371
258460,-0.0013677064955878431
258470,-0.0013695599590352607
258480,-0.0013650177907545073
258490,-0.0013636421548249168
258500,-0.0013647598559480938
258510,-0.0013639401324476526
258520,-0.0013711653815598817
258530,-0.001367386655571465
258540,-0.0013719193225527832
258550,-0.0013694003085774184
258560,-0.0013701742221408596
258570,-0.0013678310422661037
258580,-0.0013717452293101615
258590,-0.0013655360365029748
258600,-0.0013746051527337446
258610,-0.0013736241261551453
258620,-0.001367751212426841
258630,-0.0013669903843648917
258640,-0.0013650180307119108
258650,-0.0013661391579344437
258660,-0.0013615234223993702
258670,-0.001369644383247852
258680,-0.0013634456183628247
258690,-0.0013669751943416384
258700,-0.0013780341203386596
258710,-0.0013784647941434654
258720,-0.0013854420638813641
258730,-0.00137540937658311
258740,-0.001373868485520902
258750,-0.0013810579841926573
258760,-0.0013741177689277635
258770,-0.0013657880367668159
258780,-0.0013675974986146876
258790,-0.001374311234825879
258800,-0.0013844876173020276
258810,-0.0013787873281153576
258820,-0.0013714967810431451
258830,-0.0013729622135103688
258840,-0.001373083940932866
258850,-0.0013731846519601564
258860,-0.0013714870548224333
258870,-0.0013718155164695433
258880,-0.0013702780289998465
258890,-0.0013757856448133007
258900,-0.0013708380498796723
258910,-0.001381246144014792
258920,-0.0013940478670090594
258930,-0.0013937254605642176
258940,-0.001397988993390195
258950,-0.001403555069877557
258960,-0.0014005282427507623
258970,-0.0014005573716819148
258980,-0.0014076375587807046
258990,-0.0014033184310554994
259000,-0.0014094687391386375
259010,-0.001416754612852501
259020,-0.001419048736306937
259030,-0.0014323226308734236
259040,-0.0014306699934882236
259050,-0.0014343233113746391
259060,-0.0014393321386512645
259070,-0.001436831758834467
259080,-0.0014394153403931085
259090,-0.0014387823631877592
259100,-0.0014318932511964587
259110,-0.0014327245992702266
259120,-0.001427381543903867
259130,-0.0014249454219487263
259140,-0.0014256156561852692
259150,-0.0014244142926591041
259160,-0.0014308439096847
259170,-0.0014261730920544886
259180,-0.001426541850795971
259190,-0.001427480084787377
259200,-0.0014301316145304908
259210,-0.0014412443094660558
259220,-0.0014357144906331915
259230,-0.001453292337786364
259240,-0.0014592127280159404
259250,-0.0014590123734006962
259260,-0.0014449730708819045
259270,-0.0014353781303410777
259280,-0.0014451951302471998
259290,-0.0014499246424471417
259300,-0.0014479725627562327
259310,-0.0014470972601987378
259320,-0.0014499806525046278
259330,-0.0014586932047627248
259340,-0.0014474278978596038
259350,-0.0014554347660949115
259360,-0.0014518684059181396
259370,-0.001446270528149072
259380,-0.0014476905438316583
259390,-0.0014474142240224505
259400,-0.001438226039149016
259410,-0.0014341225362167968
259420,-0.0014194497988402471
259430,-0.0014158604032123274
259440,-0.001415982542405598
259450,-0.0014131616990413535
259460,-0.0014050017272116105
259470,-0.001411048455434822
259480,-0.001416529127378072
259490,-0.001420855597769529
259500,-0.0014237345018444096
259510,-0.0014239700359877988
259520,-0.0014296013248321418
259530,-0.001426425348759879
259540,-0.0014316911673965323
259550,-0.0014364151276211972
259560,-0.0014327214235675808
259570,-0.0014250492335460849
259580,-0.0014364775100095123
259590,-0.0014378825327538542
259600,-0.0014325454321032563
259610,-0.0014366361373020404
259620,-0.0014333365026046444
259630,-0.0014295096343966852
259640,-0.0014131001729948368
259650,-0.0014211076577796632
259660,-0.0014267507922555076
259670,-0.001431255847083598
259680,-0.0014310468823153634
259690,-0.001443660215715707
259700,-0.00144930902590872
259710,-0.0014458535508395016
259720,-0.0014535950291349102
259730,-0.001454030211473871
259740,-0.0014694150418132343
259750,-0.0014671158983742296
259760,-0.0014750652472257455
259770,-0.0014730293976316826
259780,-0.001482414446935474
259790,-0.0014929416481936485
259800,-0.0014893352669263634
259810,-0.0014759636003980091
259820,-0.001476394655372813
259830,-0.0014677469395746137
259840,-0.0014680142685980285
259850,-0.0014695410403829663
259860,-0.0014682531113123303
259870,-0.0014549098420426718
259880,-0.0014485756262486472
259890,-0.0014452243378149157
259900,-0.0014454514056162207
259910,-0.0014427154001841397
259920,-0.0014462985055870097
259930,-0.001446688732884286
259940,-0.0014431899314278891
259950,-0.0014427222254635157
259960,-0.0014389238047778235
259970,-0.0014333181008551565
259980,-0.001438626120163677
259990,-0.0014434160274948758
260000,-0.0014412431428472076
260010,-0.0014451192096296141
260020,-0.0014423371342127207
260030,-0.0014351838726152494
260040,-0.001428196720920944
260050,-0.0014398636079036744
260060,-0.0014287839779314243
260070,-0.001429623604142314
260080,-0.0014297879365094246
260090,-0.0014282096521914419
260100,-0.0014263197582251024
260110,-0.001432370147639108
260120,-0.0014265294955844142
260130,-0.0014317928539431637
260140,-0.0014321048103911635
260150,-0.0014370834578500962
260160,-0.0014305289918740277
260170,-0.0014229939877506467
260180,-0.0014214460562556107
260190,-0.001420199300897769
260200,-0.0014200528162698041
260210,-0.0014232217425362227
260220,-0.0014071586592109262
260230,-0.0014105513674490114
260240,-0.0014070487332879234
260250,-0.001418259601319785
260260,-0.0014172603089148983
260270,-0.001411213335410342
260280,-0.0014148661797023314
260290,-0.0014164643368504899
260300,-0.001415382810392775
260310,-0.0014278348268376157
260320,-0.0014247214387315044
260330,-0.0014199429783955482
260340,-0.0014225212976745334
260350,-0.001419763558469828
260360,-0.0014203806637423215
260370,-0.0014229121364038547
260380,-0.0014200402992557007
260390,-0.0014275438501635093
260400,-0.001426828330944123
260410,-0.001419241620566171
260420,-0.0014170320297622074
260430,-0.001421734074210195
260440,-0.0014349593112201863
260450,-0.0014370059293729422
260460,-0.0014228149797856791
260470,-0.0014264685293895961
260480,-0.0014263212528681797
260490,-0.0014358604600674875
260500,-0.0014430171821599373
260510,-0.0014382770544285402
260520,-0.0014349766192631092
260530,-0.0014348644977168587
260540,-0.0014347224987852204
260550,-0.0014289369681747856
260560,-0.001431017593340637
260570,-0.0014331954592415046
260580,-0.0014383920349963087
260590,-0.0014532937619174862
260600,-0.0014513964478134714
260610,-0.001446587414332871
260620,-0.0014469812312209358
260630,-0.0014456045768440244
260640,-0.0014371615098729812
260650,-0.0014438813243861507
260660,-0.0014515393983274376
260670,-0.0014467235209367183
260680,-0.0014337839930734226
260690,-0.0014457591759233603
260700,-0.001449350176828718
260710,-0.0014520040545849486
260720,-0.0014525372869280558
260730,-0.001445994042169159
260740,-0.00145398589674881
260750,-0.0014474448094047463
260760,-0.0014439243568189764
260770,-0.0014481265396492095
260780,-0.0014466234506954952
260790,-0.0014422052818033513
260800,-0.0014484409616359842
260810,-0.0014500448523554628
260820,-0.0014493570140205949
260830,-0.0014504318379091538
260840,-0.0014516949266381223
260850,-0.0014565243487826012
260860,-0.001464472810234352
260870,-0.0014678923265116883
260880,-0.0014629261770984457
260890,-0.0014633931929622572
260900,-0.001470359017035756
260910,-0.001464302496980767
260920,-0.0014646366633437882
260930,-0.0014570744777998921
260940,-0.0014554403215897799
260950,-0.0014506166117204701
260960,-0.0014489465710453842
260970,-0.0014500657605276092
260980,-0.001454797435579263
260990,-0.0014629716296314316
261000,-0.001467020208988355
261010,-0.0014684956470761526
261020,-0.001476916918769487
261030,-0.0014733591624116681
261040,-0.0014697505519440498
261050,-0.0014685540049007625
261060,-0.0014556955604464316
261070,-0.0014608370227068375
261080,-0.0014568534634581836
261090,-0.0014606759403075502
261100,-0.0014608052419513243
261110,-0.00145934027969278
261120,-0.001464594378649149
261130,-0.001465836652124464
261140,-0.0014663025079330058
261150,-0.0014556087225302808
261160,-0.0014466480138388127
261170,-0.00145869493655832
261180,-0.0014507458745469366
261190,-0.001443794215086861
261200,-0.0014434249590220747
261210,-0.0014364064584572477
261220,-0.0014352870174290623
261230,-0.001437103853953745
261240,-0.0014322589727426538
261250,-0.0014212884292214188
261260,-0.0014260294656830996
261270,-0.0014241347378230872
261280,-0.0014338675571182137
261290,-0.0014294181481694188
261300,-0.001433631595859726
261310,-0.0014357319691297632
261320,-0.0014361906099040428
261330,-0.0014291310767682512
261340,-0.0014207161997012556
261350,-0.0014160556897436138
261360,-0.0014224617504900868
261370,-0.001431533941402837
261380,-0.0014340892982143186
261390,-0.0014440923766542793
261400,-0.0014413478423341705
261410,-0.0014423598430594608
261420,-0.0014458517091192125
261430,-0.0014381487869532068
261440,-0.001428857114759203
261450,-0.0014281655363314846
261460,-0.0014225677378305094
261470,-0.001419650830896472
261480,-0.0014174390648834636
261490,-0.0014199304736822297
261500,-0.0014226271518805558
261510,-0.001414873834665155
261520,-0.001420015654271359
261530,-0.0014279026678411999
261540,-0.001414112518347592
261550,-0.0014210037520641873
261560,-0.0014274116014539862
261570,-0.0014211871218459077
261580,-0.0014166895001676825
261590,-0.0014233670425740845
261600,-0.001417109358685362
261610,-0.0014216944504067907
261620,-0.0014241288821979007
261630,-0.0014273845783020018
261640,-0.0014324657688312395
261650,-0.0014451431515620668
261660,-0.0014378881500636761
261670,-0.0014451076114094157
261680,-0.0014558702324601951
261690,-0.0014497810632387689
261700,-0.001450582931158457
261710,-0.0014455510534397784
261720,-0.0014569759937730043
261730,-0.00145565558370468
261740,-0.0014571562216700968
261750,-0.0014567845181689713
261760,-0.0014618897604522325
261770,-0.001455407697025981
261780,-0.0014490411029067266
261790,-0.0014485423149729264
261800,-0.0014521428447076114
261810,-0.0014541477689658392
261820,-0.0014520073469098936
261830,-0.001448863344847434
261840,-0.0014508771651254085
261850,-0.0014430555597287288
261860,-0.0014365580026523405
261870,-0.0014338282044532031
261880,-0.0014452019251691888
261890,-0.0014373645747054885
261900,-0.0014411193973547492
261910,-0.001444456265190827
261920,-0.0014390841590829974
261930,-0.0014471754028202207
261940,-0.0014437386438409525
261950,-0.0014420861024277399
261960,-0.0014319060172821117
261970,-0.001435587943574597
261980,-0.0014376754496434035
261990,-0.001436436864443098
262000,-0.0014313550076100851
262010,-0.0014340369745381278
262020,-0.001437506522094522
262030,-0.0014306333464350262
262040,-0.001439964403477947
262050,-0.0014327151465645276
262060,-0.0014240525857175477
262070,-0.0014154600446437523
262080,-0.00141001734024243
262090,-0.0014029060815304525
262100,-0.001412526187313564
262110,-0.0014186959984219512
262120,-0.001421976567594564
262130,-0.0014215279792052357
262140,-0.001418384081984597
262150,-0.0014152855881096266
262160,-0.0014137748800737416
262170,-0.0014140082672516273
262180,-0.0014144230901952516
262190,-0.0014246704441360338
262200,-0.0014242878712459608
262210,-0.0014287500276325116
262220,-0.0014352500718469072
262230,-0.0014392999462558085
262240,-0.0014313911814425435
262250,-0.0014277266432916602
262260,-0.0014302772409862617
262270,-0.0014284347390966887
262280,-0.0014187259231741793
262290,-0.0014272415214071287
262300,-0.0014297149001617116
262310,-0.0014247550450613997
262320,-0.0014146478871276042
262330,-0.0014109171834195849
262340,-0.0014086087033414129
262350,-0.0014096420420808568
262360,-0.0014083697823331902
262370,-0.001410754159235383
262380,-0.0014275983987995426
262390,-0.0014256537664042632
262400,-0.0014135703941681736
262410,-0.0014080811326769819
262420,-0.0014101204948193794
262430,-0.0014058054056609013
262440,-0.0013974861230441422
262450,-0.0013961832144994957
262460,-0.0013898356201076027
262470,-0.001395820436530123
262480,-0.0013890869492931114
262490,-0.0013925723724728814
262500,-0.0014023672701187675
262510,-0.0014064273957947564
262520,-0.00141615884415102
262530,-0.0014197181597091026
262540,-0.001416889305766293
262550,-0.0014176093974451757
262560,-0.0014088001847749312
262570,-0.0014100920062502858
262580,-0.0014078239686594646
262590,-0.0014041922675147906
262600,-0.0014063372136474523
262610,-0.0014087904126280878
262620,-0.0013999148565836826
262630,-0.0014089636480710845
262640,-0.0014102845923327136
262650,-0.0014143289762451959
262660,-0.001422360293596441
262670,-0.0014331842753731146
262680,-0.0014268784959767832
262690,-0.0014248342115819447
262700,-0.0014294026470288272
262710,-0.00142516259716359
262720,-0.0014263605185095565
262730,-0.0014198718451666444
262740,-0.0014264918377677371
262750,-0.0014207371836989452
262760,-0.0014096150687691697
262770,-0.0014106036962221748
262780,-0.0014178524256181965
262790,-0.001412741188864088
262800,-0.001413548473156357
262810,-0.0014179842732373093
262820,-0.001417105318680452
262830,-0.0014194614928815783
262840,-0.0014208364242232403
262850,-0.001415286949908499
262860,-0.001422738794275149
262870,-0.001421878227755839
262880,-0.0014200183238348614
262890,-0.001419689935982743
262900,-0.0014271454186133774
262910,-0.0014259538641501058
262920,-0.001425756288616774
262930,-0.0014302067425892807
262940,-0.0014305808124482533
262950,-0.0014245848265552604
262960,-0.0014252176693888988
262970,-0.0014222335984772707
262980,-0.0014194175833390002
262990,-0.001413941857899246
263000,-0.0014144479914009866
263010,-0.0014093548865059843
263020,-0.0014122468392635194
263030,-0.001425260055769617
263040,-0.0014302212268105967
263050,-0.001432280365153525
263060,-0.0014381039812978041
263070,-0.0014437186856594382
263080,-0.0014317041397805966
263090,-0.0014330585956569884
263100,-0.0014352877145042983
263110,-0.0014288089120336504
263120,-0.0014230019358363985
263130,-0.0014233989952872068
263140,-0.0014222739230163798
263150,-0.0014250103749316018
263160,-0.0014196622032542757
263170,-0.0014200996378640337
263180,-0.0014168464358732937
263190,-0.0014257019569452426
263200,-0.00141198341703231
263210,-0.0014110922578597382
263220,-0.0014047357880590894
263230,-0.0014069049472417838
263240,-0.0014057693607503374
263250,-0.0014125395965638291
263260,-0.0014140455332547796
263270,-0.0014067190999126418
263280,-0.0014088892707380903
263290,-0.001411197697866674
263300,-0.0014175219632725584
263310,-0.0014164851917141405
263320,-0.001432503965529644
263330,-0.0014313917748555928
263340,-0.0014364044075782414
263350,-0.001434882822031928
263360,-0.0014337827929979967
263370,-0.001428390584487287
263380,-0.0014101855104496413
263390,-0.0014140049392625043
263400,-0.0014183988706317836
263410,-0.001405027959927916
263420,-0.0013986868445888551
263430,-0.0013936681315674332
263440,-0.001397140992010153
263450,-0.0013890278266965386
263460,-0.0013948710205119485
263470,-0.001396165388292111
263480,-0.0013982395174083932
263490,-0.0013942839779132708
263500,-0.0013955602919009731
263510,-0.00138931485716343
263520,-0.0013890467640001016
263530,-0.0013876639980495665
263540,-0.0013966463664443008
263550,-0.0013989684632305741
263560,-0.001394148371970058
263570,-0.0013967677767504707
263580,-0.0013972708303535296
263590,-0.0013874522964414267
263600,-0.0013915092712931234
263610,-0.0013890270998182228
263620,-0.001384111722318589
263630,-0.0013895866781270284
263640,-0.00139156212799483
263650,-0.0013925126341706984
263660,-0.001393463291378493
263670,-0.0013877203952047674
263680,-0.0013917437800999393
263690,-0.001395558409348587
263700,-0.0014068179980976285
263710,-0.0014029627543095816
263720,-0.0014056156801473285
263730,-0.0014135156979131105
263740,-0.0014179368085511163
263750,-0.0014154691754676115
263760,-0.0014214535534259201
263770,-0.0014134157436569738
263780,-0.0014175425020234594
263790,-0.0014202927658965982
263800,-0.0014132554485458636
263810,-0.0014197912335361814
263820,-0.0014148296363075087
263830,-0.0014071353044822724
263840,-0.0014086737655978159
263850,-0.0014078991244430644
263860,-0.0014026047923384798
263870,-0.0013919248510501083
263880,-0.0013909491690317429
263890,-0.0013951239158951874
263900,-0.0013970017450578443
263910,-0.00140582879989151
263920,-0.0014115986185016033
263930,-0.00140501693233254
263940,-0.0014063775146431617
263950,-0.001411866303949824
263960,-0.0014036567575975497
263970,-0.0014107061329592298
263980,-0.0014173570003068086
263990,-0.001411641621843433
264000,-0.0014147413099253703
264010,-0.0014190350162460682
264020,-0.0014184175766152134
264030,-0.0014300435332421412
264040,-0.0014341506671231704
264050,-0.0014417992044083803
264060,-0.0014483229755494799
264070,-0.0014535334716484689
264080,-0.001450617714993537
264090,-0.0014522306286247784
264100,-0.0014495198193629536
264110,-0.0014450565545654102
264120,-0.0014425900662967364
264130,-0.0014429314189355925
264140,-0.0014437202435567504
264150,-0.0014389984253283747
264160,-0.0014440728306946823
264170,-0.001448921199890146
264180,-0.001450232280483619
264190,-0.0014582592276716373
264200,-0.001469291566793804
264210,-0.001480206385299049
264220,-0.0014863227571273929
264230,-0.001486905411906723
264240,-0.0014803374067175609
264250,-0.001481446570260861
264260,-0.001479859647330679
264270,-0.001481137185218395
264280,-0.0014932057247477595
264290,-0.0014955164147683966
264300,-0.0014943416593660823
264310,-0.0015018379344834579
264320,-0.0015011771652990748
264330,-0.0014972420536326933
264340,-0.0014987985394235446
264350,-0.0014939687018174174
264360,-0.0014896297085865446
264370,-0.0014948383504308105
264380,-0.0014945753323989126
264390,-0.001488658170998852
264400,-0.0014828582900046807
264410,-0.0014855806597864564
264420,-0.0014827327713125109
264430,-0.0014851387025749492
264440,-0.00147976178198006
264450,-0.001489774262806077
264460,-0.0015016861391220927
264470,-0.0015018752867294299
264480,-0.0014884509045248796
264490,-0.0014874879311308166
264500,-0.0014931894456762275
264510,-0.0014914022698297442
264520,-0.0014888937738387082
264530,-0.0014928531730372698
264540,-0.0014793464471373479
264550,-0.0014877360063489623
264560,-0.0014844208270431316
264570,-0.0014844480520690702
264580,-0.0014787079137654512
264590,-0.00147341972508201
264600,-0.0014737490867291426
264610,-0.0014766499147662953
264620,-0.0014715307130522685
264630,-0.001469718676272369
264640,-0.0014778223059863627
264650,-0.0014662474710503584
264660,-0.0014651580461116816
264670,-0.0014689140861833439
264680,-0.0014587913517561312
264690,-0.001457079509079129
264700,-0.001456891675952402
264710,-0.001458567854053453
264720,-0.0014592922289995219
264730,-0.0014477504665419663
264740,-0.0014420724533673222
264750,-0.0014442205879070752
264760,-0.0014458942044606416
264770,-0.0014535975047371436
264780,-0.0014618582596281054
264790,-0.0014566986408328464
264800,-0.0014522928041929585
264810,-0.0014580782661909179
264820,-0.001460304898527736
264830,-0.0014614273456454278
264840,-0.0014598162074253643
264850,-0.0014596221960295418
264860,-0.0014551248770091985
264870,-0.0014515484702987017
264880,-0.0014559165744285109
264890,-0.001452592423123169
264900,-0.0014534287579436686
264910,-0.0014570147078185965
264920,-0.001462758964488831
264930,-0.0014598257934889953
264940,-0.001456373230948772
264950,-0.0014573651598532111
264960,-0.0014607722976726326
264970,-0.0014550664760931246
264980,-0.0014523503154521885
264990,-0.001452079583441362
265000,-0.0014570945364451536
265010,-0.0014535873528718271
265020,-0.0014521261716255612
265030,-0.001452105191964372
265040,-0.0014596667858352422
265050,-0.0014523665006980367
265060,-0.0014476555761421892
265070,-0.0014534734558637177
265080,-0.0014568481278047869
265090,-0.0014482562139116902
265100,-0.0014361358213942509
265110,-0.0014269897161183357
265120,-0.0014361057340792466
265130,-0.0014397248586152651
265140,-0.0014294946063193492
265150,-0.001423973814006799
265160,-0.0014260485437920516
265170,-0.0014240202647562883
265180,-0.0014188333135181136
265190,-0.0014244720746337735
265200,-0.0014215680231307434
265210,-0.001420577329025657
265220,-0.0014193621676807599
265230,-0.001421040697461694
265240,-0.0014283044551620578
265250,-0.0014187744003590298
265260,-0.00141823529321468
265270,-0.0014272098814005583
265280,-0.0014211971009346046
265290,-0.001421256926263368
265300,-0.001417142441089503
265310,-0.001404589934327063
265320,-0.0014094962345464952
265330,-0.0014125362707914934
265340,-0.00140470215674042
265350,-0.0014074438182431859
265360,-0.0014151534657531164
265370,-0.0014176841967325476
265380,-0.001414481387400466
265390,-0.0014195572941383457
265400,-0.001404113752046714
265410,-0.0014003628866716181
265420,-0.0013976900715561217
265430,-0.0013918896600009242
265440,-0.001394157722398096
265450,-0.0014005422194464227
265460,-0.0014086646800411172
265470,-0.001411445085856407
265480,-0.0014088309316296565
265490,-0.0014118540862057619
265500,-0.0014102020240148515
265510,-0.0014087966121044016
265520,-0.001405190346838168
265530,-0.001405909662204328
265540,-0.0013967471168622278
265550,-0.001398426026024999
265560,-0.001400970290846892
265570,-0.0013949890273414628
265580,-0.0013851674943967866
265590,-0.0013885437303779514
265600,-0.0013893004131150534
265610,-0.0013842136139936968
265620,-0.0013873133530280164
265630,-0.001385238651822792
265640,-0.0013937063245320505
265650,-0.0013909083199735092
265660,-0.0013936317714389923
265670,-0.0013911024331449415
265680,-0.0014000742758512167
265690,-0.0014024098403157595
265700,-0.0014113424889883987
265710,-0.0014103990641662475
265720,-0.0014078411166589008
265730,-0.0014175893368713335
265740,-0.0014167252876687974
265750,-0.0014196868693853173
265760,-0.0014187572909483558
265770,-0.001415607765086558
265780,-0.0014186812261862978
265790,-0.0014124815064009912
265800,-0.0014137936435718575
265810,-0.001416617464139672
265820,-0.001415758861666417
265830,-0.001414498871146703
265840,-0.0014215882118680653
265850,-0.0014204336260569914
265860,-0.0014199711587564807
265870,-0.001410293270761887
265880,-0.0014009847284931784
265890,-0.0014153845179041547
265900,-0.0014162756362800098
265910,-0.0014177916482789135
265920,-0.0014272294861333316
265930,-0.001427096993799959
265940,-0.0014297333478182177
265950,-0.0014281623988228445
265960,-0.0014314308708496834
265970,-0.0014346853413784346
265980,-0.0014382679784095294
265990,-0.0014355473548067542
266000,-0.0014405851015646543
266010,-0.0014351014922949275
266020,-0.0014446327245676528
266030,-0.0014501506526179307
266040,-0.001445887997767203
266050,-0.0014438633809646703
266060,-0.0014451613887233134
266070,-0.001442685748792825
266080,-0.0014327480022295832
266090,-0.0014430720256134871
266100,-0.001437857701602552
266110,-0.0014378703199026026
266120,-0.0014375687860396682
266130,-0.0014363211117909668
266140,-0.0014389507038314936
266150,-0.0014387541321640449
266160,-0.0014371719118104437
266170,-0.0014370714532974918
266180,-0.0014417254324183577
266190,-0.0014411572337087732
266200,-0.0014500824850274803
266210,-0.0014453482521311239
266220,-0.0014468753688373591
266230,-0.0014435433031006427
266240,-0.0014434686871683659
266250,-0.001442828387954514
266260,-0.0014388392689082758
266270,-0.0014481618334583942
266280,-0.0014475772305325406
266290,-0.0014459904251947677
266300,-0.0014490818722639838
266310,-0.0014495947186877675
266320,-0.0014540580269588243
266330,-0.0014579848498739514
266340,-0.0014542510640816395
266350,-0.00145886583393314
266360,-0.001463558654130639
266370,-0.001464007510789829
266380,-0.0014612865884129893
266390,-0.0014659479290595324
266400,-0.0014759099310345724
266410,-0.001469937203236154
266420,-0.001477282192498975
266430,-0.0014741625942554502
266440,-0.0014803052425762298
266450,-0.001476198412589576
266460,-0.0014746613750027744
266470,-0.0014776358849264155
266480,-0.0014669719064437385
266490,-0.001471203307672984
266500,-0.001471251940723256
266510,-0.0014750654392015894
266520,-0.0014776913667939296
266530,-0.0014801565439842852
266540,-0.0014769626221696967
266550,-0.0014809907803704529
266560,-0.001474943714200806
266570,-0.0014748600190347858
266580,-0.0014750832081020496
266590,-0.0014781449321443927
266600,-0.001481558334906296
266610,-0.001485866083744974
266620,-0.0014822193659976832
266630,-0.0014818605782090208
266640,-0.0014885230992458655
266650,-0.0014943685089105015
266660,-0.0014924019467778883
266670,-0.001497114035507631
266680,-0.00150385989098238
266690,-0.0015036012619874387
266700,-0.0014953889879299473
266710,-0.0014956561751244212
266720,-0.0014919271575673998
266730,-0.001495285727893822
266740,-0.0014988903424372375
266750,-0.001503521348213333
266760,-0.0015009426813028279
266770,-0.0014992511395223935
266780,-0.001498547807258525
266790,-0.0015018343894799887
266800,-0.00150118380532034
266810,-0.0014982037365814523
266820,-0.0015105354497500472
266830,-0.0015056535513735328
266840,-0.001512589469314721
266850,-0.0015135647973032072
266860,-0.001516084217598162
266870,-0.0015135694104817506
266880,-0.0015186928101653405
266890,-0.0015240745212639407
266900,-0.0015293449560515055
266910,-0.0015375971378654312
266920,-0.0015402559706363648
266930,-0.0015355403401745517
266940,-0.001529387797650391
266950,-0.0015348197500294775
266960,-0.0015248970701730595
266970,-0.0015270156939156342
266980,-0.001526835347465009
266990,-0.0015274388517600146
267000,-0.0015262032979752108
267010,-0.0015232965181903012
267020,-0.0015190209184491772
267030,-0.0015152192024717886
267040,-0.0015329874301901962
267050,-0.001525544265721027
267060,-0.0015159482359927501
267070,-0.0015189418005958732
267080,-0.001510624280108314
267090,-0.001514184441404639
267100,-0.0014935384233104197
267110,-0.0014854070747101263
267120,-0.001479454697252315
267130,-0.0014794450386938483
267140,-0.0014835608733407973
267150,-0.0014748585907110384
267160,-0.0014763146027530095
267170,-0.0014836142903284515
267180,-0.0014884015800177433
267190,-0.001492073628462538
267200,-0.001488657209117424
267210,-0.0014940083313686365
267220,-0.0014878411473820765
267230,-0.0014802363840794915
267240,-0.001485995304936369
267250,-0.001474131858105498
267260,-0.001465387131337877
267270,-0.0014778083460360097
267280,-0.0014794650321231307
267290,-0.001484263371255335
267300,-0.0014844830281498243
267310,-0.0014913484740032771
267320,-0.001487320616192666
267330,-0.001481677277102869
267340,-0.001472016397810682
267350,-0.0014708142878412963
267360,-0.001472346968831082
267370,-0.0014719924673242094
267380,-0.0014670210318161324
267390,-0.0014710781666854762
267400,-0.0014828781076502047
267410,-0.001496661872565799
267420,-0.0015040400988060158
267430,-0.0015171631779743683
267440,-0.0015245073889603865
267450,-0.0015214567482222839
267460,-0.0015188947732895635
267470,-0.0015035033076806262
267480,-0.0014990762466331902
267490,-0.0014923922757616817
267500,-0.00149104666910949
267510,-0.0014959967028700572
267520,-0.0014972766448692226
267530,-0.0015073623952146157
267540,-0.0015164549654855782
267550,-0.00151933797289216
267560,-0.0015115574799713714
267570,-0.0015095173192891888
267580,-0.001526009292307663
267590,-0.0015254634635019169
267600,-0.0015397057294160325
267610,-0.0015417842613159858
267620,-0.001542890714110623
267630,-0.0015494670880424782
267640,-0.0015428648043171703
267650,-0.0015490453651989882
267660,-0.0015551945238774833
267670,-0.0015626233042464223
267680,-0.0015644709391757872
267690,-0.0015626284107582717
267700,-0.0015627894662403208
267710,-0.0015579818701918194
267720,-0.0015543296522086496
267730,-0.0015569601674072626
267740,-0.0015618753522586965
267750,-0.0015570378827859464
267760,-0.0015511892687170212
267770,-0.0015587699193126791
267780,-0.0015685041023888518
267790,-0.0015754151096638825
267800,-0.0015754098941609966
267810,-0.0015817996512088159
267820,-0.0015795387222238752
267830,-0.0015745863886485448
267840,-0.001570407967196191
267850,-0.0015747464651477455
267860,-0.0015737240788554088
267870,-0.0015787807358160065
267880,-0.001582474905577007
267890,-0.0015759090963524298
267900,-0.0015680755489759688
267910,-0.0015628489528020759
267920,-0.0015642666376719603
267930,-0.0015770279488618278
267940,-0.0015712701983349924
267950,-0.0015676867514882815
267960,-0.001568723193773762
267970,-0.0015704944056408592
267980,-0.0015660361422173974
267990,-0.0015592321307705407
268000,-0.001565929900919808
268010,-0.0015467962334624527
268020,-0.001539731584565417
268030,-0.0015358019150449433
268040,-0.001528775064183216
268050,-0.0015319574162690126
268060,-0.0015382463803342561
268070,-0.0015385992008503863
268080,-0.0015385609995598047
268090,-0.0015429155002546046
268100,-0.0015407479729975728
268110,-0.0015451968299405895
268120,-0.0015459103199186707
268130,-0.0015502673451485362
268140,-0.0015497724925264082
268150,-0.0015536134858922827
268160,-0.0015524077125150147
268170,-0.0015618741869514307
268180,-0.0015557180977775848
268190,-0.0015539966437020255
268200,-0.0015515365528255682
268210,-0.0015540561669127595
268220,-0.0015596778062359512
268230,-0.001557898318426984
268240,-0.0015480018263611542
268250,-0.0015535188077965645
268260,-0.0015419069819416283
268270,-0.001527869978968919
268280,-0.0015265169817468558
268290,-0.0015277182190639633
268300,-0.0015306115153708526
268310,-0.0015266398939727949
268320,-0.001534303300026301
268330,-0.001527724169364912
268340,-0.0015279084571330807
268350,-0.0015358788593263337
268360,-0.0015321710554753586
268370,-0.0015295231147389426
268380,-0.0015234281857933573
268390,-0.0015260328923990796
268400,-0.0015290383668210216
268410,-0.0015241386281942138
268420,-0.001534848542401695
268430,-0.0015381165039148902
268440,-0.0015446853609093446
268450,-0.0015479344783643973
268460,-0.0015292041296795975
268470,-0.0015324230650714764
268480,-0.001527752773694807
268490,-0.001526771405536123
268500,-0.001519668030878442
268510,-0.0015223922667383619
268520,-0.001521592395679561
268530,-0.0015251111031817362
268540,-0.0015219792715603893
268550,-0.001517603723059033
268560,-0.0015197745701203988
268570,-0.0015199810795574569
268580,-0.0015239236853742616
268590,-0.0015272851716252639
268600,-0.0015267093454349196
268610,-0.0015292042997393995
268620,-0.0015352096253640206
268630,-0.0015292006201158004
268640,-0.0015242992908092458
268650,-0.00153013498834891
268660,-0.0015283322430560535
268670,-0.0015335145150348144
268680,-0.0015276174330366968
268690,-0.0015296654327726113
268700,-0.0015207106281125789
268710,-0.0015312501120858444
268720,-0.001539153114901185
268730,-0.0015338842661672214
268740,-0.0015445538187692962
268750,-0.0015354266150343142
268760,-0.0015385646220842442
268770,-0.001537049517908452
268780,-0.001545749304838072
268790,-0.001538531309517735
268800,-0.001536944494359802
268810,-0.0015451278776477163
268820,-0.0015466836761610873
268830,-0.0015373471529052346
268840,-0.0015312795951369885
268850,-0.001536261258681838
268860,-0.001535145147423559
268870,-0.001534505444556888
268880,-0.0015268935720078702
268890,-0.001526785301735138
268900,-0.00153514500117662
268910,-0.0015361970888819498
268920,-0.0015314784148970102
268930,-0.0015210388320876568
268940,-0.0015175052648183347
268950,-0.001516043274340245
268960,-0.0015150211769061328
268970,-0.0015111411698402555
268980,-0.0015099627084016714
268990,-0.0015156464875603285
269000,-0.0015123927796286696
269010,-0.0015117156592877057
269020,-0.0015183337985231957
269030,-0.0015282417197852816
269040,-0.0015220987204978037
269050,-0.0015257653028252038
269060,-0.0015195511698899316
269070,-0.0015287017445318513
269080,-0.001536139448023215
269090,-0.0015394650178646209
269100,-0.0015408239350816998
269110,-0.0015461493529989277
269120,-0.0015499094363553261
269130,-0.0015576507680992884
269140,-0.0015657067322969462
269150,-0.0015658929461787696
269160,-0.0015553122217265172
269170,-0.001548393391258114
269180,-0.0015604977517747884
269190,-0.0015561724607144527
269200,-0.0015495919500549346
269210,-0.0015459189160141205
269220,-0.0015391513992385692
269230,-0.0015320361534992696
269240,-0.0015341752674722278
269250,-0.0015414191720556315
269260,-0.0015395636939151977
269270,-0.0015493306824168232
269280,-0.001546962500203745
269290,-0.0015465961346626251
269300,-0.0015542720825041229
269310,-0.0015509275702241072
269320,-0.0015562678501860067
269330,-0.0015541094111498543
269340,-0.0015523813355764178
269350,-0.0015384527467759152
269360,-0.001540171562175761
269370,-0.0015359762798836253
269380,-0.0015345823144932446
269390,-0.0015365608103895358
269400,-0.0015397659314555139
269410,-0.0015458627532217535
269420,-0.001544813182559753
269430,-0.0015479301828984552
269440,-0.001549038007423243
269450,-0.0015551428964094807
269460,-0.001550869159003317
269470,-0.00155280721911597
269480,-0.0015600976663225077
269490,-0.001558227464980082
269500,-0.0015545156419267802
269510,-0.001560069807747304
269520,-0.0015700631700570687
269530,-0.0015715576179392797
269540,-0.0015569881558751674
269550,-0.0015601210333113947
269560,-0.001570135547567494
269570,-0.0015719401805773866
269580,-0.0015662308449379673
269590,-0.0015652435836524727
269600,-0.0015679611442479895
269610,-0.0015683781990424612
269620,-0.0015681906967264835
269630,-0.0015635008373622965
269640,-0.0015639718167666306
269650,-0.0015741066349298524
269660,-0.0015737509179815535
269670,-0.0015692918637308388
269680,-0.001559553732545644
269690,-0.0015638052328034073
269700,-0.0015672801746648712
269710,-0.0015753357701628694
269720,-0.0015928963925483793
269730,-0.0015817166732295935
269740,-0.0015835694895647726
269750,-0.0015837836749583779
269760,-0.001584594943152314
269770,-0.0015708296694337412
269780,-0.0015641702418008464
269790,-0.0015612251025064919
269800,-0.00157054560695332
269810,-0.0015703043277758835
269820,-0.0015745175703390385
269830,-0.0015816869448562778
269840,-0.0015908014657523967
269850,-0.0015886877649905502
269860,-0.001590592857683712
269870,-0.0015951914813274915
269880,-0.0016072429540193267
269890,-0.0015991398072470152
269900,-0.001588240955257557
269910,-0.001596996627529621
269920,-0.0015966808840615215
269930,-0.001605244179456085
269940,-0.0016006294935810375
269950,-0.001601076056549478
269960,-0.001601671374676533
269970,-0.001600221318535395
269980,-0.0015942375081568194
269990,-0.001599395585821624
270000,-0.0015966589911746993


==> fig/linearize_phase/wiener_process_slope_390000.csv <==
360000,-0.0017730725712608194
360010,-0.0017799301281129299
360020,-0.0017804289073175721
360030,-0.0017759595390523996
360040,-0.0017851840217469456
360050,-0.0017911743908601075
360060,-0.001791842194973961
360070,-0.0018014168119860304
360080,-0.0018093893489187591
360090,-0.0018086496788679155
360100,-0.001807040942928736
360110,-0.0017997996342826166
360120,-0.0017964865467950371
360130,-0.001804332722427992
360140,-0.0018100082184078071
360150,-0.001799592079769542
360160,-0.0017967259767510365
360170,-0.0018007489178445961
360180,-0.0017981910302323617
360190,-0.0018027134030652633
360200,-0.0018029852267163146
360210,-0.0018062052029628182
360220,-0.0018037653189261116
360230,-0.0018054395214183222
360240,-0.0018072386189056492
360250,-0.0017973806712620049
360260,-0.0017894383226032748
360270,-0.0017797958198780568
360280,-0.001783516441781181
360290,-0.0017950316029234
360300,-0.0017938425103463326
360310,-0.0017971087270295285
360320,-0.0017950087405265676
360330,-0.0017870936030985037
360340,-0.001785735369128554
360350,-0.001780463121475788
360360,-0.0017901085032957001
360370,-0.001787033493129127
360380,-0.0017923549437918963
360390,-0.001789157333227092
360400,-0.001790434140993965
360410,-0.0017804071648195596
360420,-0.0017720186852411644
360430,-0.001766347722285135
360440,-0.001768729581289424
360450,-0.0017677673227438127
360460,-0.0017623716325907278
360470,-0.001768392579442766
360480,-0.0017671609112043598
360490,-0.0017638470418209914
360500,-0.001747901550134926
360510,-0.0017433732591077824
360520,-0.0017429802675386422
360530,-0.0017399545124529288
360540,-0.001729878381832984
360550,-0.0017324474342918718
360560,-0.0017250567297704127
360570,-0.001723237147854061
360580,-0.0017227348716097237
360590,-0.0017127608280471769
360600,-0.001714615230017783
360610,-0.0017075892035498606
360620,-0.001707990301204519
360630,-0.0017074325043665577
360640,-0.001705981144629927
360650,-0.0017052538341835845
360660,-0.0017071472772284023
360670,-0.0017017661945785446
360680,-0.0017058648942040128
360690,-0.0017118982018043296
360700,-0.0017067850175356244
360710,-0.0017058124953302865
360720,-0.0017032485765808355
360730,-0.001706959622495361
360740,-0.0017133332102371743
360750,-0.0017228474507263495
360760,-0.0017135858617523957
360770,-0.001703611709709242
360780,-0.0016938150072902025
360790,-0.0016982276845274465
360800,-0.0017071922911767062
360810,-0.0017090285773270514
360820,-0.001698097402225499
360830,-0.0016955074163653645
360840,-0.0016874611462689535
360850,-0.0016860241446233022
360860,-0.001682662935523964
360870,-0.0016864351868933964
360880,-0.0016871340285410602
360890,-0.0016795628987024231
360900,-0.0016826392910292186
360910,-0.001684279628866551
360920,-0.0016939159434867074
360930,-0.001696969044365526
360940,-0.0017066908098556375
360950,-0.0017026822794366332
360960,-0.001705240633936571
360970,-0.0016973116928567815
360980,-0.0017011956406972186
360990,-0.0016982771731934181
361000,-0.0016939580312529553
361010,-0.0017021732840098104
361020,-0.0017045087505038875
361030,-0.0016969674825560088
361040,-0.001703662824432835
361050,-0.0017060516213267308
361060,-0.0017150987237222561
361070,-0.00171591077339348
361080,-0.0017116394420290037
361090,-0.0017122668410653947
361100,-0.0017101287716427174
361110,-0.001709687207817587
361120,-0.0017169603290201282
361130,-0.0017193273751882102
361140,-0.001711534861061464
361150,-0.0017132639853869606
361160,-0.001706701897705454
361170,-0.001719983392912744
361180,-0.0017203764071005655
361190,-0.001718582316725189
361200,-0.0017159925650755792
361210,-0.001723693121853537
361220,-0.0017320385528582403
361230,-0.001742163210786335
361240,-0.0017413935527427788
361250,-0.0017393698832609465
361260,-0.0017353934517898878
361270,-0.0017383397339518964
361280,-0.0017375180052194457
361290,-0.0017301214696875265
361300,-0.0017236536435445194
361310,-0.0017211890829151354
361320,-0.0017216542039138539
361330,-0.0017225567309618742
361340,-0.0017164128787360892
361350,-0.001718778677508208
361360,-0.0017187840563250346
361370,-0.001712133084620625
361380,-0.0017130148774765273
361390,-0.001708650444874728
361400,-0.0017158963555872569
361410,-0.0017077914966385477
361420,-0.0017091385033892056
361430,-0.0017076940502581879
361440,-0.0017090035491618002
361450,-0.0017090494637629293
361460,-0.001713855702670947
361470,-0.001708102197804727
361480,-0.0017112962841759817
361490,-0.001709351141591723
361500,-0.0017189840378534248
361510,-0.00170524478206398
361520,-0.0017126048191223218
361530,-0.0017165277764917455
361540,-0.0017220850548151957
361550,-0.0017170148688051047
361560,-0.0017097150186925608
361570,-0.0017174545526147755
361580,-0.0017179083224228328
361590,-0.0017094690135886488
361600,-0.0017020013298346113
361610,-0.0017117541605040686
361620,-0.0017260382840420736
361630,-0.0017197680078141159
361640,-0.00172245276678296
361650,-0.0017212696512766555
361660,-0.00173352873539522
361670,-0.0017331458483306455
361680,-0.0017237578479469301
361690,-0.0017239338600206979
361700,-0.0017182529304613113
361710,-0.0017264083780636325
361720,-0.0017323090901603657
361730,-0.0017370798784187688
361740,-0.0017457401583433917
361750,-0.0017331056437042919
361760,-0.0017285825423421642
361770,-0.0017283717976897801
361780,-0.001735058759630896
361790,-0.0017326157311720932
361800,-0.001736802165161839
361810,-0.0017376135521900682
361820,-0.0017290687841592545
361830,-0.0017321045122358353
361840,-0.0017435283574843013
361850,-0.001744206596949787
361860,-0.0017539147063852874
361870,-0.001757727138928581
361880,-0.001762265976970901
361890,-0.0017598317238561767
361900,-0.0017626471610252172
361910,-0.0017559950856582273
361920,-0.0017582280937353464
361930,-0.00176435779481051
361940,-0.0017721224112691115
361950,-0.0017748664072995302
361960,-0.0017772690283584369
361970,-0.001780604796120563
361980,-0.0017777667987825456
361990,-0.00177430991618115
362000,-0.0017774231804541137
362010,-0.0017777516007990756
362020,-0.0017741842599409518
362030,-0.0017768507786297615
362040,-0.0017825620082116108
362050,-0.0017745413079459373
362060,-0.0017778105768529956
362070,-0.001773649408541754
362080,-0.001779771653451726
362090,-0.001778307580982129
362100,-0.0017792064833880264
362110,-0.0017770895284706185
362120,-0.0017834655967980683
362130,-0.0017878001888996231
362140,-0.0017907934098272769
362150,-0.0017915379243961904
362160,-0.0017880663862187957
362170,-0.0017942488677937102
362180,-0.0017811825548049692
362190,-0.0017752839706162448
362200,-0.0017693088991369147
362210,-0.0017703212675412448
362220,-0.0017696867906541484
362230,-0.0017668151280898596
362240,-0.0017700644095678811
362250,-0.0017624226737454212
362260,-0.0017677595660791788
362270,-0.0017650208448694534
362280,-0.0017679808381159934
362290,-0.0017638303159496947
362300,-0.0017584965026063665
362310,-0.0017526236989012633
362320,-0.0017477257221443006
362330,-0.0017378210340478954
362340,-0.0017348374408186155
362350,-0.0017192865143332132
362360,-0.0017246613722256684
362370,-0.0017271862456179883
362380,-0.001718508960296802
362390,-0.0017283111478943018
362400,-0.0017223751474980309
362410,-0.001722654570119386
362420,-0.0017196904813749135
362430,-0.0017187053588768738
362440,-0.0017279999330748778
362450,-0.0017298077449788033
362460,-0.0017234600500178928
362470,-0.0017212363897479975
362480,-0.0017179504569681098
362490,-0.0017171376212271171
362500,-0.0017203676428275136
362510,-0.0017153438896714318
362520,-0.0017079211816237963
362530,-0.001707954713656822
362540,-0.0017014906419852986
362550,-0.0016964121493718274
362560,-0.001700476691015903
362570,-0.0017158054588639617
362580,-0.0017136310575291854
362590,-0.0017174943557513734
362600,-0.0017275007708922655
362610,-0.0017214127880090648
362620,-0.0017137758548003488
362630,-0.0017151762308703718
362640,-0.0017087075564902853
362650,-0.001701196278106532
362660,-0.0017001581660743828
362670,-0.0016989780590107035
362680,-0.001707925960047832
362690,-0.0016980891226912567
362700,-0.0016969549605066817
362710,-0.0016988874553772908
362720,-0.0016950208210302286
362730,-0.0016950883904121802
362740,-0.001692138556249797
362750,-0.0016889002822725934
362760,-0.001689285012004193
362770,-0.001691435546465831
362780,-0.0016928479559331973
362790,-0.001696169959829123
362800,-0.0016880993459980165
362810,-0.0016821873484431057
362820,-0.0016860493533134432
362830,-0.0016887514987900824
362840,-0.0016866450811721316
362850,-0.0016912771016033895
362860,-0.001691532826708052
362870,-0.001697176684321817
362880,-0.0016977086429349362
362890,-0.0016935280270848048
362900,-0.0016885173969730545
362910,-0.001686763126976271
362920,-0.0016879619612951886
362930,-0.0016810251806111073
362940,-0.0016784314236047804
362950,-0.0016764545024218372
362960,-0.0016838646685150296
362970,-0.001683728349603143
362980,-0.0016852689399010402
362990,-0.0016943546363980917
363000,-0.0016880717492618249
363010,-0.0016874624805192852
363020,-0.0016948429109134746
363030,-0.0016843214551610062
363040,-0.0016831952504566614
363050,-0.0016958931974559025
363060,-0.001691845864774438
363070,-0.0016902322087617456
363080,-0.0016956754866300828
363090,-0.001698045647617671
363100,-0.0016976799531229923
363110,-0.0016908165031087428
363120,-0.001684047779643102
363130,-0.0016862702892739617
363140,-0.0016868078061715145
363150,-0.001686946076621504
363160,-0.00168853490099819
363170,-0.0016844013800613343
363180,-0.0016830579603227458
363190,-0.0016863547037189903
363200,-0.0016929013771394543
363210,-0.0016991414322126118
363220,-0.0017009956399936979
363230,-0.0017031256433536286
363240,-0.001700950085368879
363250,-0.0017059521670892712
363260,-0.0017037984935820488
363270,-0.0016967941988552987
363280,-0.0016999927481825899
363290,-0.0016972462777345464
363300,-0.0016956263214833003
363310,-0.0016891874719188512
363320,-0.001687639488951597
363330,-0.001685655763169344
363340,-0.001696393137169176
363350,-0.001690228202815512
363360,-0.0016988074662279786
363370,-0.0016944633176842758
363380,-0.0016916783666994443
363390,-0.0016997252552586278
363400,-0.0016814554391271087
363410,-0.0016716402238774696
363420,-0.0016756531921583882
363430,-0.0016718113385842802
363440,-0.0016755011989259944
363450,-0.0016885111835852245
363460,-0.001689504503691703
363470,-0.0017001478800008998
363480,-0.001700949570431497
363490,-0.0017013955819517087
363500,-0.001688597182060433
363510,-0.001697035100926946
363520,-0.0016911048622320485
363530,-0.001679013513845582
363540,-0.0016794488228982281
363550,-0.0016773922829607848
363560,-0.0016832651355634428
363570,-0.0016748317819038996
363580,-0.0016806145181249932
363590,-0.0016782761769743
363600,-0.0016830954774215534
363610,-0.0016775580230416764
363620,-0.0016719620980781664
363630,-0.0016735830005309429
363640,-0.0016860312669687999
363650,-0.0016778720144032338
363660,-0.0016646956045428907
363670,-0.001656135221706776
363680,-0.001653247498386534
363690,-0.00165040899089987
363700,-0.001662866329117694
363710,-0.0016711553467951817
363720,-0.001679593833291866
363730,-0.0016733280375034883
363740,-0.001671705891222718
363750,-0.001667933108140326
363760,-0.001671339394285245
363770,-0.0016682974510095453
363780,-0.0016739694413515928
363790,-0.0016761524391509161
363800,-0.001680230769389845
363810,-0.001672411008861772
363820,-0.0016829147711587178
363830,-0.0016789521608442473
363840,-0.001675962410326203
363850,-0.0016763922632824545
363860,-0.0016764671480389592
363870,-0.0016652048293806906
363880,-0.0016596310112210603
363890,-0.0016676115561756859
363900,-0.001670837560543771
363910,-0.0016742763386002688
363920,-0.00167451338592716
363930,-0.001677095339643754
363940,-0.0016837526428010504
363950,-0.0016889355766195263
363960,-0.0016869943388220677
363970,-0.001689669333582735
363980,-0.0016875196723075995
363990,-0.0016829155837607501
364000,-0.0016828347909512665
364010,-0.0016830210634696673
364020,-0.0016890528649314406
364030,-0.0016962101921504952
364040,-0.0017048350618308042
364050,-0.001706369016629884
364060,-0.0017077985700894467
364070,-0.0017158855187990605
364080,-0.0017193088629450049
364090,-0.0017263841613544572
364100,-0.0017240998784495243
364110,-0.0017204897788823726
364120,-0.0017131643168389157
364130,-0.001709459614662018
364140,-0.0017126550944516654
364150,-0.001707826170807821
364160,-0.0017011583996733117
364170,-0.0017089089859606485
364180,-0.0017095427014349102
364190,-0.001714704312960415
364200,-0.0017072356496672146
364210,-0.001706069493459791
364220,-0.0017033744824250926
364230,-0.001706354637144062
364240,-0.0017042568082547005
364250,-0.0017062482810629698
364260,-0.0017084414280574582
364270,-0.0017096445350207334
364280,-0.0017168961856977706
364290,-0.0017144968226876587
364300,-0.0017191283571164743
364310,-0.0017222188692844582
364320,-0.001720054308501898
364330,-0.0017118572500836925
364340,-0.001709690046117052
364350,-0.0017098706008131766
364360,-0.00171479369636729
364370,-0.0017141146729962504
364380,-0.001711089987234563
364390,-0.0017077019517275414
364400,-0.001707864735990777
364410,-0.001702639680174859
364420,-0.0017068308283668724
364430,-0.0017132764378941315
364440,-0.0017097080145749954
364450,-0.001713938789442926
364460,-0.0017016539594085318
364470,-0.0016986331641778375
364480,-0.0016983451715707613
364490,-0.0016967774733190218
364500,-0.0017000147617927618
364510,-0.0017127777146602242
364520,-0.0017197007724985393
364530,-0.0017203582707661141
364540,-0.0017192259380197008
364550,-0.001716333839037926
364560,-0.0017196062422172264
364570,-0.0017195940624549493
364580,-0.0017170064228122942
364590,-0.00172028907038117
364600,-0.0017216358117841935
364610,-0.0017252524471440666
364620,-0.0017306783280963299
364630,-0.0017227298109704404
364640,-0.0017172941099205185
364650,-0.0017175725789508039
364660,-0.0017158870317773333
364670,-0.0017027000087314898
364680,-0.0017115278588438103
364690,-0.001715457828450809
364700,-0.0017169188617668755
364710,-0.001720424559926336
364720,-0.0017158818619861485
364730,-0.0017168449865422836
364740,-0.0017102122897460618
364750,-0.0017124741958602482
364760,-0.0017098940380223236
364770,-0.0017083371073827848
364780,-0.0017056601750155514
364790,-0.0017099433277656727
364800,-0.0016996822516621452
364810,-0.0016999348226444117
364820,-0.001700424983663171
364830,-0.0016991506139924536
364840,-0.0016998577471733086
364850,-0.0016924648110504552
364860,-0.0016929580672194987
364870,-0.0016986655285817186
364880,-0.0016937870448415083
364890,-0.0017054459449145163
364900,-0.00170207331976962
364910,-0.0017060009470010972
364920,-0.0016839677426151354
364930,-0.001690627130899847
364940,-0.0016926319672868988
364950,-0.0016929592623559887
364960,-0.0016958026568824856
364970,-0.0017038656715777961
364980,-0.0017067714760540557
364990,-0.001692625129559745
365000,-0.0016954647992147404
365010,-0.0016854211234116224
365020,-0.0016890441711941635
365030,-0.0016934858449781966
365040,-0.001686271906653354
365050,-0.0016903702871512915
365060,-0.0016972745164012457
365070,-0.0016918174373154592
365080,-0.0017020658176880347
365090,-0.00170112293473635
365100,-0.001702352584340727
365110,-0.0017033385319861769
365120,-0.0017014730386059338
365130,-0.0017008587860994325
365140,-0.0016914347536501504
365150,-0.0016810404271624438
365160,-0.001678871774480853
365170,-0.0016818391799394883
365180,-0.0016823506825444886
365190,-0.0016884217301747588
365200,-0.0016939246983121727
365210,-0.0017024392678556082
365220,-0.001698162166857639
365230,-0.0016875611724646387
365240,-0.0016851219301781627
365250,-0.0016889177165935652
365260,-0.0016870240979115244
365270,-0.001681203164033422
365280,-0.001674377021980913
365290,-0.0016685215198932245
365300,-0.001680177908781752
365310,-0.0016739532692107999
365320,-0.0016677507302737152
365330,-0.0016640963288215766
365340,-0.0016613283964661775
365350,-0.0016715329847603608
365360,-0.0016687056779619534
365370,-0.0016785710392858773
365380,-0.0016774283590239116
365390,-0.0016873043346366517
365400,-0.001693888430815884
365410,-0.0016965041729767045
365420,-0.0016901011607417188
365430,-0.0016831179343228077
365440,-0.0016727999949344334
365450,-0.0016734584717899808
365460,-0.0016656136928557537
365470,-0.00166380057491333
365480,-0.001670602053037291
365490,-0.001665633415855576
365500,-0.001669178785826879
365510,-0.0016733503226742288
365520,-0.0016633306149030768
365530,-0.0016577668472729842
365540,-0.0016485861145366326
365550,-0.0016521492551843065
365560,-0.0016428292207097597
365570,-0.0016416459181399607
365580,-0.0016460753739233986
365590,-0.001636644378576039
365600,-0.0016332720705272451
365610,-0.0016247507694169762
365620,-0.0016206927156002234
365630,-0.0016168834660996187
365640,-0.001620437437247019
365650,-0.0016186027754415944
365660,-0.0016207686872720417
365670,-0.0016089334910526112
365680,-0.0016152180991279874
365690,-0.0016174084520478192
365700,-0.0016188688473670913
365710,-0.0016220200839146388
365720,-0.0016246384012067092
365730,-0.0016280526030907332
365740,-0.001617568332571082
365750,-0.0016279583418197239
365760,-0.001626417969170519
365770,-0.0016244313317396793
365780,-0.0016145575389933016
365790,-0.0016146937318793813
365800,-0.0016073191615344818
365810,-0.0016047638970185887
365820,-0.0016018899477864802
365830,-0.0016033864917418849
365840,-0.0016066345004650295
365850,-0.001610777049823561
365860,-0.0016098845898794229
365870,-0.0016011342119132993
365880,-0.001596488072064803
365890,-0.0015964715198987004
365900,-0.0015960990858901005
365910,-0.0016021590906384446
365920,-0.0016057671616427085
365930,-0.0016089215008541812
365940,-0.001613900098879455
365950,-0.0016168267787682765
365960,-0.0016149401290602554
365970,-0.0016164295445993432
365980,-0.0016174076154272816
365990,-0.0016172094860162176
366000,-0.0016101467629739672
366010,-0.001603622281077246
366020,-0.0016021848028136586
366030,-0.0016004178134448324
366040,-0.001596123242342266
366050,-0.001602831497774538
366060,-0.0015931585640564824
366070,-0.0015909148150704225
366080,-0.00159181550110089
366090,-0.0015885058807116837
366100,-0.0015907357655897728
366110,-0.0015990126311103187
366120,-0.0016065510500186538
366130,-0.001600031709017759
366140,-0.0015911858014443835
366150,-0.0015980875568260416
366160,-0.0015966472430026248
366170,-0.001592885716364404
366180,-0.0015903748803232415
366190,-0.0015888003625070793
366200,-0.0015952152186790914
366210,-0.0016016615979190664
366220,-0.0016017222507303521
366230,-0.0016009274704589056
366240,-0.0015999372677370188
366250,-0.0016032347145766982
366260,-0.001600924762417693
366270,-0.001596202287546258
366280,-0.0015933523893901873
366290,-0.0015931214237032425
366300,-0.0015850072875541583
366310,-0.001595902163696619
366320,-0.0015982838972765732
366330,-0.001582583240097864
366340,-0.0015837227907783073
366350,-0.0015837521749912735
366360,-0.0015788272124825304
366370,-0.0015796439485446726
366380,-0.0015744313326184508
366390,-0.0015741056133931248
366400,-0.0015641621233381372
366410,-0.0015689355653344466
366420,-0.0015709986197359734
366430,-0.001578932902755586
366440,-0.0015830807305147498
366450,-0.0015693305451061127
366460,-0.0015635746975236923
366470,-0.0015590196465205394
366480,-0.0015567858300281818
366490,-0.0015542444747399752
366500,-0.0015510840385654764
366510,-0.0015334476519085847
366520,-0.0015354036812616665
366530,-0.0015316040045649803
366540,-0.0015384538060141853
366550,-0.0015408495485229867
366560,-0.0015313739935342164
366570,-0.0015388904512231153
366580,-0.0015517234663130837
366590,-0.0015463630029983403
366600,-0.0015487664863065892
366610,-0.0015535749354302457
366620,-0.001542811508828608
366630,-0.001542194525767956
366640,-0.0015463045208208921
366650,-0.001541667624668289
366660,-0.0015455846572970272
366670,-0.0015470583925701622
366680,-0.0015423454012682511
366690,-0.0015357639766910753
366700,-0.0015325394066769854
366710,-0.0015413500117406253
366720,-0.0015443486298193218
366730,-0.0015410495040881142
366740,-0.0015312553486315638
366750,-0.0015300343610296025
366760,-0.001532657267014311
366770,-0.0015325348668567109
366780,-0.001529004135943731
366790,-0.001522081048597404
366800,-0.0015243485265204217
366810,-0.001526223848159207
366820,-0.0015267984342730082
366830,-0.0015247685989295994
366840,-0.0015321121984051447
366850,-0.001544092245850229
366860,-0.0015418052050230743
366870,-0.0015365498039217416
366880,-0.0015318802569193057
366890,-0.0015352823239374945
366900,-0.0015430684631106792
366910,-0.0015397819111923705
366920,-0.001531952833473812
366930,-0.0015319916036969571
366940,-0.0015307611545111379
366950,-0.0015290643446238268
366960,-0.0015355202036602118
366970,-0.0015298146894250674
366980,-0.0015374853264801653
366990,-0.0015336678767246825
367000,-0.0015284969269465233
367010,-0.001516875583435575
367020,-0.0015157265615234334
367030,-0.0015058684933443014
367040,-0.0015018892000217864
367050,-0.0015040477058827439
367060,-0.0015070923129122855
367070,-0.0015035904443076828
367080,-0.001493107929470434
367090,-0.0014858245429159598
367100,-0.001477869904220487
367110,-0.0014848170736053172
367120,-0.0014889651735283545
367130,-0.0014914712957460922
367140,-0.0014953050952716243
367150,-0.0014974118350350597
367160,-0.0015040915738516389
367170,-0.0014955972513124108
367180,-0.001495603249671984
367190,-0.001491799210048653
367200,-0.0014992207608711717
367210,-0.0015018708300733722
367220,-0.001490130251291638
367230,-0.0014870647111563486
367240,-0.0014891782846612415
367250,-0.0014786124488710966
367260,-0.0014795503764482988
367270,-0.0014790292098806892
367280,-0.0014800380613571302
367290,-0.0014815032356139193
367300,-0.0014854305057481448
367310,-0.0014887256043327297
367320,-0.0014845047454537725
367330,-0.0014826946723471835
367340,-0.001485844191142375
367350,-0.0014942738805519115
367360,-0.0014968706254885886
367370,-0.0014959351132867115
367380,-0.0014982694262184067
367390,-0.0014967342614848247
367400,-0.0014985591288066878
367410,-0.0015011627691249245
367420,-0.001498571608823559
367430,-0.001495133338018841
367440,-0.0014903237066358405
367450,-0.0014931568407515958
367460,-0.0014988071364400012
367470,-0.0015005738169978607
367480,-0.0014947996208117674
367490,-0.0014977655627036897
367500,-0.0015044565696774718
367510,-0.0014990546484541095
367520,-0.0015007101147885788
367530,-0.0014982570158375578
367540,-0.0014961946468610438
367550,-0.0015025960430812462
367560,-0.0015027544481488505
367570,-0.001510019076017661
367580,-0.0015020059628175415
367590,-0.0015085242336776
367600,-0.0015120469964334375
367610,-0.0015189038714987426
367620,-0.0015254830160228655
367630,-0.0015249845097528316
367640,-0.001532863897038713
367650,-0.0015424701828072667
367660,-0.0015409148704566907
367670,-0.0015444081538966384
367680,-0.0015383446451087053
367690,-0.001527561692356902
367700,-0.001527517005834026
367710,-0.0015330212550775147
367720,-0.0015313611571466693
367730,-0.0015350362550003308
367740,-0.0015331521092243965
367750,-0.0015366719381144887
367760,-0.0015338055773662011
367770,-0.0015276352360045573
367780,-0.0015215797349160999
367790,-0.0015156287897274867
367800,-0.001514689569186832
367810,-0.0015096149699210394
367820,-0.0015081078732600884
367830,-0.0015163465916673024
367840,-0.0015226215643183013
367850,-0.0015194396775750347
367860,-0.0015282075264873415
367870,-0.0015302994928023997
367880,-0.001531042108776893
367890,-0.0015301459855553484
367900,-0.0015280213477885734
367910,-0.001525006845434925
367920,-0.0015242239071080123
367930,-0.0015176362625615974
367940,-0.0015237512118118851
367950,-0.0015210102213936698
367960,-0.0015222485557959003
367970,-0.001520618430082431
367980,-0.0015164810062658475
367990,-0.0015125529180438212
368000,-0.001510526892488414
368010,-0.0015087297150476288
368020,-0.0015136913831244533
368030,-0.0015217389252608058
368040,-0.001522729949304598
368050,-0.0015220013877366443
368060,-0.0015199474449783734
368070,-0.0015132382129117393
368080,-0.0015135850802993217
368090,-0.0015183635923650726
368100,-0.001520459633668939
368110,-0.0015228516905565963
368120,-0.0015242372299516074
368130,-0.001521572203308956
368140,-0.0015258105792741155
368150,-0.0015275170378902167
368160,-0.0015322874978909655
368170,-0.0015298983714516397
368180,-0.0015299897148353962
368190,-0.001530888894351399
368200,-0.0015273190187351186
368210,-0.0015299560352023036
368220,-0.0015327769134189358
368230,-0.00153560484222138
368240,-0.0015241803508486698
368250,-0.0015260964618216116
368260,-0.0015247872374615258
368270,-0.001531073440898942
368280,-0.0015290212208051363
368290,-0.0015328956564288957
368300,-0.001530614088461191
368310,-0.0015348960813079868
368320,-0.0015347831728373094
368330,-0.0015341384786770871
368340,-0.0015360120535149165
368350,-0.0015298917088001941
368360,-0.001534581858268266
368370,-0.0015300668741914582
368380,-0.0015344452895360435
368390,-0.00153760907651217
368400,-0.0015491433490278444
368410,-0.001539442859420484
368420,-0.0015365137962919469
368430,-0.0015339960803341095
368440,-0.0015377588351598154
368450,-0.0015277788008391392
368460,-0.0015355252387302758
368470,-0.001539157306894872
368480,-0.0015367158809027393
368490,-0.001530871280828073
368500,-0.0015286145266754426
368510,-0.0015281089603166565
368520,-0.0015267334175023647
368530,-0.0015293028676885989
368540,-0.0015258722673872059
368550,-0.0015262243271746984
368560,-0.0015263100488115224
368570,-0.0015160804142048277
368580,-0.0015217395281170861
368590,-0.0015189512204454702
368600,-0.0015132827610470944
368610,-0.0015136277930950144
368620,-0.0015133887361332818
368630,-0.001515401433335088
368640,-0.0015190065662522127
368650,-0.0015067052042949541
368660,-0.0015069646959081748
368670,-0.0015218941840692746
368680,-0.0015126841850250275
368690,-0.001511706846570489
368700,-0.0015191524375135353
368710,-0.0015133457707549173
368720,-0.0015212345658430198
368730,-0.0015234816574079815
368740,-0.0015140988890895903
368750,-0.0015160049795799736
368760,-0.0015227841397410517
368770,-0.0015279220698448334
368780,-0.001531835498344623
368790,-0.0015360307069572686
368800,-0.0015331512098672475
368810,-0.0015259974628561463
368820,-0.0015156814004489603
368830,-0.0015147084715912366
368840,-0.0015254157748364069
368850,-0.0015265982196065967
368860,-0.0015299112583730557
368870,-0.001529339011082338
368880,-0.0015231446590845913
368890,-0.0015298549103375325
368900,-0.0015260695295659685
368910,-0.0015339104550260154
368920,-0.0015322571835419665
368930,-0.0015379563684646362
368940,-0.001545610738774018
368950,-0.0015524496399526582
368960,-0.0015515811075700453
368970,-0.0015492232949036022
368980,-0.0015439081863218593
368990,-0.001533908511289137
369000,-0.0015299898286718532
369010,-0.0015350577454992928
369020,-0.0015365249659266443
369030,-0.0015350321366432696
369040,-0.0015307639113977297
369050,-0.0015371117267717887
369060,-0.0015513727844854513
369070,-0.0015435100571154037
369080,-0.001544425895678077
369090,-0.0015427315767370755
369100,-0.0015449563407250568
369110,-0.0015482347917226279
369120,-0.0015417732458590544
369130,-0.0015409000551646307
369140,-0.0015432992141775762
369150,-0.001543098104381501
369160,-0.0015353632773956742
369170,-0.001536285254521665
369180,-0.0015415312029503122
369190,-0.0015384110332558117
369200,-0.0015240980957848425
369210,-0.001527350292460224
369220,-0.0015184742684208653
369230,-0.0015225917676681578
369240,-0.0015319208860781605
369250,-0.0015295406094146225
369260,-0.001542238205211101
369270,-0.0015407095309336184
369280,-0.0015401739480987106
369290,-0.0015392278665852833
369300,-0.0015387527887918773
369310,-0.001532394956843847
369320,-0.001532816496536016
369330,-0.001526185502218569
369340,-0.0015263341042556923
369350,-0.0015271899252351307
369360,-0.0015361710682859412
369370,-0.0015382233974462086
369380,-0.0015313415360247637
369390,-0.0015439327827892423
369400,-0.0015506161883848668
369410,-0.0015513742917551345
369420,-0.0015443979106972694
369430,-0.0015398027322490752
369440,-0.0015336420606527036
369450,-0.0015309347714716854
369460,-0.0015359459443457701
369470,-0.0015372368017810996
369480,-0.0015368865792870603
369490,-0.001545352977306583
369500,-0.0015432840479677207
369510,-0.001536441394645141
369520,-0.0015508959271020443
369530,-0.0015435604958130588
369540,-0.0015474654323016682
369550,-0.0015396055529600361
369560,-0.0015287523330292038
369570,-0.0015323410955318908
369580,-0.0015338874274060362
369590,-0.0015308574703556284
369600,-0.0015312299006646473
369610,-0.0015271395297174013
369620,-0.0015254797594054705
369630,-0.0015259114802283376
369640,-0.001529061846692715
369650,-0.001537432352866438
369660,-0.0015300574902896563
369670,-0.0015347114275974887
369680,-0.00153663107203899
369690,-0.0015285550174644763
369700,-0.0015340136958893465
369710,-0.0015389911873724433
369720,-0.0015350572973794722
369730,-0.0015422193151092445
369740,-0.001549004814391262
369750,-0.0015543363821953584
369760,-0.001549268042856146
369770,-0.0015491764125483002
369780,-0.001548061992936861
369790,-0.0015412405362269133
369800,-0.001548265107801461
369810,-0.0015453429920304807
369820,-0.0015502721684741401
369830,-0.0015459675885532475
369840,-0.0015416993165238292
369850,-0.0015366731658017132
369860,-0.0015266916676138266
369870,-0.0015296996063906348
369880,-0.0015343913046449724
369890,-0.0015363358726052055
369900,-0.0015328240727193665
369910,-0.0015254429871649014
369920,-0.0015268709345936178
369930,-0.0015285894390667427
369940,-0.0015307387647338106
369950,-0.001534937861801665
369960,-0.0015285834749205402
369970,-0.0015367246422584647
369980,-0.0015287388815696528
369990,-0.0015344674394940235
370000,-0.00152717681297294
370010,-0.0015213587059740934
370020,-0.0015223837419124035
370030,-0.0015154924689152046
370040,-0.001514226053767235
370050,-0.0015172746749651303
370060,-0.0015189674789522908
370070,-0.001519713037395187
370080,-0.0015231262980426488
370090,-0.001528390556336216
370100,-0.0015354797290606495
370110,-0.0015190506555836881
370120,-0.0015183006901537096
370130,-0.001521737198830246
370140,-0.0015058700823445737
370150,-0.001503448202443255
370160,-0.0014939371719177896
370170,-0.0015006004610405579
370180,-0.0014980291793617664
370190,-0.0014961931302428623
370200,-0.0015013586645834678
370210,-0.0014999425510312757
370220,-0.0015031737231811938
370230,-0.0015096188721846048
370240,-0.0015089891009770488
370250,-0.0015107690794839887
370260,-0.0015120608486736387
370270,-0.0015160052754668125
370280,-0.0015224269884202529
370290,-0.001521222394711778
370300,-0.001522596713764042
370310,-0.001514265710521762
370320,-0.001507119135103659
370330,-0.0015125826227271873
370340,-0.0015008133559509871
370350,-0.0015070123826282165
370360,-0.0015054733279385875
370370,-0.0015102338903641818
370380,-0.0015160764546972112
370390,-0.0015230687537172171
370400,-0.0015250827873738802
370410,-0.0015360320544026984
370420,-0.0015428838646225941
370430,-0.0015442163980337964
370440,-0.0015444774727575903
370450,-0.0015460536803906506
370460,-0.0015524059310326622
370470,-0.0015555707000263655
370480,-0.0015501500167952056
370490,-0.001550397936976482
370500,-0.0015580086525183992
370510,-0.001549999613980443
370520,-0.0015444457476892811
370530,-0.0015531245536242232
370540,-0.0015506518514721488
370550,-0.0015589011361099767
370560,-0.0015526892093500296
370570,-0.001557042036104041
370580,-0.0015497114904644178
370590,-0.001546929296270157
370600,-0.0015344738879424786
370610,-0.0015386932007703182
370620,-0.0015297648315459877
370630,-0.001531490731504326
370640,-0.00153176203648969
370650,-0.0015359949922577384
370660,-0.0015388437167899696
370670,-0.0015483356709291361
370680,-0.0015464541533957799
370690,-0.0015535297825333048
370700,-0.0015664654605637744
370710,-0.0015693561835228732
370720,-0.0015764980454627136
370730,-0.0015798339037405523
370740,-0.0015771892299913637
370750,-0.001575769962686721
370760,-0.0015726014656409022
370770,-0.001573301122113073
370780,-0.0015664704140903073
370790,-0.00155741355191824
370800,-0.0015544461467788299
370810,-0.0015490840066768512
370820,-0.001555284227591285
370830,-0.0015508765839606282
370840,-0.0015461636976611137
370850,-0.0015447351700594626
370860,-0.0015557615196236515
370870,-0.0015597514730542788
370880,-0.001556806962979882
370890,-0.0015574755396755612
370900,-0.0015495089749396217
370910,-0.0015483172434751762
370920,-0.0015449444590389858
370930,-0.0015517575904746388
370940,-0.001554156423035225
370950,-0.0015510679616994208
370960,-0.0015479322221443271
370970,-0.0015469745566892008
370980,-0.0015482883542618608
370990,-0.001548615613019232
371000,-0.0015555762143835811
371010,-0.001552501317799561
371020,-0.0015495758386460565
371030,-0.0015528797756898286
371040,-0.0015631160159616066
371050,-0.0015574431061202982
371060,-0.0015484157808241027
371070,-0.001556404077605202
371080,-0.001557386026332407
371090,-0.0015617647634624966
371100,-0.0015668543242288778
371110,-0.0015644192037745966
371120,-0.001560695326670009
371130,-0.0015547558695039197
371140,-0.0015499770252356841
371150,-0.0015439515048993335
371160,-0.0015444738285340389
371170,-0.0015390437318887485
371180,-0.0015456411883907682
371190,-0.00154446647383428
371200,-0.0015510056161580348
371210,-0.0015501870565671077
371220,-0.0015590819243415438
371230,-0.0015627951167797329
371240,-0.0015630096485553325
371250,-0.001565752072549289
371260,-0.0015640383055779273
371270,-0.0015613822938478558
371280,-0.0015494988408370509
371290,-0.0015502834682463097
371300,-0.0015519949560000973
371310,-0.0015486854437955226
371320,-0.00153894938623953
371330,-0.0015346274893826737
371340,-0.0015331569044094765
371350,-0.001530811654078466
371360,-0.0015286493651172912
371370,-0.0015236864671169998
371380,-0.001519850796744636
371390,-0.0015155004180794026
371400,-0.0015162455707285435
371410,-0.0015178592836734026
371420,-0.0015111297138772645
371430,-0.0015113946300525627
371440,-0.001511824754775449
371450,-0.0015090203406923006
371460,-0.001524009966999616
371470,-0.0015170413841538693
371480,-0.001511719240476255
371490,-0.0015106754356520328
371500,-0.001511236900431114
371510,-0.001510553577140434
371520,-0.0015115318506661443
371530,-0.0015113296588909547
371540,-0.0015185103586628501
371550,-0.0015115315147788424
371560,-0.0015113204295017718
371570,-0.0015222807007280494
371580,-0.0015198421093250158
371590,-0.0015228706377945957
371600,-0.001521896232492884
371610,-0.0015103086203964258
371620,-0.0015133273153729954
371630,-0.001513753172749026
371640,-0.00151299106176007
371650,-0.0015098973833574457
371660,-0.0015081291193440843
371670,-0.0015130980477795649
371680,-0.001501917608654025
371690,-0.001500948141110612
371700,-0.0015133207620737275
371710,-0.0015119920020612338
371720,-0.0015199559491965967
371730,-0.0015102940580919728
371740,-0.0015049241722204225
371750,-0.0015055244216546702
371760,-0.001503851546591821
371770,-0.0014989633221414596
371780,-0.0014839461099749483
371790,-0.0014922464738103512
371800,-0.0014771065868424442
371810,-0.0014777873957242383
371820,-0.0014825278635243874
371830,-0.0014836645955790303
371840,-0.001479540924509981
371850,-0.0014814047812411874
371860,-0.0014768837882875238
371870,-0.0014802650659521029
371880,-0.0014833570013600358
371890,-0.0014840293542704229
371900,-0.0014843548463454792
371910,-0.0014778074660215057
371920,-0.0014772019884476246
371930,-0.001473208472366904
371940,-0.0014728912807431013
371950,-0.0014629530764488391
371960,-0.0014703057142941792
371970,-0.0014712616829960414
371980,-0.0014743028041569693
371990,-0.0014714754483307376
372000,-0.001468283931478123
372010,-0.0014701252658816544
372020,-0.0014709056543929509
372030,-0.0014685753060130543
372040,-0.0014774714720082645
372050,-0.0014733929671129943
372060,-0.0014782904101634095
372070,-0.001483197252939489
372080,-0.0014801852713002103
372090,-0.0014741845828364732
372100,-0.0014866391895394088
372110,-0.0014885590385119295
372120,-0.0014954795332097152
372130,-0.0014962156357091684
372140,-0.001491350405646674
372150,-0.00149842290447638
372160,-0.0015054109420327894
372170,-0.0015026048686701274
372180,-0.0014998045769778216
372190,-0.0014993094160527872
372200,-0.0014998002993314948
372210,-0.001489888573197759
372220,-0.0014935301356384936
372230,-0.001493734923375182
372240,-0.0014928774206711929
372250,-0.0014850134763215778
372260,-0.0014802137727725738
372270,-0.001476145432688376
372280,-0.0014758154920880338
372290,-0.001474880648886031
372300,-0.0014743658280119867
372310,-0.0014714356258048583
372320,-0.0014664279210438486
372330,-0.0014708887452303217
372340,-0.0014693682959891125
372350,-0.0014705869087599304
372360,-0.0014702958294583537
372370,-0.0014726675832386809
372380,-0.0014808986863474498
372390,-0.0014732887335792
372400,-0.0014714295799645623
372410,-0.0014739556971529728
372420,-0.001475174436262362
372430,-0.0014835250519753052
372440,-0.0014870189651651324
372450,-0.001497590597909032
372460,-0.0014942036384312262
372470,-0.0014893401060152313
372480,-0.0014800660161448155
372490,-0.0014732917243756912
372500,-0.0014860375717294114
372510,-0.0014908600481350553
372520,-0.0014829344997252109
372530,-0.0014765427399392548
372540,-0.0014741514023119198
372550,-0.0014721174291375712
372560,-0.0014692105959936358
372570,-0.0014784780990889535
372580,-0.0014789342947431382
372590,-0.001486303976600337
372600,-0.0014991227205625472
372610,-0.0015019044664752019
372620,-0.001501905500768437
372630,-0.0014989101533352516
372640,-0.0014977155927561265
372650,-0.0015065141475576085
372660,-0.0015121667330956672
372670,-0.001505239794311891
372680,-0.0015204108463384963
372690,-0.0015264787036087047
372700,-0.0015193280372264963
372710,-0.0015148242107762627
372720,-0.0014986258015872562
372730,-0.00150122115984715
372740,-0.0015088561374384986
372750,-0.0015129592848241269
372760,-0.0015194477801030689
372770,-0.0015186320112639505
372780,-0.0015242718619568937
372790,-0.0015260310281383562
372800,-0.0015236003314389541
372810,-0.0015173630105886468
372820,-0.0015225839335565286
372830,-0.001537667596678312
372840,-0.0015409300211187001
372850,-0.0015346743640545423
372860,-0.001531309018826522
372870,-0.001526372085933082
372880,-0.0015297667561220297
372890,-0.001514716935288908
372900,-0.0015209653239169466
372910,-0.001523868628944906
372920,-0.0015297380555681639
372930,-0.001527799486598757
372940,-0.0015263780055528723
372950,-0.0015307233567188117
372960,-0.0015222206921496767
372970,-0.0015253860619512938
372980,-0.0015217617050553723
372990,-0.0015260688182737862
373000,-0.0015328398095263629
373010,-0.0015319460862476863
373020,-0.001534946656901286
373030,-0.00153978582575336
373040,-0.0015354323518301657
373050,-0.0015317249430134116
373060,-0.0015245911876124367
373070,-0.0015188822630816058
373080,-0.001516854070342776
373090,-0.0015327313821992654
373100,-0.0015346202501035934
373110,-0.001552605723827843
373120,-0.0015522267533279509
373130,-0.0015467001613033793
373140,-0.0015488120620858142
373150,-0.0015421771560130523
373160,-0.0015405748531422544
373170,-0.001539659960167623
373180,-0.0015460672320440837
373190,-0.0015480732326853875
373200,-0.0015463161681435822
373210,-0.001541475028090894
373220,-0.0015447081917104365
373230,-0.001545987422958701
373240,-0.0015582154151940555
373250,-0.0015622015209440072
373260,-0.001555538138949237
373270,-0.0015573086531743892
373280,-0.0015574482294670087
373290,-0.0015587159981804608
373300,-0.0015580689954207076
373310,-0.0015596025064618332
373320,-0.0015651255520824348
373330,-0.0015619606482528293
373340,-0.0015705353425249954
373350,-0.0015750105576623793
373360,-0.0015791678229357749
373370,-0.0015873147234415892
373380,-0.0015797755664859634
373390,-0.0015802522208712645
373400,-0.0015797828626281964
373410,-0.001579727783495015
373420,-0.001582720813931925
373430,-0.001581432288905884
373440,-0.0015918823105492601
373450,-0.0015933911194024007
373460,-0.0016017442174274044
373470,-0.0016027321361301345
373480,-0.0016029232993319121
373490,-0.0016118894288704737
373500,-0.0016154458171125353
373510,-0.001613322809516223
373520,-0.0016120850274461663
373530,-0.0016132609312581169
373540,-0.0016280643570638824
373550,-0.001637202448658246
373560,-0.0016441778937658425
373570,-0.001645826498004615
373580,-0.0016386759536548984
373590,-0.0016450703905419096
373600,-0.0016443008720400964
373610,-0.0016410178556037513
373620,-0.001640471764935665
373630,-0.0016381355845148196
373640,-0.001631048441026677
373650,-0.0016357762365574692
373660,-0.0016293118778463761
373670,-0.0016302509618173302
373680,-0.0016310486187014984
373690,-0.0016280383103747186
373700,-0.0016383293800987448
373710,-0.0016406505320044364
373720,-0.0016368384927040144
373730,-0.001638346969463409
373740,-0.001636397486150648
373750,-0.0016446911006727097
373760,-0.0016525541718472936
373770,-0.0016462195480415902
373780,-0.001655389130548571
373790,-0.0016582980622474937
373800,-0.001662866175138715
373810,-0.0016716624246962835
373820,-0.0016738679472618136
373830,-0.0016774781518417061
373840,-0.0016834619746342748
373850,-0.0016805517143663724
373860,-0.0016769998113541746
373870,-0.0016840687493583403
373880,-0.001680930337889882
373890,-0.0016776016895237963
373900,-0.0016816887956722954
373910,-0.0016928849385016438
373920,-0.0017027557088902235
373930,-0.0017020535190097887
373940,-0.0017037763927931439
373950,-0.0017050639136251546
373960,-0.0017103944239223576
373970,-0.0017207793100529729
373980,-0.0017132929270788227
373990,-0.0017073403735692013
374000,-0.0017015301353973476
374010,-0.0017047013008875548
374020,-0.001711862931378069
374030,-0.0017154680364524888
374040,-0.001715734721000542
374050,-0.0017084261427136639
374060,-0.0017150436238489563
374070,-0.0017247741480763564
374080,-0.001721058305893332
374090,-0.0017148259776230874
374100,-0.0017145437374239429
374110,-0.0017078562026062352
374120,-0.0017073389879790543
374130,-0.001702244046158433
374140,-0.0017060282591069668
374150,-0.0017077834934033425
374160,-0.0016972224584355239
374170,-0.0017048661231338805
374180,-0.0017011113929979262
374190,-0.0017063894981370824
374200,-0.0017085279277290514
374210,-0.0017075947330350253
374220,-0.0017107452085711647
374230,-0.0017091558235225307
374240,-0.0017104025107564078
374250,-0.0017117190094972426
374260,-0.0017204916558274605
374270,-0.0017180035532188343
374280,-0.0017134700782487733
374290,-0.0017189791742649682
374300,-0.0017114389096327825
374310,-0.0017149321892783605
374320,-0.0017132513847022447
374330,-0.0017159283904012934
374340,-0.001711132209057842
374350,-0.0016996496470422795
374360,-0.0017006580587933138
374370,-0.0016948929238886925
374380,-0.001693438582209051
374390,-0.0016938833816695054
374400,-0.0016940111726844707
374410,-0.0016993224894072303
374420,-0.0016951907334185159
374430,-0.0016866015745953717
374440,-0.0016899850649533755
374450,-0.0016829650628969492
374460,-0.0016855079157945348
374470,-0.0016851059130998057
374480,-0.0016778111564073285
374490,-0.0016765511528751406
374500,-0.0016806199969492852
374510,-0.0016780540730983202
374520,-0.0016747838681097668
374530,-0.001680035847167467
374540,-0.0016877360783825713
374550,-0.0016744785089301965
374560,-0.0016744884343655214
374570,-0.0016810908957583819
374580,-0.0016786036851851246
374590,-0.001676839163727443
374600,-0.0016734597049616017
374610,-0.0016663537979847217
374620,-0.001666802816998087
374630,-0.0016679349633211926
374640,-0.0016658841073290613
374650,-0.001671518760677757
374660,-0.0016680508975350364
374670,-0.0016759602546897359
374680,-0.0016765975729518513
374690,-0.001684122069118198
374700,-0.0016727046253930426
374710,-0.0016741822572504475
374720,-0.0016698363233777923
374730,-0.0016695310819362448
374740,-0.0016703594769577612
374750,-0.00166560499445961
374760,-0.0016728948939884827
374770,-0.0016696095368904087
374780,-0.0016588428259955233
374790,-0.0016572699452380348
374800,-0.0016492122955869984
374810,-0.0016548406969179358
374820,-0.0016596482863416682
374830,-0.0016642331042461469
374840,-0.001660713763360591
374850,-0.0016624846716709553
374860,-0.0016597563953926228
374870,-0.0016602446517422337
374880,-0.001653694943829201
374890,-0.0016577271019348968
374900,-0.0016664415698998728
374910,-0.0016659780008283448
374920,-0.0016725180008816504
374930,-0.001672758083709001
374940,-0.0016715746640731993
374950,-0.0016628761643313005
374960,-0.0016581858159835784
374970,-0.001663393528767701
374980,-0.0016517476376384926
374990,-0.0016553546550473668
375000,-0.001656944915911376
375010,-0.0016467039540521043
375020,-0.0016418117626937664
375030,-0.0016380339412773648
375040,-0.00163975208196654
375050,-0.0016396357311259332
375060,-0.0016395862210616865
375070,-0.0016370004651171531
375080,-0.001631427339503667
375090,-0.0016341209071007617
375100,-0.0016424681371872618
375110,-0.001640457681601061
375120,-0.001634674936733058
375130,-0.0016239451368243191
375140,-0.0016195486611281361
375150,-0.0016157549810704218
375160,-0.001624641323666186
375170,-0.0016240937680003108
375180,-0.0016239118707165481
375190,-0.0016289694303365273
375200,-0.0016450405194102324
375210,-0.0016438373763373343
375220,-0.0016427694100533629
375230,-0.0016451512481908597
375240,-0.0016394141393508833
375250,-0.001642818052436209
375260,-0.0016434003140722657
375270,-0.001638993111603826
375280,-0.0016298942588771125
375290,-0.0016275009014155403
375300,-0.001627340624223914
375310,-0.0016245725797737788
375320,-0.001621449155977945
375330,-0.001623955121874244
375340,-0.00162957658604011
375350,-0.0016308057124166872
375360,-0.0016321170706467586
375370,-0.001633081876511918
375380,-0.0016326779822322017
375390,-0.0016252668647238216
375400,-0.0016323654053252805
375410,-0.0016348849758611313
375420,-0.001636569869934243
375430,-0.001630670826581217
375440,-0.0016438592547064002
375450,-0.0016347181183241969
375460,-0.0016406966171098108
375470,-0.001648795328706987
375480,-0.0016571109555637287
375490,-0.0016614968136425675
375500,-0.0016594961857029152
375510,-0.0016625786499526423
375520,-0.0016613509906304757
375530,-0.0016618096389498002
375540,-0.0016619634920190187
375550,-0.0016664500344902096
375560,-0.0016658145226653939
375570,-0.0016610948073620332
375580,-0.0016670123832358687
375590,-0.0016654121801810673
375600,-0.001670293614066746
375610,-0.0016707948708601969
375620,-0.0016697026353868552
375630,-0.0016648278176031625
375640,-0.0016682397243150686
375650,-0.0016557399538687425
375660,-0.001650324588022709
375670,-0.0016487413340756949
375680,-0.0016479273396367642
375690,-0.001641976703991434
375700,-0.0016446835253789737
375710,-0.0016476971537817391
375720,-0.0016543062091289309
375730,-0.0016546910105316626
375740,-0.001651074451129594
375750,-0.0016545793056933252
375760,-0.0016517280254953084
375770,-0.0016550771288259222
375780,-0.0016478976901065446
375790,-0.0016379360825376017
375800,-0.0016341058524720388
375810,-0.0016199450022419068
375820,-0.001613566188979575
375830,-0.0016219566990951098
375840,-0.0016337770943561447
375850,-0.00162167898956139
375860,-0.0016168562603701274
375870,-0.0016121874732883796
375880,-0.0016126419211236107
375890,-0.001600807471549711
375900,-0.0016040337327639632
375910,-0.0015991212307142802
375920,-0.001593276243024112
375930,-0.001596296689145758
375940,-0.0015848499259022222
375950,-0.0015763913172657008
375960,-0.001585461533400629
375970,-0.0015929290310816898
375980,-0.001587818108720529
375990,-0.0015963969007436758
376000,-0.0015973031086323856
376010,-0.001604847943119137
376020,-0.0016124078575417008
376030,-0.0016195111714378519
376040,-0.0016270697821874015
376050,-0.0016159022547878417
376060,-0.0016139581324859532
376070,-0.0016240501140685076
376080,-0.001635742319457251
376090,-0.0016280479448229257
376100,-0.0016317261157168734
376110,-0.0016260164892850902
376120,-0.0016260104363687038
376130,-0.001627411201476726
376140,-0.0016283591395042493
376150,-0.0016124936189488184
376160,-0.0016120641574524195
376170,-0.0016183657586920897
376180,-0.0016117561347485198
376190,-0.0016096033490351355
376200,-0.0016008177900141203
376210,-0.001598216159221884
376220,-0.001601981414141608
376230,-0.0015963461887838093
376240,-0.001580638663517318
376250,-0.0015862722877517286
376260,-0.0015800451151378662
376270,-0.001576084251813008
376280,-0.0015656615686652795
376290,-0.001568921727047621
376300,-0.001566647625752728
376310,-0.0015634540597745813
376320,-0.0015625290887294255
376330,-0.001563498132942002
376340,-0.0015588736543964087
376350,-0.001554315780974422
376360,-0.001562144345602085
376370,-0.0015668135110076735
376380,-0.0015694782757562573
376390,-0.0015808870677909003
376400,-0.001582265781170753
376410,-0.0015861812015660428
376420,-0.0015860479084195782
376430,-0.0015958435377039465
376440,-0.001600752702229048
376450,-0.00158851632103989
376460,-0.0015812934313952597
376470,-0.0015900742671324534
376480,-0.0015932557792002419
376490,-0.0016054579866007252
376500,-0.0015983950188558948
376510,-0.0015972350150535186
376520,-0.0016009055734287389
376530,-0.0016024102908621842
376540,-0.0016010905320301679
376550,-0.0016089046307333971
376560,-0.0016183964676788096
376570,-0.001611432624507334
376580,-0.001620100222611294
376590,-0.0016245928797555531
376600,-0.001624609210092765
376610,-0.0016397785810667964
376620,-0.0016446217950830547
376630,-0.0016415207499916866
376640,-0.0016439046139770275
376650,-0.0016570671392296481
376660,-0.0016580307664230006
376670,-0.0016620582848670862
376680,-0.0016612942946974466
376690,-0.0016671025301365958
376700,-0.001668772814333862
376710,-0.0016692241680814745
376720,-0.001666028379843059
376730,-0.0016672193482595962
376740,-0.0016758723701790809
376750,-0.001682531509783588
376760,-0.001686352509350031
376770,-0.0016857219704538018
376780,-0.0016924593143246818
376790,-0.0016970492684019675
376800,-0.0016962525507176194
376810,-0.0016915301478380277
376820,-0.001689075466688039
376830,-0.0016896567143973459
376840,-0.0016834245021200658
376850,-0.0016830799064336637
376860,-0.0016887798860303182
376870,-0.0016942032077707173
376880,-0.0016904833449248925
376890,-0.0016924272709504177
376900,-0.001701796825597901
376910,-0.0017039395213200134
376920,-0.0016999937228219715
376930,-0.0016926085214973212
376940,-0.0016866828121902978
376950,-0.0016945869318856826
376960,-0.001684816761699666
376970,-0.001693438267991256
376980,-0.0017030179140124877
376990,-0.0017042787568322738
377000,-0.0016959385441453897
377010,-0.0016920559207376212
377020,-0.001694851772939554
377030,-0.001707750027696761
377040,-0.0017093740006357354
377050,-0.0017018459877356017
377060,-0.0017000805938292265
377070,-0.0017003273599475119
377080,-0.0017057995710156896
377090,-0.001700195917221127
377100,-0.0017051824946814247
377110,-0.0017122990261748611
377120,-0.001713083573388912
377130,-0.0017214303618051342
377140,-0.0017183173853747536
377150,-0.0017222812429274763
377160,-0.0017268707071999756
377170,-0.001724451868196061
377180,-0.001713083107458815
377190,-0.0017048975715469195
377200,-0.0016962978730177423
377210,-0.0016898424548084188
377220,-0.0016925832661214676
377230,-0.001696843936940937
377240,-0.001701562860185888
377250,-0.0016991036463398336
377260,-0.0017036540686477548
377270,-0.0017020964234120957
377280,-0.0016938544901157835
377290,-0.001691307958904426
377300,-0.0016930976111801126
377310,-0.0016977449769073683
377320,-0.0016976673574207834
377330,-0.0017016069057561247
377340,-0.0016915913620154678
377350,-0.0016940234663741763
377360,-0.0016969115696078062
377370,-0.0017071124450150355
377380,-0.0017095565114481576
377390,-0.0017097891169304965
377400,-0.0017103428562872376
377410,-0.001703607901064594
377420,-0.001702092049501166
377430,-0.0017048054265099554
377440,-0.001698471096910788
377450,-0.0016958577170564488
377460,-0.0016894217438919719
377470,-0.0016841537573590274
377480,-0.0016879396708433698
377490,-0.0016963071418587801
377500,-0.0016973674562442485
377510,-0.001704065955097231
377520,-0.0017019886978088558
377530,-0.0017046986778691678
377540,-0.001705308376359693
377550,-0.0017049859347548543
377560,-0.0017032933643789346
377570,-0.0017040650539961644
377580,-0.0017071369371859453
377590,-0.00170414978613033
377600,-0.0016993825393800024
377610,-0.0016991732325957753
377620,-0.0017052167773605987
377630,-0.0017177641633086193
377640,-0.0017192021214841484
377650,-0.0017278451144710262
377660,-0.0017396549502902365
377670,-0.001748066507580589
377680,-0.001752918227186566
377690,-0.0017419675854254792
377700,-0.0017427726429406034
377710,-0.0017451503411883612
377720,-0.001739725492014983
377730,-0.0017365386381822268
377740,-0.0017343863095281146
377750,-0.0017324784448972865
377760,-0.0017211780930974552
377770,-0.0017310379000822162
377780,-0.0017237126736006393
377790,-0.0017258699984160292
377800,-0.0017283347942201378
377810,-0.0017266126241743845
377820,-0.0017363484861425494
377830,-0.0017349326487099005
377840,-0.0017380120036228858
377850,-0.0017486394794767747
377860,-0.0017302490714507799
377870,-0.0017261215322142238
377880,-0.001732575155800733
377890,-0.0017333061544244333
377900,-0.0017366864230926946
377910,-0.0017225548098145573
377920,-0.001727023498082973
377930,-0.0017276685236526008
377940,-0.001723883060190957
377950,-0.001728134710897991
377960,-0.001726954929843797
377970,-0.0017402294924909504
377980,-0.0017409678880739793
377990,-0.001733170672882069
378000,-0.0017267911119060349
378010,-0.0017264385883680748
378020,-0.0017328069018047619
378030,-0.0017410531561411137
378040,-0.001732046933418819
378050,-0.0017303829015489379
378060,-0.0017302817118466328
378070,-0.0017278087822254523
378080,-0.0017207815716807234
378090,-0.001719669100675734
378100,-0.0017152483457562445
378110,-0.0017112726870508203
378120,-0.0017117863904608155
378130,-0.0017075051075330383
378140,-0.0017124619465084209
378150,-0.0017195397611049152
378160,-0.0017217365218165502
378170,-0.0017245645830663233
378180,-0.0017198488873640407
378190,-0.0017246311381856724
378200,-0.0017133045046017698
378210,-0.0017133901430147036
378220,-0.0017107358270323323
378230,-0.001703993651633086
378240,-0.0017001391676673208
378250,-0.00170066040975429
378260,-0.0017088173857574822
378270,-0.0017169835423981488
378280,-0.0017069527637932423
378290,-0.001702324979869803
378300,-0.001707577299959837
378310,-0.0017127621228669155
378320,-0.0017142548289832004
378330,-0.0017132541265259262
378340,-0.0017133284921817835
378350,-0.0017054210946311039
378360,-0.0017120756802069172
378370,-0.0017209668657878977
378380,-0.0017205478552034584
378390,-0.0017047852964570203
378400,-0.001698685525409946
378410,-0.0016944010790925312
378420,-0.0016915796701499704
378430,-0.0016957093418253682
378440,-0.001691198264011015
378450,-0.0017033783741406553
378460,-0.0017126204728789582
378470,-0.001720324089293322
378480,-0.001719793830314627
378490,-0.0017237756341934754
378500,-0.0017298311119268671
378510,-0.0017261582332245577
378520,-0.0017239501361997736
378530,-0.0017268375613669078
378540,-0.0017290579463244565
378550,-0.0017381543566937845
378560,-0.001738507986668488
378570,-0.0017367829739395038
378580,-0.0017330622271637122
378590,-0.0017279778761209016
378600,-0.0017265309673053372
378610,-0.0017178296587497682
378620,-0.0017076204838384406
378630,-0.0017096987135886395
378640,-0.0017127730768139095
378650,-0.00172278720295789
378660,-0.0017239861394134652
378670,-0.0017243920200303879
378680,-0.001722846838548797
378690,-0.0017195540097473085
378700,-0.0017121248004392442
378710,-0.0017135312383987217
378720,-0.0017062840308017459
378730,-0.0017029298321378935
378740,-0.0017098039163005935
378750,-0.0017145504400944485
378760,-0.0017192281411630393
378770,-0.0017220588589686114
378780,-0.0017204820674926779
378790,-0.0017140546364177525
378800,-0.0017056449147295194
378810,-0.0017054944581066122
378820,-0.0017102224171905399
378830,-0.0017039116645483825
378840,-0.0017090181912586273
378850,-0.0017213464382453397
378860,-0.0017143008727801808
378870,-0.001713865821835778
378880,-0.001712730758427812
378890,-0.001717502868347278
378900,-0.0017107551544429608
378910,-0.0017118505673283484
378920,-0.0017068932379810345
378930,-0.001708224802385174
378940,-0.0017016513927371596
378950,-0.0017154952184518992
378960,-0.0017158204843837595
378970,-0.0017201711072816319
378980,-0.001727482135640636
378990,-0.0017356006271341312
379000,-0.0017339466627075294
379010,-0.0017234084825730688
379020,-0.0017130928351296421
379030,-0.001718636287494888
379040,-0.001726442613889287
379050,-0.0017291567511662454
379060,-0.001722865485274347
379070,-0.0017233148987770776
379080,-0.001723408780913365
379090,-0.0017178652112267432
379100,-0.0017107841096383966
379110,-0.00171447031489549
379120,-0.0017149573419203278
379130,-0.001712659104928964
379140,-0.0017174461286546517
379150,-0.001717129738946777
379160,-0.0017162325305329522
379170,-0.0017209256465952844
379180,-0.0017132197878670025
379190,-0.0017153548145026397
379200,-0.0017137326525689077
379210,-0.0017256041438998278
379220,-0.00173268503865611
379230,-0.0017239970821001874
379240,-0.0017242113464691906
379250,-0.001715502764004699
379260,-0.0017126455250258208
379270,-0.0017123593722626065
379280,-0.001721318903759279
379290,-0.0017227754861571457
379300,-0.0017293628398653837
379310,-0.0017218313729176525
379320,-0.0017257524701679962
379330,-0.0017207848833915259
379340,-0.0017287591667165562
379350,-0.0017273208593357812
379360,-0.0017306057030066107
379370,-0.0017269174188240212
379380,-0.0017270649716342476
379390,-0.0017302303431162107
379400,-0.0017284979583498975
379410,-0.0017303964075980082
379420,-0.0017298743842137383
379430,-0.0017222962866511634
379440,-0.0017248676953698719
379450,-0.001734469503151356
379460,-0.0017377713792616888
379470,-0.0017504123499313272
379480,-0.0017442617272733993
379490,-0.0017467407736455553
379500,-0.0017496180451587904
379510,-0.0017504940338021649
379520,-0.001751345276001006
379530,-0.0017508228185318493
379540,-0.0017384812234379338
379550,-0.0017317036701077204
379560,-0.0017345861813324388
379570,-0.0017298939721215733
379580,-0.0017351169393152207
379590,-0.0017361586986460555
379600,-0.0017433265896284887
379610,-0.0017424502708491922
379620,-0.0017477820492373375
379630,-0.0017481900461447997
379640,-0.001754295505054591
379650,-0.0017490915466952105
379660,-0.0017434534372021378
379670,-0.0017493024532578994
379680,-0.0017445492402611026
379690,-0.0017398442311750432
379700,-0.0017428061827531296
379710,-0.001742282681281435
379720,-0.0017467625790904572
379730,-0.0017495890180887197
379740,-0.001748865640694353
379750,-0.0017505534947401082
379760,-0.0017574428950187036
379770,-0.0017523451114104108
379780,-0.0017535373979187655
379790,-0.0017492496636869713
379800,-0.0017422932014912605
379810,-0.0017384488684453604
379820,-0.0017395557464079973
379830,-0.0017476192605975422
379840,-0.001742926829879174
379850,-0.0017445467358269719
379860,-0.0017481936714986116
379870,-0.0017468180113471153
379880,-0.0017493165373034076
379890,-0.0017501300000418885
379900,-0.0017442074990697716
379910,-0.0017458826066546476
379920,-0.0017496772509269683
379930,-0.0017537788095380027
379940,-0.0017472579705335464
379950,-0.0017486222020897024
379960,-0.0017475830897263557
379970,-0.0017470357640421814
379980,-0.0017429171496614276
379990,-0.001744357159663389
380000,-0.00174401255242954
380010,-0.0017438976427798444
380020,-0.0017417052544023055
380030,-0.0017570686251002713
380040,-0.0017511391745852793
380050,-0.0017446543029844515
380060,-0.001746786080676826
380070,-0.0017464163928961848
380080,-0.001747688705342621
380090,-0.0017518464550540412
380100,-0.0017535145207083376
380110,-0.001741367143072499
380120,-0.0017417782519603942
380130,-0.0017547941289261539
380140,-0.0017606420403502424
380150,-0.0017674418893207774
380160,-0.0017632524253942815
380170,-0.0017622617822114605
380180,-0.0017643776979957072
380190,-0.0017556406518242705
380200,-0.0017569821047592135
380210,-0.0017507028627580525
380220,-0.0017415427945228486
380230,-0.0017443290780008672
380240,-0.0017478510626629056
380250,-0.0017383228191032122
380260,-0.0017324400972962115
380270,-0.0017325956953494843
380280,-0.0017344038698770613
380290,-0.0017230007722434633
380300,-0.0017190205540381978
380310,-0.0017109013701960645
380320,-0.0017131221847936098
380330,-0.001721975724061435
380340,-0.001709854500712911
380350,-0.0017130791081939151
380360,-0.0017116184593782872
380370,-0.0017097360039327763
380380,-0.0017139466267179165
380390,-0.0017122462261378677
380400,-0.0017130984274115317
380410,-0.001707959532044032
380420,-0.0017097955759168457
380430,-0.0017057203169229937
380440,-0.001705657465303538
380450,-0.0017064492660690594
380460,-0.0017123514421381446
380470,-0.0017188108406467528
380480,-0.0017172844119759082
380490,-0.00171486089246362
380500,-0.0017181562323908674
380510,-0.001727056873433111
380520,-0.0017282667743886773
380530,-0.0017302474260545648
380540,-0.0017257249838539632
380550,-0.0017329761553602574
380560,-0.0017215962534578772
380570,-0.0017230016429778641
380580,-0.0017123445421649989
380590,-0.0017144716296882802
380600,-0.001719023536856628
380610,-0.0017190204110977788
380620,-0.0017221078816113903
380630,-0.001720515664123778
380640,-0.00171659857527202
380650,-0.001716327712356972
380660,-0.0017166378578291322
380670,-0.001717246549110147
380680,-0.0017191813679917135
380690,-0.0017167464873537347
380700,-0.0017112989705966983
380710,-0.0017129399718505802
380720,-0.0017138809391425217
380730,-0.0017183769279323906
380740,-0.0017132595408045628
380750,-0.0017134976789925916
380760,-0.001708464221068943
380770,-0.0017067946171514781
380780,-0.001713323512856364
380790,-0.0017197161007568914
380800,-0.0017242392162038057
380810,-0.0017269772059039618
380820,-0.0017278607599855937
380830,-0.0017231541657834859
380840,-0.0017096565435063776
380850,-0.0017106939603691498
380860,-0.0017224027543069997
380870,-0.0017326841641055392
380880,-0.0017427125514036833
380890,-0.0017400052310592366
380900,-0.001736641900012984
380910,-0.001733182827468307
380920,-0.0017295887474338472
380930,-0.001740235158736157
380940,-0.0017359646217488607
380950,-0.001738803583565624
380960,-0.0017392938835440132
380970,-0.0017489663634102923
380980,-0.0017452087522533755
380990,-0.0017380949505154512
381000,-0.0017412283862813286
381010,-0.0017370118723609282
381020,-0.0017370937093474424
381030,-0.0017340557727424791
381040,-0.0017300099733874186
381050,-0.0017431577805868174
381060,-0.0017450800244508005
381070,-0.001734734447797827
381080,-0.0017317893229473356
381090,-0.0017297701221974462
381100,-0.001731428090295996
381110,-0.0017307117011391322
381120,-0.0017344944912732463
381130,-0.0017368630785793702
381140,-0.0017273160418716821
381150,-0.001724070379580689
381160,-0.0017327980513838093
381170,-0.001743398394355218
381180,-0.0017496393796084158
381190,-0.0017433044340869931
381200,-0.0017513847287012234
381210,-0.0017643110235639405
381220,-0.0017611731323800602
381230,-0.0017700462394758274
381240,-0.0017766788199736424
381250,-0.0017786416427901248
381260,-0.0017691300964229727
381270,-0.0017672660937317734
381280,-0.0017773772644799617
381290,-0.0017803282599679461
381300,-0.001783337822420908
381310,-0.0017838285189589443
381320,-0.0017854098308401638
381330,-0.0017851445834602025
381340,-0.0017916977453968706
381350,-0.001785195162521973
381360,-0.0017849079432767634
381370,-0.0017858330973036345
381380,-0.0017836649825930698
381390,-0.0017884359448684304
381400,-0.0017868621667881976
381410,-0.0017750656128882037
381420,-0.0017723774486190806
381430,-0.0017740726890198323
381440,-0.0017789072385650299
381450,-0.0017760648874665054
381460,-0.0017753144665217807
381470,-0.0017804256566465058
381480,-0.0017873832308860657
381490,-0.0017798637958204027
381500,-0.0017705059858000827
381510,-0.0017732975251453307
381520,-0.0017765221961322524
381530,-0.001772313433188238
381540,-0.0017786537680303915
381550,-0.001788662789367252
381560,-0.0017754494934702236
381570,-0.001768867790004951
381580,-0.0017753277057176622
381590,-0.0017689961822594446
381600,-0.0017678700078451865
381610,-0.0017637071214875238
381620,-0.0017659067502350486
381630,-0.0017717539842321106
381640,-0.0017781294962144483
381650,-0.00177444585299269
381660,-0.001781595865438122
381670,-0.001778687566475731
381680,-0.0017698097972234778
381690,-0.001767409182281816
381700,-0.0017614336693377091
381710,-0.0017644996633861285
381720,-0.0017629690583785037
381730,-0.0017636185655270078
381740,-0.001758891985272551
381750,-0.0017670757683736224
381760,-0.0017701818067443705
381770,-0.0017662840857787874
381780,-0.001757627341793221
381790,-0.0017553416204585844
381800,-0.001750425739108739
381810,-0.0017500837919466848
381820,-0.0017557008184359616
381830,-0.0017508447621852592
381840,-0.0017497502074255934
381850,-0.001741849414025142
381860,-0.0017373757551719868
381870,-0.0017407751940760232
381880,-0.0017420876943522894
381890,-0.0017493459419682272
381900,-0.0017498904796821525
381910,-0.0017554953423591277
381920,-0.0017416340945662725
381930,-0.0017422396953408223
381940,-0.001738803763635009
381950,-0.0017456418987763147
381960,-0.0017502715748608881
381970,-0.0017498097763208444
381980,-0.0017395312427342202
381990,-0.0017411659784578352
382000,-0.0017392224291350993
382010,-0.0017354591839398939
382020,-0.001737475586853759
382030,-0.001729950526177355
382040,-0.0017323987737435662
382050,-0.0017311940219470671
382060,-0.0017286134537429793
382070,-0.0017292726244066761
382080,-0.0017265970813429804
382090,-0.0017179828566405687
382100,-0.0017187877192666563
382110,-0.0017256604529902345
382120,-0.0017158459788061341
382130,-0.0017134779353881636
382140,-0.0017079285594204536
382150,-0.0017078452548152203
382160,-0.0017041009466870676
382170,-0.0017059768752571763
382180,-0.0017099038021013582
382190,-0.0017100111783355401
382200,-0.0017078683831610244
382210,-0.0017222117296098278
382220,-0.001720965560663992
382230,-0.0017123363319410858
382240,-0.0017029365323391864
382250,-0.0016905750755920592
382260,-0.001682993350216045
382270,-0.0016825092029667263
382280,-0.001685437501239269
382290,-0.001679899751307437
382300,-0.0016853221865647345
382310,-0.0016901620595094432
382320,-0.0016923927910144014
382330,-0.0016946541841200192
382340,-0.0016913055849848977
382350,-0.001689251991573891
382360,-0.0016889404664089695
382370,-0.0016914539888612053
382380,-0.0016892875898140225
382390,-0.0016855831043511575
382400,-0.0016865875243697991
382410,-0.001685756734853324
382420,-0.001682813874839842
382430,-0.0016820890956811808
382440,-0.0016859966756300382
382450,-0.001689970251033572
382460,-0.0016849671106454558
382470,-0.001690504518342919
382480,-0.0016849441443163235
382490,-0.0016862213476826252
382500,-0.001689793641895702
382510,-0.0016948512961414625
382520,-0.0017010439390673685
382530,-0.0017115768252110692
382540,-0.0017123120854305902
382550,-0.0017223480353036732
382560,-0.0017244331462889036
382570,-0.001721163649658642
382580,-0.001713733394783621
382590,-0.0017133438627840072
382600,-0.0017066752902697808
382610,-0.0017049986323023317
382620,-0.0017029622810438125
382630,-0.0016990349644149523
382640,-0.0016928414167929316
382650,-0.001694750227863289
382660,-0.001694076446051887
382670,-0.0016884184695275621
382680,-0.0016933489929613597
382690,-0.0016955456369590115
382700,-0.0016919203550972406
382710,-0.0017023406350548198
382720,-0.0017081058040529875
382730,-0.0017114970207939939
382740,-0.0017228371070368202
382750,-0.0017220618291259513
382760,-0.0017204094868676935
382770,-0.0017226942519278335
382780,-0.0017279018077077481
382790,-0.0017257871227258936
382800,-0.0017229300402051542
382810,-0.001719278804381403
382820,-0.0017234428833672359
382830,-0.0017201698959525326
382840,-0.0017210984075009374
382850,-0.0017121107707924296
382860,-0.0017040696506234682
382870,-0.0017061924753666875
382880,-0.00170642393147179
382890,-0.0017015254606877201
382900,-0.001703862600713337
382910,-0.001695089491138893
382920,-0.0016966255358062472
382930,-0.001705642283014302
382940,-0.0017152304288024075
382950,-0.0017085681534631642
382960,-0.0017141995397187406
382970,-0.001713201936903813
382980,-0.0017109421851027422
382990,-0.0017076657714950988
383000,-0.0017021343964414835
383010,-0.0017015463888067997
383020,-0.0016983073030779644
383030,-0.0016944287536882372
383040,-0.0016883340779341616
383050,-0.0016984076890991621
383060,-0.0016981381534637897
383070,-0.0016953652329674894
383080,-0.0016959193844691184
383090,-0.0016985766765041672
383100,-0.001704758093201703
383110,-0.0017050381107495869
383120,-0.001703753923949867
383130,-0.0016972572653611146
383140,-0.0016992356209569678
383150,-0.0016918581202473115
383160,-0.0016918315054056984
383170,-0.0016899441320824134
383180,-0.001691745635546778
383190,-0.0017024067608817123
383200,-0.0017022963490490788
383210,-0.0016946531580442454
383220,-0.001699480293818288
383230,-0.001699200599824865
383240,-0.0016975887244895813
383250,-0.001697738708960574
383260,-0.0016986030957608883
383270,-0.0016906221202744437
383280,-0.0016915380662615932
383290,-0.0016904187478038043
383300,-0.0016798999551688087
383310,-0.0016725753147486433
383320,-0.00167351743894267
383330,-0.001674757653036878
383340,-0.0016715392230832952
383350,-0.0016704933973603472
383360,-0.0016721414039765753
383370,-0.001672867499761406
383380,-0.0016820923179712674
383390,-0.0016808220258738703
383400,-0.001667894541354228
383410,-0.0016605503719338325
383420,-0.0016555816883716999
383430,-0.0016610311943139077
383440,-0.0016563526818748212
383450,-0.0016644926792830246
383460,-0.0016619044940959478
383470,-0.001659789545132417
383480,-0.0016568628279740071
383490,-0.0016612356749239054
383500,-0.0016598493918915285
383510,-0.0016532560240245114
383520,-0.0016599730044239058
383530,-0.0016643892389642048
383540,-0.0016653956435917659
383550,-0.001666097114822306
383560,-0.0016745960182547705
383570,-0.0016731140832087264
383580,-0.0016611545277214511
383590,-0.0016638055637149182
383600,-0.001660003210401389
383610,-0.0016483017937297998
383620,-0.001632860244493473
383630,-0.0016360780707805774
383640,-0.0016390068340363052
383650,-0.001653224407920306
383660,-0.0016513086469868812
383670,-0.001655757086600676
383680,-0.0016632735846531174
383690,-0.0016676831571771418
383700,-0.0016673782714369144
383710,-0.001661609589819179
383720,-0.0016450381939333764
383730,-0.0016507698602551528
383740,-0.0016453060391048724
383750,-0.001641309767005862
383760,-0.001637858711821633
383770,-0.0016406445836184978
383780,-0.0016405807685508488
383790,-0.0016433541811221191
383800,-0.0016362950847254988
383810,-0.001626559430373775
383820,-0.0016347201209349722
383830,-0.0016367975678846852
383840,-0.0016417441285828495
383850,-0.001642457108250303
383860,-0.001641024045152401
383870,-0.001640070266696036
383880,-0.001646732916006574
383890,-0.0016398158207834852
383900,-0.0016444289441953353
383910,-0.0016547384227614478
383920,-0.0016565032417264923
383930,-0.0016547442672902185
383940,-0.0016459810929240026
383950,-0.0016571460901551895
383960,-0.001657130437118426
383970,-0.0016488117315049211
383980,-0.0016429090597596052
383990,-0.001636974227835447
384000,-0.0016341245349737973
384010,-0.0016243358317755401
384020,-0.001618700560313401
384030,-0.0016257519100351151
384040,-0.0016185898188410658
384050,-0.0016045706818973015
384060,-0.001603591295754444
384070,-0.0016067027907159812
384080,-0.0016052206237714228
384090,-0.0016053442576094402
384100,-0.001601315279479599
384110,-0.001602660359466967
384120,-0.0015868223936270785
384130,-0.0015977594936708976
384140,-0.0015929304942783585
384150,-0.0015939351142477895
384160,-0.0015828519178502061
384170,-0.0015862703121951702
384180,-0.001581342720095391
384190,-0.0015772733600714222
384200,-0.0015836363222275962
384210,-0.0015841303556788024
384220,-0.0015681208924641433
384230,-0.0015717362671241956
384240,-0.001576392352637283
384250,-0.0015681451658261258
384260,-0.001569040663686519
384270,-0.0015659628307781608
384280,-0.0015755847081637144
384290,-0.0015792423436779628
384300,-0.0015747650220404262
384310,-0.0015725803890157197
384320,-0.001571131650835949
384330,-0.0015679447612157078
384340,-0.0015621920863885625
384350,-0.001554153464517447
384360,-0.001547977849185449
384370,-0.0015536437791177575
384380,-0.0015638946219932877
384390,-0.0015728878424001442
384400,-0.0015626222641463973
384410,-0.0015592518340366752
384420,-0.001556610825949684
384430,-0.0015539105208768318
384440,-0.0015596551011101412
384450,-0.0015644293751563177
384460,-0.0015642811986905597
384470,-0.0015701937444317822
384480,-0.0015734855843706269
384490,-0.0015818354054848824
384500,-0.0015788135168553884
384510,-0.0015708591294405008
384520,-0.0015732214240928501
384530,-0.0015696250903543887
384540,-0.0015650005965432237
384550,-0.0015539992862850748
384560,-0.0015484577431989063
384570,-0.0015484659615811718
384580,-0.0015522072495780643
384590,-0.0015546541469447465
384600,-0.001557651105845758
384610,-0.001556563452747481
384620,-0.0015502514126881312
384630,-0.0015500351695858113
384640,-0.0015458727947074335
384650,-0.001554117515585955
384660,-0.0015559347732127418
384670,-0.00155607124729533
384680,-0.0015558604850005836
384690,-0.0015549278210901917
384700,-0.0015478486096690705
384710,-0.0015469946663099244
384720,-0.0015569185389566018
384730,-0.0015627633672287127
384740,-0.0015555174919906288
384750,-0.001545933510766002
384760,-0.0015519823415319216
384770,-0.0015451073060440293
384780,-0.0015342327950458976
384790,-0.0015385743072545972
384800,-0.001534202501205585
384810,-0.001530002876219722
384820,-0.0015220613085116875
384830,-0.0015231438112617009
384840,-0.0015129417095625852
384850,-0.0015115154000966016
384860,-0.0015052477555314804
384870,-0.0015076355903284096
384880,-0.0015148970661596859
384890,-0.0015193548109973117
384900,-0.0015162345627621006
384910,-0.0015250446560590549
384920,-0.0015175912771811947
384930,-0.00151287295608628
384940,-0.0015141761858479558
384950,-0.001522760167356963
384960,-0.0015222661099122741
384970,-0.0015141588833482993
384980,-0.0015089273900627837
384990,-0.0015144517227651838
385000,-0.001513435706491165
385010,-0.0015208896450423829
385020,-0.0015232284406119898
385030,-0.001523606284503362
385040,-0.001523238576863396
385050,-0.0015114709748771452
385060,-0.001507895191415115
385070,-0.0015091635805101042
385080,-0.0015001236195304718
385090,-0.0014976508454884086
385100,-0.0015075607097191747
385110,-0.0015004941602440277
385120,-0.0014963494858592787
385130,-0.0014955363162179125
385140,-0.001497324210143383
385150,-0.0014988115221609617
385160,-0.001497730289044656
385170,-0.0014972421137876258
385180,-0.0014932450667895089
385190,-0.0014935704601638953
385200,-0.0015019060554299554
385210,-0.001518898401285583
385220,-0.0015165966683302035
385230,-0.0015248250426462507
385240,-0.0015252265847539575
385250,-0.0015237359204987595
385260,-0.0015168174861670551
385270,-0.001521900343926469
385280,-0.0015263199819618824
385290,-0.0015138564643553917
385300,-0.0015106982396434934
385310,-0.0015123698830271518
385320,-0.0015020242166505205
385330,-0.0015100269050085068
385340,-0.001503913710818842
385350,-0.0015029518368963033
385360,-0.001507113181530435
385370,-0.0015077470840598785
385380,-0.001513359789102386
385390,-0.001517007151363045
385400,-0.0015093357433877993
385410,-0.0015076385424599432
385420,-0.0015048907398092387
385430,-0.0014954281460843907
385440,-0.0014962817568083698
385450,-0.00149838552903074
385460,-0.0014975083969272181
385470,-0.0015098939648796293
385480,-0.0015143184630906224
385490,-0.0015193224771117922
385500,-0.0015259540226339144
385510,-0.0015220901257216998
385520,-0.001515872952255184
385530,-0.0015141540461535278
385540,-0.001505705268789069
385550,-0.001505229834371994
385560,-0.0015073789596037888
385570,-0.0015019645874064453
385580,-0.0014970285724877949
385590,-0.0014956946884509708
385600,-0.0014933428970075233
385610,-0.0014987253577270277
385620,-0.0015008478708036183
385630,-0.0014923532617246427
385640,-0.0014988923622691554
385650,-0.0014937721776021784
385660,-0.0014848302459506079
385670,-0.0014845714305553128
385680,-0.0014876933678085102
385690,-0.0014855617321743002
385700,-0.0014909999932769947
385710,-0.0014942992763607235
385720,-0.0014891917890577874
385730,-0.0014929331086814233
385740,-0.001484432140395168
385750,-0.001502916364802317
385760,-0.0015105015653197518
385770,-0.0015201363113129648
385780,-0.0015028225150566
385790,-0.0015043224151928694
385800,-0.0015051756222178119
385810,-0.001504692390523843
385820,-0.0015021526717397332
385830,-0.0015100046196409981
385840,-0.0015171085351297232
385850,-0.0015047838064196314
385860,-0.0015099516280837363
385870,-0.0015163618488626006
385880,-0.0015162352891589157
385890,-0.001520748957267884
385900,-0.001523268990126598
385910,-0.0015347099054154557
385920,-0.0015339052246905833
385930,-0.0015369585626698844
385940,-0.0015229943736532615
385950,-0.0015273374007436344
385960,-0.0015262299723989242
385970,-0.0015312633186677516
385980,-0.0015442449694354858
385990,-0.0015526090215371303
386000,-0.0015632302689605197
386010,-0.0015592304761841904
386020,-0.001567127832357491
386030,-0.0015658382904677835
386040,-0.0015717981726411803
386050,-0.0015691078662722823
386060,-0.0015723585934217866
386070,-0.001572694617239912
386080,-0.001572959012216276
386090,-0.0015664062963177113
386100,-0.0015654965305713828
386110,-0.0015523084947346646
386120,-0.0015618965593138078
386130,-0.0015529841995457554
386140,-0.0015430920713931208
386150,-0.0015439148071775437
386160,-0.001538132259380702
386170,-0.001544014023347791
386180,-0.001537542036760398
386190,-0.0015390144446290298
386200,-0.0015378503846865971
386210,-0.0015399711809257475
386220,-0.00153969888101213
386230,-0.0015341485605940394
386240,-0.0015360748925072343
386250,-0.0015304698559102437
386260,-0.0015376543507202006
386270,-0.0015370152196708506
386280,-0.0015372332835621027
386290,-0.0015361998535762898
386300,-0.0015447183235465835
386310,-0.0015438263283571849
386320,-0.0015365559342557197
386330,-0.0015328042156237311
386340,-0.001538026230099086
386350,-0.0015393982841860484
386360,-0.0015435625142055632
386370,-0.0015445227106485842
386380,-0.0015439800297006713
386390,-0.001550512283147582
386400,-0.001548387891384957
386410,-0.0015444851209761962
386420,-0.0015568837253044526
386430,-0.0015577748931520973
386440,-0.0015524008961043789
386450,-0.0015595587008182296
386460,-0.0015578487518445694
386470,-0.0015569284750098617
386480,-0.0015495109410390779
386490,-0.0015486114466847503
386500,-0.0015468656353650552
386510,-0.001545559417608618
386520,-0.0015475144001150987
386530,-0.0015472052480996216
386540,-0.001547876361383802
386550,-0.001546440603290417
386560,-0.00155041099499968
386570,-0.0015512334348761398
386580,-0.0015525829806962619
386590,-0.0015505398190868022
386600,-0.0015470526900590266
386610,-0.0015562108021731193
386620,-0.0015512784492911326
386630,-0.0015531881750318341
386640,-0.0015512609385330699
386650,-0.0015499489680572197
386660,-0.0015408660275021704
386670,-0.0015359125214223946
386680,-0.0015327885154826071
386690,-0.0015243263393092193
386700,-0.001511018589776083
386710,-0.0015169734278331446
386720,-0.001519039168233608
386730,-0.0015195691512096016
386740,-0.0015160893375021545
386750,-0.001517966512611895
386760,-0.0015219861636267444
386770,-0.001516187413129657
386780,-0.0015158272292691262
386790,-0.0015199786671835117
386800,-0.0015198265399126007
386810,-0.0015205200649911026
386820,-0.0015249280618772326
386830,-0.0015233369066777677
386840,-0.001530861557597789
386850,-0.001540669011402841
386860,-0.0015479389174176674
386870,-0.0015469564020457241
386880,-0.0015555790128806094
386890,-0.0015456669781941951
386900,-0.001548782936088418
386910,-0.0015412895027549181
386920,-0.001535880540318862
386930,-0.0015245846744999935
386940,-0.0015300899607900318
386950,-0.001527079880195455
386960,-0.0015249695141880215
386970,-0.0015254149055027033
386980,-0.0015174571935816985
386990,-0.0015121376793806169
387000,-0.0015193722756383266
387010,-0.001525780051294362
387020,-0.0015194942032572848
387030,-0.0015220924667227287
387040,-0.001521885844536351
387050,-0.0015198957547680842
387060,-0.0015146083963270154
387070,-0.0015101651795311041
387080,-0.0015191335258798306
387090,-0.0015212003982980164
387100,-0.0015183612340996964
387110,-0.0015119533554787503
387120,-0.0015080968297699132
387130,-0.0015228879838083433
387140,-0.001519086136492688
387150,-0.0015163381476176745
387160,-0.001520200700542778
387170,-0.0015311552590289623
387180,-0.0015311178790841273
387190,-0.0015292035958818706
387200,-0.001527038299943684
387210,-0.0015373849991100904
387220,-0.0015410401368129443
387230,-0.001549117795807488
387240,-0.001550738776733932
387250,-0.0015489849861191115
387260,-0.0015489098471641314
387270,-0.0015524849590832941
387280,-0.0015559208823576142
387290,-0.001544644017279299
387300,-0.0015451100788072703
387310,-0.0015491435881725304
387320,-0.001544463504758054
387330,-0.0015419596710011599
387340,-0.0015500801659093326
387350,-0.0015618339229154727
387360,-0.0015657010301660722
387370,-0.0015693353311508828
387380,-0.0015649111668034298
387390,-0.001557860812936342
387400,-0.001559119437669093
387410,-0.0015528447114708421
387420,-0.0015543204590322713
387430,-0.0015599691398681158
387440,-0.0015678358809760359
387450,-0.001569864604844057
387460,-0.0015684942650292335
387470,-0.0015649581772055885
387480,-0.0015686010117691768
387490,-0.0015657016731612221
387500,-0.0015625267501763183
387510,-0.0015652986874746548
387520,-0.0015598273691340308
387530,-0.0015580179605426958
387540,-0.0015529877395518124
387550,-0.0015592921691102808
387560,-0.0015488748913381487
387570,-0.0015581485477078078
387580,-0.0015530854324708127
387590,-0.0015641500569680174
387600,-0.0015645963336363218
387610,-0.001580994118068177
387620,-0.0015792888357601712
387630,-0.0015808636351659453
387640,-0.0015748906429735227
387650,-0.001568110039025967
387660,-0.0015693613177623945
387670,-0.0015732798565455204
387680,-0.0015824466690252442
387690,-0.0015873790663239692
387700,-0.0015862478997721767
387710,-0.0015858015820348237
387720,-0.00159325953995717
387730,-0.0015955080967535557
387740,-0.001589640685839161
387750,-0.0015834565354104616
387760,-0.0015974901361152597
387770,-0.0015994839611702162
387780,-0.0015990991711834351
387790,-0.0015957445621266877
387800,-0.0016037791863919716
387810,-0.0015991193240087467
387820,-0.001603619207806409
387830,-0.0016106971833380163
387840,-0.001615714716175073
387850,-0.0016199258301517825
387860,-0.0016150223353413654
387870,-0.0016249851479721786
387880,-0.0016184484199386247
387890,-0.0016197352618318827
387900,-0.0016203302705114328
387910,-0.0016240536165033227
387920,-0.0016241653445239089
387930,-0.0016174155780120452
387940,-0.0016243919328332347
387950,-0.0016206374487401855
387960,-0.0016331160069378368
387970,-0.0016417503540595833
387980,-0.0016442877079477075
387990,-0.0016393303374488718
388000,-0.0016423420510718256
388010,-0.0016545092027815912
388020,-0.0016626712246538837
388030,-0.0016591583519082226
388040,-0.0016612228599048745
388050,-0.0016645720219760922
388060,-0.0016705073540885585
388070,-0.0016686399273747798
388080,-0.0016705788921116732
388090,-0.0016858750732746803
388100,-0.00168073120046761
388110,-0.001682773677921989
388120,-0.0016746017619990515
388130,-0.0016669230931130052
388140,-0.001656128432312532
388150,-0.0016527594947573978
388160,-0.0016566265008871367
388170,-0.0016620349695995855
388180,-0.0016638391185930265
388190,-0.0016544783140845876
388200,-0.0016634567819307981
388210,-0.0016609658867580135
388220,-0.001648711904728615
388230,-0.001647377340148226
388240,-0.0016427046630473373
388250,-0.0016489694686294169
388260,-0.0016483329381597558
388270,-0.0016503446072028438
388280,-0.0016523695558699723
388290,-0.0016463660484946998
388300,-0.0016509513092989804
388310,-0.001648358271484357
388320,-0.0016418052816050163
388330,-0.0016334649295519988
388340,-0.00163228641079783
388350,-0.0016451258974142832
388360,-0.0016420550255989985
388370,-0.001654936427102686
388380,-0.0016436430658616887
388390,-0.0016418072931092646
388400,-0.0016350570314175566
388410,-0.0016398680653301263
388420,-0.0016337489583357772
388430,-0.0016314312021620209
388440,-0.0016315802136512374
388450,-0.0016241973403093718
388460,-0.0016085065808380751
388470,-0.001610898195701572
388480,-0.0016049961865300154
388490,-0.0016113061040970054
388500,-0.001608440126121742
388510,-0.0016221070072083754
388520,-0.0016073307863985378
388530,-0.0015984991647797974
388540,-0.0015989999631345513
388550,-0.0016012931483981438
388560,-0.0016089494013295908
388570,-0.0015996944751116536
388580,-0.0015913941350681503
388590,-0.001586049398231731
388600,-0.001584936439402144
388610,-0.0015910201607194615
388620,-0.001581753679392001
388630,-0.0015806270036472165
388640,-0.0015800240181661012
388650,-0.0015699708182264527
388660,-0.0015646033921007214
388670,-0.0015658625746691448
388680,-0.0015691696022490619
388690,-0.0015699338126632075
388700,-0.001568185790240039
388710,-0.0015656174331162404
388720,-0.001566923196663506
388730,-0.001570000277899971
388740,-0.0015676737030155589
388750,-0.0015690942950004486
388760,-0.0015646506110728925
388770,-0.0015793419012502092
388780,-0.0015804666225205436
388790,-0.0015727983766574633
388800,-0.001565512541617332
388810,-0.0015661305029795447
388820,-0.0015619378681076825
388830,-0.0015641514644285338
388840,-0.0015569747944119783
388850,-0.0015417977892682824
388860,-0.0015381987143199404
388870,-0.0015361429953543984
388880,-0.0015280667796667663
388890,-0.0015231745513739866
388900,-0.0015254352142628482
388910,-0.0015239998928548923
388920,-0.0015234284106935775
388930,-0.0015362854316178355
388940,-0.0015329650904013041
388950,-0.0015350088965765038
388960,-0.0015378612925124257
388970,-0.0015424073868711937
388980,-0.0015487756562827637
388990,-0.0015422610007984451
389000,-0.001547230348809073
389010,-0.0015543484359417576
389020,-0.0015579135286462834
389030,-0.0015586743376830624
389040,-0.0015643481721617785
389050,-0.0015608122572822191
389060,-0.0015693196202481215
389070,-0.0015664958900994499
389080,-0.0015760089706125112
389090,-0.00158218100443397
389100,-0.0015854100723400543
389110,-0.0015895486804195118
389120,-0.0015859795813722198
389130,-0.0015850943589909461
389140,-0.001583708406870005
389150,-0.001588099668243661
389160,-0.0015812391267972347
389170,-0.0015749690935182006
389180,-0.0015756040587652743
389190,-0.0015807996875454426
389200,-0.0015783052418352139
389210,-0.0015810735281617276
389220,-0.0015750216990937896
389230,-0.0015749970233961044
389240,-0.0015737174342829927
389250,-0.0015805625481140788
389260,-0.0015863528053167949
389270,-0.0015941772245434767
389280,-0.001593270735524194
389290,-0.0015940390545333633
389300,-0.001606691709934485
389310,-0.0015961514113297373
389320,-0.001600182471310632
389330,-0.0015945594234456461
389340,-0.0016048793542593688
389350,-0.0015932813960632323
389360,-0.001588515476402713
389370,-0.0015875648440246274
389380,-0.0015894397357895944
389390,-0.0015861952793675724
389400,-0.0015929356034423269
389410,-0.0015933941241642918
389420,-0.0015990485614684534
389430,-0.00160898928723462
389440,-0.0016050411443399193
389450,-0.0015999346739963697
389460,-0.0016079413030065887
389470,-0.0016018224757505725
389480,-0.0016020237362295593
389490,-0.001602255929267611
389500,-0.001605393638336709
389510,-0.0016049880635352716
389520,-0.001618420159848904
389530,-0.0016220160312347147
389540,-0.0016331799833367976
389550,-0.0016324952969550815
389560,-0.0016376132619812355
389570,-0.0016340678863147262
389580,-0.0016333811048417223
389590,-0.0016478972821747527
389600,-0.001642181880506514
389610,-0.0016357769771945052
389620,-0.0016311964326166503
389630,-0.0016274087525247115
389640,-0.0016096264944323424
389650,-0.0016204564309205574
389660,-0.0016209294564468659
389670,-0.001627460267104832
389680,-0.0016254623309148448
389690,-0.0016212229968492315
389700,-0.001617083680170239
389710,-0.0016062656618243021
389720,-0.0016111802863881363
389730,-0.0016109022017156826
389740,-0.0016112392300277878
389750,-0.0016007212312386739
389760,-0.0016018820541259169
389770,-0.0015998126631993036
389780,-0.0015972061520066407
389790,-0.0015971461042148948
389800,-0.0016064298250507397
389810,-0.001609549383504166
389820,-0.0016151921582399085
389830,-0.0016269624889160787
389840,-0.00162334964800098
389850,-0.0016236329883241934
389860,-0.0016162540622432508
389870,-0.0016236622821054877
389880,-0.001620763727371626
389890,-0.0016151908967676593
389900,-0.0016176760086100805
389910,-0.0016176208312303434
389920,-0.0016199501876737164
389930,-0.001622007395963057
389940,-0.0016191326812422106
389950,-0.0016178842175062162
389960,-0.0016199471938765603
389970,-0.001615626681520102
389980,-0.0016141236865612229
389990,-0.0016199559046584263
390000,-0.0016282050849557375
390010,-0.0016287074726174314
390020,-0.0016202623901207917
390030,-0.0016251255909091266
390040,-0.0016266929788896747
390050,-0.00162249950400003
390060,-0.0016105313482308447
390070,-0.0016031738432796371
390080,-0.0015905907097507517
390090,-0.0015935064902342425
390100,-0.0015910232897609487
390110,-0.0015988587593553072
390120,-0.001594934430542464
390130,-0.001588509273535449
390140,-0.0015886342887049846
390150,-0.0015913160491034743
390160,-0.0015995094243249405
390170,-0.0015990667370227847
390180,-0.0016036510239192982
390190,-0.0016013885730750447
390200,-0.0015976827206914115
390210,-0.0015966503883812534
390220,-0.0016007802811710433
390230,-0.0015984277919120224
390240,-0.0016025949298997802
390250,-0.001609141330858304
390260,-0.00161661971850652
390270,-0.0016206500550190535
390280,-0.0016195278814215106
390290,-0.001622907489709143
390300,-0.0016310564409006978
390310,-0.0016340040381436622
390320,-0.0016249014440830737
390330,-0.0016226041309024188
390340,-0.001619564558556768
390350,-0.0016242968653950962
390360,-0.0016241882648939548
390370,-0.0016255967341804666
390380,-0.0016213862051459998
390390,-0.0016146199009723547
390400,-0.0016052566700845343
390410,-0.0016055766989691324
390420,-0.0016046197332136498
390430,-0.001601336679018631
390440,-0.0016001092235685334
390450,-0.0015890343855524715
390460,-0.0015725953639963417
390470,-0.0015657567830725562
390480,-0.0015743464445462122
390490,-0.001581533608393402
390500,-0.0015825660569901716
390510,-0.0015819730082130088
390520,-0.001570837730917059
390530,-0.0015739944581561476
390540,-0.0015793140890157746
390550,-0.0015855149981192026
390560,-0.0015818662835378504
390570,-0.00157852224721863
390580,-0.0015776242661754189
390590,-0.0015854567777557533
390600,-0.0015825391120489142
390610,-0.0015757995929113772
390620,-0.0015749611195090922
390630,-0.0015698985906957626
390640,-0.0015675481566451985
390650,-0.0015664289844790691
390660,-0.0015639353972195912
390670,-0.0015562208056766793
390680,-0.0015541104004075667
390690,-0.0015558825408880288
390700,-0.0015493438917351518
390710,-0.0015426338290028465
390720,-0.0015463395969622486
390730,-0.0015484112646645407
390740,-0.0015485915071086756
390750,-0.0015509981933124562
390760,-0.001559135822141731
390770,-0.0015646449603741472
390780,-0.0015691053381082848
390790,-0.0015631625374672902
390800,-0.0015681552747826546
390810,-0.0015642755412675624
390820,-0.0015607735553472767
390830,-0.0015610907755873266
390840,-0.0015684390764164526
390850,-0.0015677213308173542
390860,-0.001565156985657475
390870,-0.0015615308637667794
390880,-0.0015573442789748927
390890,-0.0015578827734056009
390900,-0.0015517984509929499
390910,-0.0015533507716433222
390920,-0.001559243935588472
390930,-0.0015546117818393795
390940,-0.0015727747766930333
390950,-0.0015833431802689578
390960,-0.00157731069911617
390970,-0.0015748907660075692
390980,-0.0015735936272956612
390990,-0.0015763094276148731
391000,-0.0015753059767687754
391010,-0.001569378396291464
391020,-0.0015741437962233094
391030,-0.0015778631506213729
391040,-0.001584202995112592
391050,-0.0015891157786002545
391060,-0.0015934819667613616
391070,-0.0015969692299204982
391080,-0.0015980098393004777
391090,-0.0015950210026274957
391100,-0.0015932226174578685
391110,-0.0015831792893878762
391120,-0.0015805332023231143
391130,-0.0015823877766063018
391140,-0.0015820693870399628
391150,-0.0015775126519323277
391160,-0.0015793155563555115
391170,-0.0015817932594010574
391180,-0.001586146665616355
391190,-0.0015839420335820604
391200,-0.0015914087702332718
391210,-0.0015957052111567275
391220,-0.0015973177775322831
391230,-0.0015902648371349283
391240,-0.0015927481437595936
391250,-0.0015990850052089623
391260,-0.0016030219674557221
391270,-0.0016078026890345156
391280,-0.001605222746768269
391290,-0.0015926828346061888
391300,-0.001584864641077186
391310,-0.001578403523845899
391320,-0.0015936055781972205
391330,-0.0015941058864781471
391340,-0.001589820446818901
391350,-0.0015767087587913104
391360,-0.001578910998807378
391370,-0.0015861051315923542
391380,-0.001589644465756643
391390,-0.0015925081788349092
391400,-0.0015829109568966505
391410,-0.0015858938818452462
391420,-0.0015834426337427577
391430,-0.001576380638255653
391440,-0.0015814018098407147
391450,-0.0015891612262390609
391460,-0.0015908391511404035
391470,-0.0015845765336333355
391480,-0.001587659443052418
391490,-0.0015870191050341403
391500,-0.0015808333400445526
391510,-0.0015948333550046601
391520,-0.0015959021100753633
391530,-0.0015977802745516458
391540,-0.0015936534300341617
391550,-0.0015945288963079766
391560,-0.0015965153129279053
391570,-0.001599901804622718
391580,-0.0015973490418397884
391590,-0.0016073068268109795
391600,-0.0016171581687411617
391610,-0.0016096788871755824
391620,-0.0016095135666867062
391630,-0.0016076395886378712
391640,-0.0015996378803351254
391650,-0.0016005200350270728
391660,-0.0015918266823009728
391670,-0.0015952424099421388
391680,-0.0016066073463199906
391690,-0.001614166374914969
391700,-0.0016208857347948466
391710,-0.0016318085088245207
391720,-0.0016416082145836253
391730,-0.0016490445253117179
391740,-0.0016486490945024572
391750,-0.0016478086254196789
391760,-0.0016423908602754614
391770,-0.0016365545541481103
391780,-0.0016418601615223504
391790,-0.0016375240609715909
391800,-0.001635037762546453
391810,-0.0016380981180075483
391820,-0.001642685569303543
391830,-0.001640147759308452
391840,-0.0016447638364759608
391850,-0.0016448751380577062
391860,-0.0016486649845941545
391870,-0.0016464807641901132
391880,-0.0016439858960844188
391890,-0.0016534510208627846
391900,-0.0016530410632405452
391910,-0.0016632434520564591
391920,-0.0016681842306272374
391930,-0.0016586571625471975
391940,-0.0016607358670197045
391950,-0.0016719471599913832
391960,-0.0016688767075088674
391970,-0.0016614404627388623
391980,-0.0016572649963967447
391990,-0.0016569977175699094
392000,-0.001658702935970216
392010,-0.0016542731209218784
392020,-0.0016489891782587222
392030,-0.0016587451371485298
392040,-0.0016590454427072273
392050,-0.0016597535020140245
392060,-0.001665667097576501
392070,-0.0016698243274137034
392080,-0.0016710188973195117
392090,-0.001682503155314214
392100,-0.0016915562566118055
392110,-0.0016946936196452146
392120,-0.0016851655279989386
392130,-0.0016867458672855389
392140,-0.0016889520817622208
392150,-0.0016935961216538282
392160,-0.0016906100723408626
392170,-0.0016829875161848858
392180,-0.001689356015175542
392190,-0.0016933277993471927
392200,-0.0016999387610524448
392210,-0.0017072139358052757
392220,-0.0017006261371443438
392230,-0.0017032553991631486
392240,-0.001701641358161201
392250,-0.0016967297911235381
392260,-0.001701514415269328
392270,-0.0017000434231372473
392280,-0.0017087507665805794
392290,-0.0017081661580338513
392300,-0.0017033627774783303
392310,-0.0017078572774668914
392320,-0.001701291525060779
392330,-0.0017014407275092527
392340,-0.0016878169189026258
392350,-0.0016751073085776707
392360,-0.0016676130342798594
392370,-0.0016670240948394493
392380,-0.0016670435660110373
392390,-0.00167892508596122
392400,-0.001684665709673743
392410,-0.001685196277481105
392420,-0.0016905177400242137
392430,-0.0016884099609489798
392440,-0.0016878979257313241
392450,-0.0016820220109446595
392460,-0.001679472665467121
392470,-0.0016890681470064588
392480,-0.0017055495782706859
392490,-0.0016985615489301185
392500,-0.0017054283028135786
392510,-0.001703553100393284
392520,-0.0016984568121851326
392530,-0.0016993957184561685
392540,-0.0016986668262553369
392550,-0.001699486852168475
392560,-0.0017028331266165924
392570,-0.001706974070220185
392580,-0.0017018086545918362
392590,-0.0017056684200717081
392600,-0.001696024112970996
392610,-0.0016902501185102814
392620,-0.0016902580484378419
392630,-0.0016890591630384392
392640,-0.001682131840768312
392650,-0.0016813045544295732
392660,-0.0016730394062284832
392670,-0.0016706734104405697
392680,-0.0016727137977940025
392690,-0.0016836804739352
392700,-0.0016920601822681858
392710,-0.0016877850333564858
392720,-0.0016878644810842396
392730,-0.0016999839886438562
392740,-0.0016996735514988525
392750,-0.0016924769442472512
392760,-0.0016917622965755968
392770,-0.0016847996566033746
392780,-0.0016783337815432168
392790,-0.001673990265810572
392800,-0.001675906008492906
392810,-0.0016730896914374479
392820,-0.0016816328342223446
392830,-0.0016768027336204834
392840,-0.0016829325532292155
392850,-0.0016870008509178873
392860,-0.001681496892855984
392870,-0.001683878289218404
392880,-0.0016794706692991816
392890,-0.0016738194830483906
392900,-0.0016743473383390155
392910,-0.0016845823215859577
392920,-0.0016862384891809471
392930,-0.0016815072950157083
392940,-0.0016860298749870896
392950,-0.0016793507378132008
392960,-0.0016812165094488316
392970,-0.0016921264596449085
392980,-0.0016917987383461767
392990,-0.0016949082097097957
393000,-0.0016853268536552366
393010,-0.001689780400098125
393020,-0.0016846629605788668
393030,-0.0016907457470419663
393040,-0.0016863256776323394
393050,-0.0016905738662796235
393060,-0.0016950709901758245
393070,-0.0016821605901265505
393080,-0.0016863268545409084
393090,-0.0016905207878295733
393100,-0.00168429575178769
393110,-0.0016798646075553553
393120,-0.0016846382749689988
393130,-0.0016834963936866129
393140,-0.0016882264804367298
393150,-0.0016942002524415187
393160,-0.0016876404186754045
393170,-0.0016859224921655872
393180,-0.0016939439345261779
393190,-0.001694552492147341
393200,-0.0016942837378110377
393210,-0.0016852948746512342
393220,-0.0016796675536671672
393230,-0.0016843215395148836
393240,-0.001683028914311802
393250,-0.001681288078819063
393260,-0.001690111585429849
393270,-0.0016895348400652577
393280,-0.0016903559412493117
393290,-0.0016895448029243406
393300,-0.0016962550503976071
393310,-0.0016985229920382062
393320,-0.0016955159268935986
393330,-0.0016913937752598193
393340,-0.0017001453186481423
393350,-0.0017129665321518224
393360,-0.001706258813406102
393370,-0.0017094846844957939
393380,-0.001699749281660728
393390,-0.0017051785100906922
393400,-0.0017148037923790465
393410,-0.0017185362355166458
393420,-0.0017205105154716811
393430,-0.0017215803824195423
393440,-0.0017273695909027016
393450,-0.0017254965291560148
393460,-0.0017391177284119433
393470,-0.0017401538985889718
393480,-0.0017320668828246849
393490,-0.0017293399230691158
393500,-0.0017259409679980325
393510,-0.0017307937784075496
393520,-0.0017338709058423397
393530,-0.0017403453497522217
393540,-0.0017353355138986627
393550,-0.0017445834902248283
393560,-0.0017353367838047304
393570,-0.0017354121563585415
393580,-0.001727646126021965
393590,-0.001729472038540462
393600,-0.0017322298117605675
393610,-0.001728179984969146
393620,-0.0017242007547387148
393630,-0.001727727677054317
393640,-0.0017218863737178476
393650,-0.0017244926583389233
393660,-0.001718093575513716
393670,-0.0017224875017214068
393680,-0.0017160178331528419
393690,-0.0017086041284981835
393700,-0.0017152029393673778
393710,-0.0017127202337068883
393720,-0.0017022869659021772
393730,-0.0017038439063151122
393740,-0.0017188572951638268
393750,-0.0017183237833556866
393760,-0.0017181672477109072
393770,-0.0017185668150934653
393780,-0.0017166809626614123
393790,-0.0017174976656698438
393800,-0.0017193484402351221
393810,-0.0017179691999019751
393820,-0.0017160387399393334
393830,-0.0017167820337045826
393840,-0.00170991577822496
393850,-0.0017095356366470336
393860,-0.0017109306984123243
393870,-0.0017150018113132623
393880,-0.0017110065177051927
393890,-0.0016947109284641561
393900,-0.0016931655939790213
393910,-0.0016953057669670394
393920,-0.0017025985311745421
393930,-0.0017040436304433958
393940,-0.0016998510044452307
393950,-0.0016976499466142985
393960,-0.0016918519678979346
393970,-0.0016740342148366544
393980,-0.0016723200656169925
393990,-0.0016715697283209445
394000,-0.001663882015363797
394010,-0.001665562366249924
394020,-0.0016744115219505331
394030,-0.001670749215787669
394040,-0.0016702173895925033
394050,-0.001660202785917067
394060,-0.0016570792583646737
394070,-0.0016554985522995017
394080,-0.001641368463432636
394090,-0.0016479422113201934
394100,-0.001643071929650075
394110,-0.0016432140847978981
394120,-0.0016538812006222973
394130,-0.0016515289279597134
394140,-0.0016471950865005408
394150,-0.0016507962403943936
394160,-0.0016521705247035442
394170,-0.0016606583265685586
394180,-0.0016637350080674228
394190,-0.0016612782446248787
394200,-0.0016701709104725627
394210,-0.0016709041596855616
394220,-0.0016669942580859842
394230,-0.0016681369279432272
394240,-0.0016708659337955679
394250,-0.0016648374401296454
394260,-0.001654558401472262
394270,-0.0016391211618500521
394280,-0.001626372955293287
394290,-0.0016334298697797173
394300,-0.0016206449368223463
394310,-0.001635481376321139
394320,-0.001631158701297446
394330,-0.0016216178710000704
394340,-0.0016118858581580997
394350,-0.0016160700204541898
394360,-0.0016197202465366902
394370,-0.0016213619927484615
394380,-0.0016195577698261178
394390,-0.0016115803915061093
394400,-0.0015912463553279638
394410,-0.0015939691653238202
394420,-0.001594475285071337
394430,-0.0015832850875385034
394440,-0.0015827799969490278
394450,-0.0015827078772785396
394460,-0.0015946820740659418
394470,-0.0016028919012394088
394480,-0.0016022166589393183
394490,-0.0016054971315139018
394500,-0.001607716669452716
394510,-0.0016108545685806267
394520,-0.00160123040672927
394530,-0.0015973477722178574
394540,-0.0016006777763061695
394550,-0.0015964598926105928
394560,-0.0015999960459076995
394570,-0.001597662051601097
394580,-0.0016009363095756263
394590,-0.0016054437227914296
394600,-0.0015932109742104218
394610,-0.0015901294929831708
394620,-0.0015879267783519167
394630,-0.0015951463754801335
394640,-0.00159464358718864
394650,-0.0015985291925429193
394660,-0.0015970400199321172
394670,-0.0016033368388533222
394680,-0.0016098788896428398
394690,-0.0016056091345008341
394700,-0.0016020855114929065
394710,-0.0015973094125967466
394720,-0.0015949967199141977
394730,-0.0015938219282642444
394740,-0.0016010456253275893
394750,-0.0015965933738386704
394760,-0.0015844958384667995
394770,-0.0015788626085906326
394780,-0.001585100130481998
394790,-0.0015953317164780338
394800,-0.001592334838157008
394810,-0.0015999721169437158
394820,-0.0015927631625489154
394830,-0.0015940077507720163
394840,-0.001590976585042707
394850,-0.0015928738920823649
394860,-0.001592863743554387
394870,-0.001595725352107642
394880,-0.0015998654083148498
394890,-0.0015977482696421252
394900,-0.0016110800681085344
394910,-0.0016087874069633957
394920,-0.001602518803014717
394930,-0.0015955435280324303
394940,-0.001598581059761899
394950,-0.0015988675723341342
394960,-0.0016052832875194305
394970,-0.0016176287186516448
394980,-0.0016194980944563573
394990,-0.0016332906297946612
395000,-0.0016305016756085924
395010,-0.001626397943150126
395020,-0.0016396691471796325
395030,-0.0016424178097092775
395040,-0.0016421311638238954
395050,-0.00163403896367925
395060,-0.0016209285957705102
395070,-0.001620975975755116
395080,-0.0016188335655439145
395090,-0.0016142047355193763
395100,-0.0016146949306182154
395110,-0.001602376236287512
395120,-0.0015970363373495305
395130,-0.0015983734894040235
395140,-0.001602447545269812
395150,-0.0016036614080997256
395160,-0.0015996050816327037
395170,-0.0016009740960487545
395180,-0.001609538752753471
395190,-0.0016068184478039943
395200,-0.00160504922468993
395210,-0.001609994102274005
395220,-0.0016108223394099058
395230,-0.0016020629722541743
395240,-0.0016161355254781522
395250,-0.0016227250487491959
395260,-0.001618000632251865
395270,-0.001624630021348855
395280,-0.001617294658998501
395290,-0.00162450973552924
395300,-0.0016245564686256033
395310,-0.0016249878484427896
395320,-0.001623454123071069
395330,-0.0016151621359216245
395340,-0.0016150921484139329
395350,-0.0016136645666434094
395360,-0.0016215996732136398
395370,-0.0016214658134610194
395380,-0.0016316241354664943
395390,-0.0016343936917593356
395400,-0.0016461877022394065
395410,-0.0016502298461516507
395420,-0.0016414078455492828
395430,-0.001637882671141828
395440,-0.0016427650209273569
395450,-0.0016429684877388834
395460,-0.0016371425126733453
395470,-0.0016383928000501672
395480,-0.001639471553278765
395490,-0.0016450631923456947
395500,-0.0016473635206142115
395510,-0.0016563287033548029
395520,-0.0016662693871823768
395530,-0.001657611611575502
395540,-0.0016496703531953256
395550,-0.0016599875719785898
395560,-0.0016637298801614449
395570,-0.0016752253497290975
395580,-0.0016727062419509243
395590,-0.001673995908935815
395600,-0.0016687016548191662
395610,-0.0016609536173993226
395620,-0.001663309885396646
395630,-0.0016741489373429685
395640,-0.0016768650829183484
395650,-0.001669596808288986
395660,-0.0016684356296767387
395670,-0.0016606622463432828
395680,-0.0016561838561275394
395690,-0.0016623414613759677
395700,-0.0016644632670051317
395710,-0.0016570293715236937
395720,-0.0016514148208688249
395730,-0.0016443533997444295
395740,-0.0016433830748339199
395750,-0.0016358822254201814
395760,-0.0016297030468993066
395770,-0.0016364509101842372
395780,-0.0016333024660613869
395790,-0.0016427353793126347
395800,-0.0016443831530786183
395810,-0.0016528784610954
395820,-0.0016486895272503326
395830,-0.0016428438753865978
395840,-0.0016452918716489502
395850,-0.0016517012345245638
395860,-0.0016599218380887722
395870,-0.0016602859656668324
395880,-0.0016735102206924613
395890,-0.0016757493126840477
395900,-0.0016798822801708272
395910,-0.0016731058983865826
395920,-0.0016703959980547427
395930,-0.0016771368879671819
395940,-0.0016770743156824953
395950,-0.001670784367908632
395960,-0.0016708380971293575
395970,-0.0016664157317682203
395980,-0.0016605845272175308
395990,-0.0016555976906632802
396000,-0.00165823551991547
396010,-0.0016500582679380739
396020,-0.0016507908818225016
396030,-0.0016521589443440209
396040,-0.0016518775350077269
396050,-0.0016516586521798762
396060,-0.0016570424767721108
396070,-0.0016527879252541133
396080,-0.0016517404991182659
396090,-0.001644836673963058
396100,-0.0016460073229709674
396110,-0.00164385997501246
396120,-0.0016389530553653966
396130,-0.001634842746706785
396140,-0.0016349659872922436
396150,-0.0016406861435628631
396160,-0.0016373585566456215
396170,-0.001645058724087607
396180,-0.0016443650286944724
396190,-0.0016454058097401902
396200,-0.0016408272572389004
396210,-0.0016390472981259881
396220,-0.001629364100626732
396230,-0.0016290888265411392
396240,-0.001628975119781488
396250,-0.0016311524385120616
396260,-0.0016294830497039787
396270,-0.0016273812200894868
396280,-0.0016308087774476925
396290,-0.0016352477053697874
396300,-0.0016384449714214528
396310,-0.001639987616279379
396320,-0.0016344436069065781
396330,-0.0016321636200379622
396340,-0.001639722736972461
396350,-0.0016438001271652008
396360,-0.0016416164880198002
396370,-0.001643503412642828
396380,-0.0016402358670684872
396390,-0.0016477404560560657
396400,-0.0016446172644575857
396410,-0.0016361772220257309
396420,-0.0016246688484860437
396430,-0.0016203093330156588
396440,-0.0016310240798541055
396450,-0.0016254671774677256
396460,-0.0016192842384774512
396470,-0.0016259217411905248
396480,-0.001634302967794697
396490,-0.0016433350720320636
396500,-0.0016516714606552134
396510,-0.0016549488596151343
396520,-0.0016566069823064316
396530,-0.0016572194829360045
396540,-0.0016473719178013236
396550,-0.0016497145204312914
396560,-0.0016452112649656598
396570,-0.0016543898729486884
396580,-0.0016610643265891653
396590,-0.0016556016595912883
396600,-0.0016604191714756935
396610,-0.0016676555232510279
396620,-0.0016661411600523374
396630,-0.0016682108414509207
396640,-0.0016675281726612559
396650,-0.0016622489546181468
396660,-0.0016733219619677721
396670,-0.0016706500758039433
396680,-0.0016734920206963031
396690,-0.001672179365283096
396700,-0.0016634061171071474
396710,-0.0016621621270042528
396720,-0.001656082492775038
396730,-0.0016562954329919935
396740,-0.001659076116524657
396750,-0.00164457332316597
396760,-0.001651744137937658
396770,-0.001655011913804379
396780,-0.001654139569404923
396790,-0.0016586152384116975
396800,-0.0016647534149459029
396810,-0.0016598246752806186
396820,-0.0016676516050727129
396830,-0.0016691059641547655
396840,-0.0016657102624041738
396850,-0.0016740119878142416
396860,-0.0016775109045818722
396870,-0.001666880594109016
396880,-0.0016561570447649273
396890,-0.001658199162579966
396900,-0.0016511081502413323
396910,-0.0016463829292129258
396920,-0.00164023171811386
396930,-0.0016421277460784952
396940,-0.0016497984821644991
396950,-0.001648595870135151
396960,-0.0016404324106478719
396970,-0.0016338246673284745
396980,-0.0016428822317115332
396990,-0.0016380467828237188
397000,-0.0016280634907765038
397010,-0.0016295929622144117
397020,-0.0016360017869567031
397030,-0.001643467481606626
397040,-0.0016417612675650646
397050,-0.0016527823908603872
397060,-0.0016589161493480319
397070,-0.0016610898163201824
397080,-0.0016536539583527497
397090,-0.0016503283320532579
397100,-0.0016504418627205214
397110,-0.0016554058053903033
397120,-0.0016559955955133287
397130,-0.0016577900290714587
397140,-0.0016649124841151461
397150,-0.001660823732654635
397160,-0.0016731929103394503
397170,-0.0016691338969259618
397180,-0.0016773221931939567
397190,-0.0016739130396860842
397200,-0.0016825821727246087
397210,-0.0016803341507734943
397220,-0.0016787526160544704
397230,-0.0016735289739511071
397240,-0.0016797081882765753
397250,-0.0016843651253049341
397260,-0.0016859521087748655
397270,-0.001680373600556081
397280,-0.001678839879022543
397290,-0.0016784318690622841
397300,-0.0016822519218122054
397310,-0.0016826100478136749
397320,-0.0016818197111774678
397330,-0.0016768437543968873
397340,-0.0016777068708180608
397350,-0.0016786982816640564
397360,-0.0016896047831646463
397370,-0.0017046900405212587
397380,-0.0016981957525890156
397390,-0.0017055419204461196
397400,-0.0017084274522442232
397410,-0.001702331003576519
397420,-0.0017002330632464745
397430,-0.0016984199198858232
397440,-0.0017041235881219414
397450,-0.0016955038467996255
397460,-0.0016977314625734182
397470,-0.0017050036133910893
397480,-0.0017060679358464512
397490,-0.0017038691925293403
397500,-0.0017025815447102887
397510,-0.0017088295224822858
397520,-0.0017047787242979034
397530,-0.001699240222811194
397540,-0.001698807151266354
397550,-0.0016976984521209864
397560,-0.0016972048183369406
397570,-0.001689982717696585
397580,-0.0017024212154168228
397590,-0.0016925622817992702
397600,-0.001691875948438553
397610,-0.0016869696922929042
397620,-0.001694903762029795
397630,-0.0016981817095036772
397640,-0.0017084216442225593
397650,-0.0017032851199184303
397660,-0.0017007878015547866
397670,-0.0016995393015552637
397680,-0.0016990920618508664
397690,-0.0016990081184561118
397700,-0.0017037168301458358
397710,-0.0016973856795693132
397720,-0.0017080562610488452
397730,-0.0017118539142404773
397740,-0.0017180370360965788
397750,-0.0017253556060991405
397760,-0.0017185395104598248
397770,-0.0017110930147893433
397780,-0.0017077304052896306
397790,-0.0017071948689992933
397800,-0.0017109471501846648
397810,-0.0017217341460378332
397820,-0.001725931906171202
397830,-0.0017343578496158793
397840,-0.0017260709703079758
397850,-0.001709247967800149
397860,-0.0017043040820715705
397870,-0.0017040827572929911
397880,-0.0016969144118665885
397890,-0.0017095875088900226
397900,-0.001718717975261118
397910,-0.001718251309330242
397920,-0.0017271991367321957
397930,-0.0017393679142891432
397940,-0.0017313392431760283
397950,-0.0017344078446014093
397960,-0.0017390619016342246
397970,-0.0017423716568922146
397980,-0.0017487778356625565
397990,-0.0017367283803632894
398000,-0.0017365811809060894
398010,-0.0017374089796836825
398020,-0.0017380409253697035
398030,-0.0017325915282582563
398040,-0.0017373946187601826
398050,-0.001740876672229079
398060,-0.0017414316650061973
398070,-0.0017462628165626558
398080,-0.0017555806359875249
398090,-0.0017525565138668594
398100,-0.0017465956604088063
398110,-0.0017492223530894844
398120,-0.0017532422842268538
398130,-0.001747852590788567
398140,-0.0017464392849415311
398150,-0.0017433782434643273
398160,-0.0017550457836947632
398170,-0.0017530306317778137
398180,-0.0017584283434617046
398190,-0.0017623873414197896
398200,-0.0017610002430581788
398210,-0.0017599238047298993
398220,-0.0017644931015797333
398230,-0.001767447113877666
398240,-0.0017756956296186806
398250,-0.0017761597626192766
398260,-0.0017694839821334367
398270,-0.0017676153547766893
398280,-0.0017658317674409168
398290,-0.0017687698953979692
398300,-0.001766424522556973
398310,-0.0017608259401402152
398320,-0.0017625514199407662
398330,-0.0017614847701451608
398340,-0.001757581120662499
398350,-0.001761432533698362
398360,-0.0017577485491733
398370,-0.001755673132641305
398380,-0.0017642596926343878
398390,-0.0017576266936754742
398400,-0.0017504979509990924
398410,-0.0017607752392365726
398420,-0.0017513498276588125
398430,-0.0017593725498012871
398440,-0.0017611468178817963
398450,-0.0017606666641323573
398460,-0.0017532727558451124
398470,-0.0017502081869172257
398480,-0.0017566653813040887
398490,-0.0017581444955829097
398500,-0.001767188565307808
398510,-0.0017674221059632712
398520,-0.0017698522304062797
398530,-0.001779315327061135
398540,-0.0017948340101452236
398550,-0.0017875287632002717
398560,-0.0017993405911970386
398570,-0.0018002707437003412
398580,-0.0017991105064973096
398590,-0.0018088674676971811
398600,-0.0018104983324124205
398610,-0.0018222383902133314
398620,-0.0018145672696559074
398630,-0.001816790819788958
398640,-0.0018185375937021507
398650,-0.0018186881526654805
398660,-0.0018199724545238695
398670,-0.0018124608651853029
398680,-0.0018114741225956263
398690,-0.0018070256660610996
398700,-0.0018108490003903492
398710,-0.0018194104946760502
398720,-0.00181918145185346
398730,-0.0018239078690718503
398740,-0.0018150479966475338
398750,-0.0018155584380922028
398760,-0.0018143566897805385
398770,-0.0018110823132900895
398780,-0.001816298557489865
398790,-0.0018129291848613994
398800,-0.0018048586083796558
398810,-0.0017999915936032635
398820,-0.001811166411158545
398830,-0.0018105818435933628
398840,-0.0018111964050826922
398850,-0.0017994801259988795
398860,-0.0017919993023496207
398870,-0.0017996892330268066
398880,-0.0017996336996700378
398890,-0.001800978966868121
398900,-0.0017869319944778615
398910,-0.0017836426488457451
398920,-0.0017817725469032658
398930,-0.0017750132067532018
398940,-0.0017777413176957525
398950,-0.0017872078671769347
398960,-0.0017855095403457946
398970,-0.0017842889878982643
398980,-0.0017931852601780246
398990,-0.001791921266323663
399000,-0.001785568078482285
399010,-0.001794768910911142
399020,-0.0017946360954281474
399030,-0.0017941581203998434
399040,-0.0018007326608387103
399050,-0.001797706868133051
399060,-0.0018057867791665945
399070,-0.0017987963822134934
399080,-0.0018118934085284597
399090,-0.0018154148162419603
399100,-0.0018100550256568524
399110,-0.0018121079038622239
399120,-0.0018175154440997158
399130,-0.0018116166077995924
399140,-0.0018239686074779575
399150,-0.0018241398733908026
399160,-0.0018259625672691047
399170,-0.001823024741571521
399180,-0.0018220664307668488
399190,-0.0018228607934822464
399200,-0.0018228938403192152
399210,-0.001816036487685243
399220,-0.0018149463986451072
399230,-0.001813957342032488
399240,-0.0018148075252155938
399250,-0.0018221093391415086
399260,-0.001822974960085912
399270,-0.001834227248016135
399280,-0.0018283200782095328
399290,-0.001830180809960499
399300,-0.0018311392894497529
399310,-0.0018383860725149869
399320,-0.0018470825732420791
399330,-0.0018305149875247383
399340,-0.0018337362323773098
399350,-0.001820420007433796
399360,-0.0018222998664139
399370,-0.0018219182092576156
399380,-0.0018265132299557366
399390,-0.0018290157812541087
399400,-0.0018290372787741387
399410,-0.0018328048945496602
399420,-0.0018380307941234001
399430,-0.0018329299492968172
399440,-0.0018304401824786748
399450,-0.001830816687162804
399460,-0.0018312975570973266
399470,-0.0018232077301472082
399480,-0.0018179834566949622
399490,-0.0018165873377369885
399500,-0.001812694103366246
399510,-0.0018089354633513402
399520,-0.0018035651252778545
399530,-0.0018024128323326657
399540,-0.001811071910025817
399550,-0.0018008202387025639
399560,-0.001797677955323237
399570,-0.0018043536558382978
399580,-0.0018073115306563043
399590,-0.0018151878857273842
399600,-0.0018143072443218345
399610,-0.0018168726891308257
399620,-0.0018217829891381044
399630,-0.001836562457494536
399640,-0.0018392128491072411
399650,-0.0018395164696485896
399660,-0.0018275483343719225
399670,-0.0018260392033824832
399680,-0.0018220802455824914
399690,-0.001829154074217716
399700,-0.0018372282506852744
399710,-0.0018439485769258324
399720,-0.0018366861090006125
399730,-0.001845656994777026
399740,-0.0018508007705935535
399750,-0.0018505235265857784
399760,-0.0018540986851266594
399770,-0.0018658461354245678
399780,-0.0018632049576506261
399790,-0.0018689287479291344
399800,-0.001870365278454506
399810,-0.0018751986585845482
399820,-0.0018743726921216963
399830,-0.001867004546633308
399840,-0.0018714595035355013
399850,-0.001870926445864654
399860,-0.001889146811228031
399870,-0.0018921861290009643
399880,-0.00189450498121637
399890,-0.0018867153400982633
399900,-0.0018888989141107443
399910,-0.0018931995966971467
399920,-0.0018817749878158542
399930,-0.001883678685459092
399940,-0.0018858878816854633
399950,-0.001879536724523573
399960,-0.0018791710881204265
399970,-0.00188100794629296
399980,-0.0018826308572603768
399990,-0.0018768709944838894
400000,-0.001867942082928947
400010,-0.001881781149168019
400020,-0.0018739224229408435
400030,-0.001879176784573076
400040,-0.0018703973396745077
400050,-0.0018666528547185467
400060,-0.0018649826832363198
400070,-0.0018659065852333451
400080,-0.0018634011862386894
400090,-0.001858781112405037
400100,-0.0018658130889252225
400110,-0.0018672716862427174
400120,-0.0018662920124372343
400130,-0.0018561052585151308
400140,-0.0018561405156872378
400150,-0.001859716459955155
400160,-0.001848447462960861
400170,-0.0018454745130095335
400180,-0.0018558117328602577
400190,-0.001854823694693368
400200,-0.0018438065794396585
400210,-0.0018423754815805693
400220,-0.0018383631884343061
400230,-0.001832373105827672
400240,-0.0018244952959273844
400250,-0.0018303679942482274
400260,-0.0018191659179020584
400270,-0.0018119072709618922
400280,-0.0018041433919440267
400290,-0.0018145595542048154
400300,-0.0018233847393504573
400310,-0.0018308366703233164
400320,-0.0018263138035238408
400330,-0.0018174607873306992
400340,-0.0018176980894934775
400350,-0.0018192775848076637
400360,-0.001820932683866338
400370,-0.0018247020253200888
400380,-0.001829732275372123
400390,-0.0018307483570394953
400400,-0.0018282122063355158
400410,-0.0018272885023434377
400420,-0.0018283745919113886
400430,-0.0018323857860635807
400440,-0.0018384988038630686
400450,-0.0018267190292033072
400460,-0.0018160528723175765
400470,-0.0018148925037211124
400480,-0.0018134027697004494
400490,-0.0018151409189140918
400500,-0.0018138565092716541
400510,-0.001816342833698607
400520,-0.001809259669199669
400530,-0.001817025147379799
400540,-0.0018223767877795294
400550,-0.0018251234668206495
400560,-0.0018223319251436643
400570,-0.0018323393468543379
400580,-0.00182714428149009
400590,-0.0018188458200273994
400600,-0.0018231904150344499
400610,-0.0018237190694073068
400620,-0.0018238235997541444
400630,-0.0018190016023289714
400640,-0.0018178201383134034
400650,-0.0018099621577014734
400660,-0.0018059696953279187
400670,-0.00180986973115764
400680,-0.0018091319867147573
400690,-0.0018008220321617879
400700,-0.0018023864752798626
400710,-0.001807866424959988
400720,-0.0017998675806698296
400730,-0.001796089273633055
400740,-0.0017949753461551357
400750,-0.001801466202930376
400760,-0.0018055394654138833
400770,-0.0018055457176201146
400780,-0.0018107669558086203
400790,-0.0018143160291358828
400800,-0.0018197626023971163
400810,-0.0018211710787521588
400820,-0.001817487775455152
400830,-0.0018038941941831697
400840,-0.0017978056327289651
400850,-0.0018047336969306694
400860,-0.0018085442345826932
400870,-0.0018129253023161948
400880,-0.0018073971522366053
400890,-0.0018026086758851144
400900,-0.0017958327872019315
400910,-0.0017969188982874776
400920,-0.0018011265662927689
400930,-0.001808217780356588
400940,-0.0018030525450142456
400950,-0.0017969422995520457
400960,-0.0017910819573147975
400970,-0.0017942426907644595
400980,-0.0017895644660780442
400990,-0.0017932223975900374
401000,-0.001791922974018266
401010,-0.0017848824322611086
401020,-0.0017882039608465316
401030,-0.0017883469736323467
401040,-0.001778558918459866
401050,-0.001780772122333285
401060,-0.0017820171730314328
401070,-0.0017844957576416747
401080,-0.001779430570108713
401090,-0.0017810637952470469
401100,-0.001779516279841187
401110,-0.0017772260997597478
401120,-0.0017740409488059311
401130,-0.0017706389290956164
401140,-0.00177836355451704
401150,-0.0017722737934493273
401160,-0.0017737015048764327
401170,-0.0017719839281856661
401180,-0.001769618880898923
401190,-0.001769228811223862
401200,-0.0017556581196352193
401210,-0.001758039515693812
401220,-0.0017545909486738455
401230,-0.0017594133879729004
401240,-0.001752592257996411
401250,-0.0017566728914943444
401260,-0.0017591511897328208
401270,-0.0017518800665395579
401280,-0.0017280331773915686
401290,-0.0017355704890344844
401300,-0.0017323454957685648
401310,-0.0017270690613444776
401320,-0.001725741128735862
401330,-0.0017129085442114298
401340,-0.001712668833913375
401350,-0.0017123165708628676
401360,-0.0017111072345776385
401370,-0.001707814992990964
401380,-0.0017121321976211372
401390,-0.001713332907671799
401400,-0.0017166694900780644
401410,-0.0017194685902837401
401420,-0.0017189996756348915
401430,-0.0017095295423434106
401440,-0.0017088391848812028
401450,-0.0017011998581207095
401460,-0.0016972544542740256
401470,-0.0016912360814748176
401480,-0.0016881311511655786
401490,-0.0016801791653947842
401500,-0.0016815811059612698
401510,-0.001682501609717876
401520,-0.001689986711012755
401530,-0.001691280547429169
401540,-0.0016934708418184403
401550,-0.0016902705524657526
401560,-0.0016920338611382355
401570,-0.0017010392472970024
401580,-0.0017048044957112386
401590,-0.0017031408282228103
401600,-0.0017003948651635968
401610,-0.0017049496799094845
401620,-0.0017063035484046621
401630,-0.0017076264951893432
401640,-0.0017104036274414992
401650,-0.0017137000812496345
401660,-0.0017072595702110512
401670,-0.0017092169352059703
401680,-0.0017163802172445002
401690,-0.0017151964941595757
401700,-0.0017155611313009519
401710,-0.0017160253170260503
401720,-0.0017207855448040977
401730,-0.0017208315597731132
401740,-0.001722853738127667
401750,-0.0017260261360130965
401760,-0.0017139208874971553
401770,-0.001714913228247866
401780,-0.0017165452708060994
401790,-0.0017088688004045797
401800,-0.0017076323063171894
401810,-0.0017053793682206754
401820,-0.0017092571021661035
401830,-0.0017058287563909633
401840,-0.0017049765898317641
401850,-0.0017033272382721448
401860,-0.0017073611643922209
401870,-0.0017093443588673336
401880,-0.001718104581252634
401890,-0.0016986463580622375
401900,-0.0016950080913484928
401910,-0.00169964441514424
401920,-0.0016961230884913524
401930,-0.0017002361833868152
401940,-0.0017016096068748075
401950,-0.0016953955031336787
401960,-0.0016837333937556138
401970,-0.0016834430037510903
401980,-0.0016805356598675889
401990,-0.001679917139062931
402000,-0.0016658725511892005
402010,-0.0016673405416194108
402020,-0.0016686545879767201
402030,-0.0016713325631756107
402040,-0.0016763231269143564
402050,-0.0016757169089869177
402060,-0.0016773502993548827
402070,-0.001677251956356023
402080,-0.0016828511751063495
402090,-0.0016854054376844079
402100,-0.001679470963243617
402110,-0.0016701908612638877
402120,-0.0016680985605137864
402130,-0.0016627688106399248
402140,-0.0016621678921782137
402150,-0.0016633031066099256
402160,-0.0016641868488515782
402170,-0.0016654083284991775
402180,-0.001666348307256071
402190,-0.0016607571564975214
402200,-0.0016603423574271985
402210,-0.0016624185589935022
402220,-0.001668249685164719
402230,-0.0016625712738946188
402240,-0.0016559617949598814
402250,-0.0016545769476399143
402260,-0.0016485392510028124
402270,-0.0016393320560598897
402280,-0.001641570065648051
402290,-0.001634286106543799
402300,-0.0016211685747505081
402310,-0.0016203236487780624
402320,-0.001624768005863484
402330,-0.0016223991335669913
402340,-0.0016250860540464082
402350,-0.001617678849787724
402360,-0.0016234107418707506
402370,-0.0016306590142536523
402380,-0.0016335532185104177
402390,-0.0016305232673539448
402400,-0.0016258430673880503
402410,-0.0016314159386530485
402420,-0.0016270708982281973
402430,-0.0016316162717328936
402440,-0.0016225889840656303
402450,-0.0016265708787627834
402460,-0.0016346726800346364
402470,-0.0016249637616269684
402480,-0.0016127364728957874
402490,-0.0016119045387789138
402500,-0.0016214805470118627
402510,-0.0016235819857600058
402520,-0.0016180919919416077
402530,-0.0016228970499030124
402540,-0.0016199705765661504
402550,-0.0016237509913231564
402560,-0.0016313629325959758
402570,-0.0016337679016059348
402580,-0.0016443388883107775
402590,-0.001628507833721288
402600,-0.00162846402348276
402610,-0.0016133163868458143
402620,-0.001604805095635475
402630,-0.0016116880088958324
402640,-0.0016092088758314325
402650,-0.0016121371782590376
402660,-0.0016220649459025675
402670,-0.0016157206643309721
402680,-0.0016140832418552057
402690,-0.0016172783201802525
402700,-0.0016139332388365553
402710,-0.0016163394070828536
402720,-0.0016145229122449107
402730,-0.001607221822820538
402740,-0.0016056871694779657
402750,-0.0016121777671521688
402760,-0.001617599782341219
402770,-0.001615213110765389
402780,-0.0016221776308868972
402790,-0.001623350738840355
402800,-0.0016220829001200748
402810,-0.0016267264185030911
402820,-0.0016174960885344185
402830,-0.0016101276446994278
402840,-0.0016138066014104908
402850,-0.0016087768653068619
402860,-0.001610564813386274
402870,-0.0016032246119178026
402880,-0.001613596927745606
402890,-0.0016108778437514226
402900,-0.0016092321153005878
402910,-0.0016110464506805696
402920,-0.0016198860958336165
402930,-0.00161637659925756
402940,-0.0016237642910801537
402950,-0.0016240200338957695
402960,-0.001625052671520759
402970,-0.0016193000389324416
402980,-0.0016285360039306927
402990,-0.0016319620670498826
403000,-0.0016211240628486504
403010,-0.0016105862430726024
403020,-0.001604981231795244
403030,-0.0016028796272566062
403040,-0.0016002453683233516
403050,-0.0016034931059083944
403060,-0.0016047329518568251
403070,-0.0015976185371939663
403080,-0.0015980935113476063
403090,-0.0016021613272119057
403100,-0.0016090340401234194
403110,-0.0016152531269879135
403120,-0.0016210366549755887
403130,-0.001620610379458785
403140,-0.0016281346451361327
403150,-0.0016186015998209808
403160,-0.0016174769296326496
403170,-0.0016160772918747688
403180,-0.0016107429226375476
403190,-0.001606960985152713
403200,-0.0016085213606908057
403210,-0.0016045659466376932
403220,-0.0016079654215054927
403230,-0.0016112414348038232
403240,-0.00160116967831216
403250,-0.0016020355984660301
403260,-0.001596571548649764
403270,-0.0015958765583493231
403280,-0.001596485974413117
403290,-0.0015978957446259668
403300,-0.0015960509951804145
403310,-0.0016058061130218282
403320,-0.00160448506249095
403330,-0.0016160956682479328
403340,-0.001620137085354231
403350,-0.0016310661722231815
403360,-0.0016281436288905142
403370,-0.0016245735196857884
403380,-0.0016290000602309663
403390,-0.0016230213589443555
403400,-0.0016225142609293973
403410,-0.0016232509332797093
403420,-0.0016215440756603562
403430,-0.0016167615794389716
403440,-0.0016131971787056525
403450,-0.0016276772896645863
403460,-0.0016336724032821309
403470,-0.0016369165855858686
403480,-0.0016285676083244707
403490,-0.0016230883624723772
403500,-0.0016257428331820673
403510,-0.0016208966819969714
403520,-0.0016213724325515946
403530,-0.0016258565286476536
403540,-0.001627131434746644
403550,-0.001614579021928975
403560,-0.0016143804376752724
403570,-0.0016123646006486062
403580,-0.0016247467061659298
403590,-0.0016222147976740796
403600,-0.00162104447903871
403610,-0.0016163995830601448
403620,-0.0016211232908350105
403630,-0.0016134648203473705
403640,-0.0016130825914548626
403650,-0.0016106173124824737
403660,-0.0016080989516011612
403670,-0.0015983158317055552
403680,-0.0015972335654693209
403690,-0.0016032348915346857
403700,-0.0016063327367601826
403710,-0.0016070974591933089
403720,-0.0016000405507497698
403730,-0.001600621810015795
403740,-0.0016049648755862898
403750,-0.0016170539314682112
403760,-0.001623275930171505
403770,-0.0016214388655056923
403780,-0.0016292388257964528
403790,-0.0016346749076179294
403800,-0.001637015883675416
403810,-0.001645183219721226
403820,-0.0016290409924293173
403830,-0.001623200822014992
403840,-0.001614671303387089
403850,-0.0016209023410276087
403860,-0.0016243382118126177
403870,-0.0016219302471034533
403880,-0.0016267371989318546
403890,-0.001624702632859587
403900,-0.0016195741605651243
403910,-0.0016172657466492497
403920,-0.001617501992708747
403930,-0.0016206235024137947
403940,-0.0016302459459053627
403950,-0.0016245873048544139
403960,-0.0016211341643882385
403970,-0.0016229572450512312
403980,-0.0016204785905837786
403990,-0.0016284754845121592
404000,-0.0016370144647392217
404010,-0.0016320324756448916
404020,-0.0016300584232784737
404030,-0.00163115618465928
404040,-0.0016279431677021076
404050,-0.0016302346123125322
404060,-0.0016308853695839863
404070,-0.0016326595383337021
404080,-0.0016283865971885212
404090,-0.0016287539373041238
404100,-0.0016255065828125906
404110,-0.0016234554802377552
404120,-0.0016184303218069259
404130,-0.00161604237915107
404140,-0.0016084386693895258
404150,-0.0015979985858291283
404160,-0.0016001209958625142
404170,-0.001608583175611318
404180,-0.0016086417152905137
404190,-0.001610945377820025
404200,-0.0016158588008977298
404210,-0.0016179493367228478
404220,-0.0016163599009284936
404230,-0.001617657650988539
404240,-0.001616429432912324
404250,-0.0016159938216349827
404260,-0.0016109290248023087
404270,-0.0016082039189995593
404280,-0.0016066840810774249
404290,-0.001600382154422626
404300,-0.0016042526637951408
404310,-0.001595597071207956
404320,-0.001596225223488015
404330,-0.0015942800865985066
404340,-0.0015906503565772138
404350,-0.001583659860835339
404360,-0.0015897304755987706
404370,-0.0015852792498770446
404380,-0.0015757166630719058
404390,-0.001576205790331334
404400,-0.0015687035908580514
404410,-0.0015750006483128474
404420,-0.0015804247144238282
404430,-0.0015826235549242975
404440,-0.0015870431083002726
404450,-0.001593872703163608
404460,-0.0015856114865738652
404470,-0.0015851596188493798
404480,-0.001576861850656686
404490,-0.001579129627693697
404500,-0.001574475128080687
404510,-0.0015763950113987593
404520,-0.0015655559085954638
404530,-0.0015658391462071443
404540,-0.0015673998537294625
404550,-0.0015685346962798431
404560,-0.0015611205458540835
404570,-0.0015710309916541576
404580,-0.0015748489707135007
404590,-0.0015779558046631551
404600,-0.0015793762380289192
404610,-0.0015752650767795202
404620,-0.0015862070738880455
404630,-0.0015876404950115304
404640,-0.001597007126289311
404650,-0.001588644868023813
404660,-0.0015948310897792059
404670,-0.0015947652334810988
404680,-0.0015938382524310556
404690,-0.0016005352040364851
404700,-0.0015916696202618174
404710,-0.0015971766110151574
404720,-0.0016002024882172136
404730,-0.0015994167907722467
404740,-0.0015929943763701563
404750,-0.0015979010179102868
404760,-0.0015919763885363716
404770,-0.001592623518880175
404780,-0.0015875786216256239
404790,-0.00158971245350991
404800,-0.0015863614822574062
404810,-0.0015852778979110265
404820,-0.0015892828053585657
404830,-0.0015919461617094482
404840,-0.0016011890129061443
404850,-0.0015914053990852834
404860,-0.0015882564058472242
404870,-0.0015977706334395355
404880,-0.0015943434894289102
404890,-0.0015925106870642123
404900,-0.0015980410027695866
404910,-0.0015957217701577787
404920,-0.0015891754978282087
404930,-0.0015880230390144419
404940,-0.0015919536512375909
404950,-0.0015994285490852683
404960,-0.0016003902960614208
404970,-0.0016048132776766918
404980,-0.0016138602894960254
404990,-0.0016178406378711033
405000,-0.001616050439326371
405010,-0.0016323966551590556
405020,-0.001631079134544956
405030,-0.0016263129238104604
405040,-0.00161881990569391
405050,-0.0016165678616361738
405060,-0.001615419104033478
405070,-0.0016056724012734828
405080,-0.0015998645868436528
405090,-0.001596587496101836
405100,-0.001593440411374212
405110,-0.0015948756748378615
405120,-0.001595543476977514
405130,-0.0015880873147239847
405140,-0.0015920737823301421
405150,-0.0016053255851196226
405160,-0.0016013811233391302
405170,-0.0015983471406238322
405180,-0.0015851515868864213
405190,-0.0015832889054399242
405200,-0.001583447764941189
405210,-0.0015781982630716552
405220,-0.0015750887091556544
405230,-0.0015794307521813241
405240,-0.0015798175083829788
405250,-0.0015832746238233681
405260,-0.0015877504797931808
405270,-0.0015827848650746335
405280,-0.001584390994366355
405290,-0.001581823935837595
405300,-0.0015731818722892557
405310,-0.0015781919004227891
405320,-0.0015840831560043926
405330,-0.0015787502740332185
405340,-0.0015784937039493108
405350,-0.0015801814809526206
405360,-0.001582667149118519
405370,-0.0015823330805571573
405380,-0.0015755146135801622
405390,-0.0015757132366408144
405400,-0.0015789950912131014
405410,-0.0015841057441886872
405420,-0.00158268207603954
405430,-0.0015761972575572597
405440,-0.0015815865966877889
405450,-0.0015800941647380134
405460,-0.0015773550856064693
405470,-0.0015780509870355949
405480,-0.001578451350191275
405490,-0.0015694216236456563
405500,-0.00156481268659215
405510,-0.0015648860743222826
405520,-0.0015639427454987888
405530,-0.0015646222222423939
405540,-0.0015804649780563093
405550,-0.00158049575997709
405560,-0.001571011816933588
405570,-0.0015714058823370356
405580,-0.0015770727676853165
405590,-0.0015778375000049594
405600,-0.00157218452252618
405610,-0.001577224709129719
405620,-0.0015743426841804068
405630,-0.0015795275053598064
405640,-0.0015850602593711631
405650,-0.0015864109532794787
405660,-0.001582876825891384
405670,-0.001579258726100367
405680,-0.0015833730907363795
405690,-0.0015886053046035766
405700,-0.0015896143012565597
405710,-0.0015923076197634205
405720,-0.0015985698305255114
405730,-0.0016021132076421806
405740,-0.0016053089786865476
405750,-0.0016100226658442116
405760,-0.001614399756159507
405770,-0.0016064396852910295
405780,-0.0016010939776041108
405790,-0.0016052721243885971
405800,-0.0016014751147130294
405810,-0.0016022294251959576
405820,-0.0016022073447564192
405830,-0.0016017820463442743
405840,-0.001604758425532331
405850,-0.0016111654937466789
405860,-0.0016199447241776208
405870,-0.0016170552733032891
405880,-0.0016112247812135143
405890,-0.0016072874822467126
405900,-0.0016095564119550263
405910,-0.0016030840319333842
405920,-0.0015989373379311997
405930,-0.0015965368147309864
405940,-0.0015918493154462848
405950,-0.0015884795936170638
405960,-0.0015903659018484412
405970,-0.0015876368548929619
405980,-0.0015885428974537611
405990,-0.0015907160677793907
406000,-0.001597102829820486
406010,-0.001603204900629893
406020,-0.001596551288298417
406030,-0.001601799140217841
406040,-0.0015988324861488557
406050,-0.0016025986606115128
406060,-0.0016056316909384952
406070,-0.0016140491909626725
406080,-0.0016130888165399725
406090,-0.0016169382251885508
406100,-0.0016177839418783013
406110,-0.0016184035526661345
406120,-0.0016177551383062517
406130,-0.0016223488892587452
406140,-0.0016241102675349473
406150,-0.0016334521607868637
406160,-0.0016356526879300203
406170,-0.0016283252400057617
406180,-0.0016318632426959596
406190,-0.0016239223319130193
406200,-0.0016280743923301664
406210,-0.00162867537283024
406220,-0.0016226364608241048
406230,-0.0016234152100975839
406240,-0.0016206056708666836
406250,-0.0016151715143635213
406260,-0.001615100667468959
406270,-0.0016075207886382648
406280,-0.0016179999201939384
406290,-0.00161745677763018
406300,-0.0016108254566682182
406310,-0.0016048537932621804
406320,-0.0016079102464989642
406330,-0.0016160356414435717
406340,-0.0016142083025857106
406350,-0.001611023269266612
406360,-0.001609689345701395
406370,-0.0016049884687241297
406380,-0.001611005667149912
406390,-0.0016215470524074884
406400,-0.0016152281168485747
406410,-0.0016100518408693565
406420,-0.001616012879554778
406430,-0.0016101263390726314
406440,-0.001603815970356626
406450,-0.0016021638110059883
406460,-0.0015991035994891638
406470,-0.0016006033816901974
406480,-0.001600135924639247
406490,-0.0015955441867910808
406500,-0.001581822349495047
406510,-0.0015816886256903061
406520,-0.0015788266281892263
406530,-0.0015791777068521785
406540,-0.001577519953923205
406550,-0.0015835670900891175
406560,-0.0015766924297203222
406570,-0.00159274340052269
406580,-0.0015944981061523254
406590,-0.0016016682276488664
406600,-0.0015971075742353534
406610,-0.0016088904509857715
406620,-0.0016022541799865196
406630,-0.0016036584788587651
406640,-0.0015987943718693955
406650,-0.0015972067294336113
406660,-0.0015959207348762638
406670,-0.0015965319712543946
406680,-0.0015946677065298536
406690,-0.0015979447850034201
406700,-0.001590923382373703
406710,-0.0015930307061545906
406720,-0.001587032552246458
406730,-0.0015885178172739256
406740,-0.0015816606184603673
406750,-0.0015803016346641516
406760,-0.0015893210684868677
406770,-0.00159194638060925
406780,-0.0015879771826012082
406790,-0.0015817733609238846
406800,-0.0015777545791967106
406810,-0.001570794209707296
406820,-0.0015632126842319814
406830,-0.0015710113734845887
406840,-0.00157146306337508
406850,-0.0015805615759871632
406860,-0.001578442395175293
406870,-0.0015752876370967457
406880,-0.0015575163412034096
406890,-0.0015578390969751533
406900,-0.001547387402971366
406910,-0.0015495856235560655
406920,-0.0015578706146880026
406930,-0.001558815464831852
406940,-0.001558654976259909
406950,-0.001558462115133059
406960,-0.0015638769387966867
406970,-0.0015739888466015206
406980,-0.0015752402818382922
406990,-0.0015705629378049433
407000,-0.00156316859549786
407010,-0.0015662642089000953
407020,-0.0015708200693334035
407030,-0.0015758484068919816
407040,-0.0015746220761892066
407050,-0.0015651158319817656
407060,-0.0015698250520818295
407070,-0.0015609496220414724
407080,-0.0015569001654712593
407090,-0.0015583913462238292
407100,-0.0015532972051004825
407110,-0.0015552972745410479
407120,-0.0015519964445432116
407130,-0.0015581752601096029
407140,-0.001559076778939706
407150,-0.0015747158702108838
407160,-0.001581538168501208
407170,-0.0015708925275805304
407180,-0.0015734302283966924
407190,-0.0015736523291753068
407200,-0.0015735765607344616
407210,-0.0015799431171347846
407220,-0.0015910422114816202
407230,-0.0015967183718641439
407240,-0.0015980880928707947
407250,-0.0015872812494734068
407260,-0.0015948766449603452
407270,-0.0015956315083642018
407280,-0.0015952751632542501
407290,-0.0015964409642102346
407300,-0.001591155203969344
407310,-0.0015932518003289329
407320,-0.0015937093967744234
407330,-0.0015999863043573083
407340,-0.001603145937030991
407350,-0.001601119007357359
407360,-0.0015978315338601896
407370,-0.0016049188802452579
407380,-0.0016049319742225145
407390,-0.00161154570827909
407400,-0.0016004068468790569
407410,-0.0016105618199768795
407420,-0.001602800744965543
407430,-0.0015912707227381006
407440,-0.0015900161836833466
407450,-0.0015877809715510332
407460,-0.0015840023231195705
407470,-0.001580604240027059
407480,-0.0015830099562629501
407490,-0.0015862903322711153
407500,-0.0015850693323210595
407510,-0.001603784981887431
407520,-0.001602614521046818
407530,-0.001604870026009268
407540,-0.0016114613275891386
407550,-0.0016133094282251475
407560,-0.0016143232592409958
407570,-0.0016063681119294322
407580,-0.001603304321834339
407590,-0.0016057822817339403
407600,-0.0016202212605864164
407610,-0.001619905731417339
407620,-0.001612236333548462
407630,-0.0016083092816862954
407640,-0.001612749785473481
407650,-0.001626582235631571
407660,-0.0016230644919002404
407670,-0.0016204485002155459
407680,-0.0016117906593116102
407690,-0.0015990363810064964
407700,-0.0015980822679884108
407710,-0.0015931582511275783
407720,-0.001594920606000663
407730,-0.0016027752226689521
407740,-0.0016029687555026138
407750,-0.001599682286161162
407760,-0.0016023073442039952
407770,-0.0015987745305283223
407780,-0.0016075881271551485
407790,-0.0016091662575959517
407800,-0.0016073539168461087
407810,-0.0016011178243156357
407820,-0.0015973055580566456
407830,-0.0015864877116083442
407840,-0.0015864648654841341
407850,-0.001591824832022343
407860,-0.0015942391484804752
407870,-0.0015954285405798993
407880,-0.0015879558762698467
407890,-0.0015844898315762316
407900,-0.0015916853881978684
407910,-0.0015961566645986815
407920,-0.0015919487666706308
407930,-0.001582924321186838
407940,-0.0015788537032039372
407950,-0.0015839462280813719
407960,-0.0015902737259633538
407970,-0.00159681514513436
407980,-0.0015944681709683293
407990,-0.0015993577961195028
408000,-0.001607538907134689
408010,-0.0016052167334365307
408020,-0.0016076797109508129
408030,-0.0016133105856239228
408040,-0.0016109085162163913
408050,-0.0016039782654021907
408060,-0.001597740269014673
408070,-0.001581358305164947
408080,-0.001581416308798235
408090,-0.0015829195768877037
408100,-0.0015825177926138843
408110,-0.0015823115808584675
408120,-0.0015838518209633475
408130,-0.0015798459889379507
408140,-0.0015831735345923923
408150,-0.0015889271170755285
408160,-0.0015841994906093395
408170,-0.0015849854893394942
408180,-0.0015907641693890283
408190,-0.001594446307134575
408200,-0.0016014281916635266
408210,-0.0015978323104804291
408220,-0.0016002680996861386
408230,-0.0015884660285419505
408240,-0.001591214650485073
408250,-0.0015933704674884798
408260,-0.0015949710794607966
408270,-0.0016116154094516447
408280,-0.0016129169135634194
408290,-0.0016214680006406699
408300,-0.001622861607909389
408310,-0.0016277836426614714
408320,-0.0016308471039765866
408330,-0.00162346947091758
408340,-0.0016219731443831013
408350,-0.0016182480616335827
408360,-0.0016056131873433378
408370,-0.001602614625752734
408380,-0.00160793448032368
408390,-0.001603894689379851
408400,-0.0016085159586271063
408410,-0.0016016135935874704
408420,-0.001592318694954901
408430,-0.0015840649714303485
408440,-0.0015778244039308643
408450,-0.001582946209277576
408460,-0.0015736283733666487
408470,-0.0015721614518578466
408480,-0.0015694684734507752
408490,-0.0015704769344419664
408500,-0.0015791004372565807
408510,-0.0015780449741847396
408520,-0.0015813242999528536
408530,-0.0015868005810766215
408540,-0.0015892596542981894
408550,-0.0015939912220349099
408560,-0.0015853750092176802
408570,-0.0015846522104983845
408580,-0.0015885575780739227
408590,-0.001596075161373805
408600,-0.0016001629089517793
408610,-0.0016102815342259184
408620,-0.0016103523901030022
408630,-0.0016052524240632395
408640,-0.0016071432375069482
408650,-0.0016118015696767918
408660,-0.0016104007804537061
408670,-0.001604664728771563
408680,-0.0015945057549940115
408690,-0.0015912478320907854
408700,-0.0015834182870917688
408710,-0.0015837739107196383
408720,-0.001578650799595751
408730,-0.0015801356626500896
408740,-0.0015850314482610027
408750,-0.0015780621842403223
408760,-0.001587653427838833
408770,-0.0015867059987461258
408780,-0.0015883455855187519
408790,-0.0015903676682282942
408800,-0.001596925871679538
408810,-0.0016020340260747893
408820,-0.0016027891148778668
408830,-0.0016036982556846754
408840,-0.0016021788143162773
408850,-0.0016078225440831256
408860,-0.001607578674774932
408870,-0.0016078027962793573
408880,-0.0016072829819520303
408890,-0.001602404746686435
408900,-0.0016041354742922119
408910,-0.0016100180684604224
408920,-0.0016137540765638273
408930,-0.0016071698611020402
408940,-0.0015997063059708624
408950,-0.0015944947568546353
408960,-0.0015987101848408689
408970,-0.0016039600006157446
408980,-0.0015929945696251525
408990,-0.0015956269104010611
409000,-0.0016022220870645326
409010,-0.0016056013730259286
409020,-0.0016029040862975724
409030,-0.0016125726768572192
409040,-0.001609892669812486
409050,-0.0016028413491971677
409060,-0.001597973413082709
409070,-0.001592363749790451
409080,-0.0015885715107333083
409090,-0.001580999238823231
409100,-0.0015772026611540954
409110,-0.0015798067463250092
409120,-0.001589336474606734
409130,-0.0015916231046645924
409140,-0.0015858103143179664
409150,-0.0015768344595632545
409160,-0.001578021673948663
409170,-0.0015839426498762044
409180,-0.0015842496527311148
409190,-0.0015828348797356031
409200,-0.0015896641778439056
409210,-0.0015821164015616177
409220,-0.0015804180055030757
409230,-0.0015809456922459553
409240,-0.001583641835891404
409250,-0.0015895497527304676
409260,-0.0015974257265427342
409270,-0.0016029488520860203
409280,-0.0015991523406988057
409290,-0.0015990339659374907
409300,-0.0015867764533350074
409310,-0.0015840345724997139
409320,-0.0015751049251461224
409330,-0.001580235462065577
409340,-0.001581439164839103
409350,-0.0015914847139775858
409360,-0.0015868217372571908
409370,-0.0015797245169544857
409380,-0.0015863983012270291
409390,-0.001567632701251601
409400,-0.0015658162986642644
409410,-0.0015663974797727252
409420,-0.0015616093230079022
409430,-0.0015753326325007812
409440,-0.0015752800504083785
409450,-0.001573430136088224
409460,-0.0015839269618164197
409470,-0.0015863791771575052
409480,-0.0015885360950174585
409490,-0.0015904515980606948
409500,-0.0015811426831273375
409510,-0.001577805515296443
409520,-0.0015744168330798485
409530,-0.0015679139848788729
409540,-0.0015727763641635245
409550,-0.00157663348886442
409560,-0.001576507598704558
409570,-0.0015783844856380295
409580,-0.0015680180415093483
409590,-0.0015677483696646007
409600,-0.0015628358934453657
409610,-0.0015586268934702223
409620,-0.0015648388839807662
409630,-0.0015650973822792812
409640,-0.0015605722871984947
409650,-0.0015631431290181353
409660,-0.0015680479173734057
409670,-0.0015690444184005444
409680,-0.0015624587733342457
409690,-0.00154398574915992
409700,-0.001535623510647125
409710,-0.0015427609453905196
409720,-0.001540227120351343
409730,-0.0015297882990034989
409740,-0.0015268104683499853
409750,-0.0015139292143263676
409760,-0.0015102810289403593
409770,-0.001515677356264049
409780,-0.0015082579657436797
409790,-0.0015046151364114563
409800,-0.0014928640532830804
409810,-0.0014875977606126356
409820,-0.0014929121588278204
409830,-0.0014883088804021716
409840,-0.0014928959907387568
409850,-0.001486510874354734
409860,-0.001491602708716449
409870,-0.001484082600629015
409880,-0.001482822417995879
409890,-0.0014844879905281329
409900,-0.001479357849217289
409910,-0.0014842325457778678
409920,-0.001478944916352075
409930,-0.0014771903301278777
409940,-0.0014822515904872444
409950,-0.0014888034343485152
409960,-0.001493175451599538
409970,-0.0014769927713718233
409980,-0.0014901873786569047
409990,-0.0014924054974429142
410000,-0.0014979793693315202
410010,-0.0014995674657822158
410020,-0.0014896791121040021
410030,-0.0014770784650141588
410040,-0.001473512718057719
410050,-0.0014666365778351056
410060,-0.0014633549149245559
410070,-0.0014665362000784773
410080,-0.0014694793459234944
410090,-0.001475071509225811
410100,-0.0014790645443829595
410110,-0.0014881886817957593
410120,-0.001486073226619593
410130,-0.0014759696888242081
410140,-0.001473073180760975
410150,-0.0014780232487592723
410160,-0.0014692460638528555
410170,-0.0014675686383132278
410180,-0.0014736805576733454
410190,-0.0014724264775803806
410200,-0.001464968910735017
410210,-0.0014603068448775926
410220,-0.0014501625952195924
410230,-0.0014561180497653014
410240,-0.0014713085787583923
410250,-0.0014712744298051698
410260,-0.0014729613703055764
410270,-0.0014655817256237086
410280,-0.0014620111466470476
410290,-0.0014645318986397707
410300,-0.0014624047952597854
410310,-0.001464151919557322
410320,-0.0014654017248779143
410330,-0.0014585363871669793
410340,-0.0014640740719642005
410350,-0.0014547928171837678
410360,-0.001455320825318689
410370,-0.0014555697737031958
410380,-0.0014491599226892158
410390,-0.0014536783252491097
410400,-0.001459138011544148
410410,-0.001455185874962425
410420,-0.0014566261924094603
410430,-0.001457474171115138
410440,-0.0014601949364762808
410450,-0.0014626561103942494
410460,-0.0014565181030239277
410470,-0.0014577002408981056
410480,-0.001455080666230131
410490,-0.0014494496053993671
410500,-0.0014469048662359776
410510,-0.0014409459443507364
410520,-0.001441137936201517
410530,-0.0014429722118372576
410540,-0.0014392990394897632
410550,-0.0014245693363864598
410560,-0.0014294853035602853
410570,-0.0014273283958187552
410580,-0.0014323546333053377
410590,-0.0014407459970187048
410600,-0.0014504492303990075
410610,-0.0014554101868697429
410620,-0.0014583276961303306
410630,-0.0014580395720856071
410640,-0.0014623732376798208
410650,-0.0014690200436380612
410660,-0.0014737787303545373
410670,-0.001476455547015033
410680,-0.001478112618097048
410690,-0.00148357312837158
410700,-0.0014831516842557368
410710,-0.0014808046088956098
410720,-0.00148887589517544
410730,-0.0014980677749593272
410740,-0.001489721934875781
410750,-0.0014956346379053432
410760,-0.001500317508305768
410770,-0.001498770250984064
410780,-0.0014977342865907907
410790,-0.001504120402775019
410800,-0.0015066997587866464
410810,-0.0015111038411222857
410820,-0.0015203503962706994
410830,-0.001522275626923231
410840,-0.0015299725181859563
410850,-0.0015344093948043975
410860,-0.001523774200276262
410870,-0.001515605226324704
410880,-0.0015270327721107486
410890,-0.0015234616093116767
410900,-0.001522320715306473
410910,-0.0015294941463851624
410920,-0.0015288158053818164
410930,-0.0015308546543161031
410940,-0.0015390676759851796
410950,-0.0015412306949194197
410960,-0.0015414191517135233
410970,-0.001547593876244739
410980,-0.001536890930326349
410990,-0.0015273044171408914
411000,-0.0015332995906755925
411010,-0.001542203932292826
411020,-0.0015373965691074009
411030,-0.0015386628593570201
411040,-0.0015363836922241652
411050,-0.0015305923331584371
411060,-0.0015284050162294798
411070,-0.0015283936736482087
411080,-0.0015408389375232518
411090,-0.0015252355801945794
411100,-0.0015303251975891646
411110,-0.001531194938985141
411120,-0.001527823019002941
411130,-0.0015299488604974332
411140,-0.0015370442419635295
411150,-0.0015282576933649584
411160,-0.0015288843815597758
411170,-0.0015210963497495217
411180,-0.0015197921167307187
411190,-0.0015118010440228085
411200,-0.0015238947892362406
411210,-0.0015180734552389158
411220,-0.001514398592844119
411230,-0.0015053479544857213
411240,-0.0015085626022158889
411250,-0.0015104447034661992
411260,-0.0015087278777315115
411270,-0.0015085036002627035
411280,-0.0015117398838919412
411290,-0.0015089337537987394
411300,-0.0015054277626626597
411310,-0.0015055442021922895
411320,-0.0015031828351420573
411330,-0.001500005139751698
411340,-0.0015128053558949922
411350,-0.0015187953122360726
411360,-0.0015106551238132006
411370,-0.0015045396146725007
411380,-0.0014951401224260498
411390,-0.001500279934381946
411400,-0.0015003592521496854
411410,-0.0014944690193591653
411420,-0.0014880570095917936
411430,-0.0014944796449188262
411440,-0.0014989377180897232
411450,-0.0015000607673420277
411460,-0.0014920729792828667
411470,-0.0014872179639621012
411480,-0.001478930798005538
411490,-0.0014828127991383464
411500,-0.001478396602182862
411510,-0.0014788984680138345
411520,-0.0014796574228703768
411530,-0.001481273649395551
411540,-0.0014775163947271862
411550,-0.001477013668911854
411560,-0.00147547083052522
411570,-0.0014792179037338977
411580,-0.001479895101464507
411590,-0.0014804183902707643
411600,-0.0014606669760076566
411610,-0.0014582105385763542
411620,-0.0014553894899703343
411630,-0.0014613356332811274
411640,-0.0014604936555605503
411650,-0.0014606389960700131
411660,-0.001455401479722056
411670,-0.0014565013491914813
411680,-0.00145168457848244
411690,-0.0014536773856675662
411700,-0.0014583181393720227
411710,-0.0014592131798622813
411720,-0.0014470097776208423
411730,-0.0014404436571960058
411740,-0.0014349259928589215
411750,-0.0014330568337104783
411760,-0.0014352245972608154
411770,-0.0014312954377355821
411780,-0.001434031025993719
411790,-0.0014429736586195419
411800,-0.0014489588615238106
411810,-0.0014559187035395012
411820,-0.0014662534631726682
411830,-0.001454954518951539
411840,-0.0014525589303409716
411850,-0.0014587456209693213
411860,-0.0014629956524416963
411870,-0.001458325146118418
411880,-0.0014554102963301285
411890,-0.0014517371072866538
411900,-0.0014488550205957935
411910,-0.0014487104072579587
411920,-0.001454639168060805
411930,-0.0014496229918976335
411940,-0.0014493430829715219
411950,-0.0014624736829408447
411960,-0.001469840686572006
411970,-0.001473341500346959
411980,-0.001475345638972815
411990,-0.001468860812337926
412000,-0.0014758955830836212
412010,-0.0014818275475019316
412020,-0.0014761654432117342
412030,-0.0014758737437669319
412040,-0.0014828071976898038
412050,-0.001488496886941602
412060,-0.0014883443810250732
412070,-0.0014878568916993292
412080,-0.0014872445205820885
412090,-0.0014907428591324464
412100,-0.0014861214340184902
412110,-0.0014890823900470035
412120,-0.0014844112068021797
412130,-0.0014744839756023916
412140,-0.0014747967009986415
412150,-0.0014665770469019957
412160,-0.0014738935252418175
412170,-0.0014709949086089715
412180,-0.0014757278291483407
412190,-0.0014552874958890234
412200,-0.0014565980122777677
412210,-0.0014646439120064086
412220,-0.0014727253798958388
412230,-0.001477503073177845
412240,-0.0014754433410744767
412250,-0.001471549193810295
412260,-0.001469186125124483
412270,-0.0014775228993763362
412280,-0.0014843499504172762
412290,-0.0014841773443465024
412300,-0.0014694856726879585
412310,-0.0014666105818647367
412320,-0.0014680989795177069
412330,-0.0014693789994408768
412340,-0.0014741484495891732
412350,-0.0014718708144359923
412360,-0.0014665391138615682
412370,-0.0014607191328559618
412380,-0.0014646441646593822
412390,-0.001476529291342287
412400,-0.0014764104466895623
412410,-0.0014866011167938068
412420,-0.0014889194322970265
412430,-0.0014812562390485984
412440,-0.0014793234819784732
412450,-0.0014804569071522997
412460,-0.0014810341192810193
412470,-0.0014767905181151783
412480,-0.001483103838430829
412490,-0.0014898755987378127
412500,-0.0014824367998848846
412510,-0.0014762269820386244
412520,-0.0014690003254248663
412530,-0.0014713133610713915
412540,-0.001478431282023769
412550,-0.0014718242714085376
412560,-0.0014727991612284925
412570,-0.0014703118914046345
412580,-0.0014713691412407653
412590,-0.0015015339707326262
412600,-0.0015057079701174267
412610,-0.0015082928443179986
412620,-0.0015050295345018399
412630,-0.0014982926224978066
412640,-0.0015030428013799255
412650,-0.0014923797954561238
412660,-0.001490794956810198
412670,-0.0014920050924591922
412680,-0.0014864079862242875
412690,-0.0015006571546169738
412700,-0.0014995161581908638
412710,-0.0015008404985688364
412720,-0.0014909905780353594
412730,-0.0014830854437458444
412740,-0.0014928853625099101
412750,-0.0014871742724179191
412760,-0.0015011833638658074
412770,-0.0014991488840334652
412780,-0.0014960000491670408
412790,-0.001488526708845629
412800,-0.001490066505162281
412810,-0.001490207974020747
412820,-0.001495453078126425
412830,-0.0014992565341448924
412840,-0.0015002021733958846
412850,-0.0014946919023920446
412860,-0.0014939054439298406
412870,-0.0015031087430262774
412880,-0.0014936564570281002
412890,-0.0014854777438752134
412900,-0.0014912714280970836
412910,-0.0014899906637687828
412920,-0.0014909096301097206
412930,-0.001482085721737386
412940,-0.001480453632641788
412950,-0.001480506013627584
412960,-0.0014766863473209138
412970,-0.0014765149691833921
412980,-0.0014798039559219228
412990,-0.001475824860306275
413000,-0.001488404468041595
413010,-0.001496333533159954
413020,-0.0015029145783714403
413030,-0.0015016345093421413
413040,-0.0015047843614444838
413050,-0.0015084082950574656
413060,-0.0015155033638435172
413070,-0.0015176417421995706
413080,-0.0015241126289730403
413090,-0.0015302096987654214
413100,-0.0015207200732439352
413110,-0.0015290952659107982
413120,-0.0015196877149942355
413130,-0.0015206772557564204
413140,-0.0015254189125730332
413150,-0.001532507997556399
413160,-0.001535230005005223
413170,-0.0015276598092800282
413180,-0.001531620484666413
413190,-0.0015303881155688905
413200,-0.0015328937970503001
413210,-0.0015230280886395654
413220,-0.00151715282339696
413230,-0.0015036564281448892
413240,-0.001507893618183644
413250,-0.0015173514856576039
413260,-0.0015302625958144626
413270,-0.0015340636812699949
413280,-0.001532601929721344
413290,-0.0015352189038717408
413300,-0.0015426658253002868
413310,-0.0015410617773510865
413320,-0.0015495332844896322
413330,-0.0015498973711112326
413340,-0.0015481466815391535
413350,-0.0015519387865951912
413360,-0.0015486263585691232
413370,-0.0015434950447661723
413380,-0.0015506278670508165
413390,-0.0015548097827770928
413400,-0.001561309384542179
413410,-0.0015656473298037573
413420,-0.0015668747542433262
413430,-0.001567094596734191
413440,-0.0015671757642973108
413450,-0.0015690303083969713
413460,-0.0015860550934244913
413470,-0.0015849926501192556
413480,-0.0015842412231797884
413490,-0.0015828029255802879
413500,-0.0015732256959471343
413510,-0.0015767015846175144
413520,-0.001585531141774598
413530,-0.0015823029510800672
413540,-0.0015785369631053413
413550,-0.0015794522560280313
413560,-0.0015814873974113058
413570,-0.001586722720908647
413580,-0.001593313212872884
413590,-0.0016009918418323913
413600,-0.0016048940114499158
413610,-0.0016050576841431065
413620,-0.001607578423870259
413630,-0.0016128310989860517
413640,-0.0016148976352207216
413650,-0.001615458038565021
413660,-0.0016153839189933258
413670,-0.0016286801461475075
413680,-0.0016233314778901409
413690,-0.0016153860393699742
413700,-0.001622904516940354
413710,-0.0016193740438542935
413720,-0.0016178584318282104
413730,-0.0016255200911077503
413740,-0.0016332597721782779
413750,-0.001629812518845855
413760,-0.0016298745263389454
413770,-0.0016220367783299054
413780,-0.0016114181174937594
413790,-0.001614662387494863
413800,-0.0016189015818317731
413810,-0.0016186708851380336
413820,-0.0016162104809151479
413830,-0.0016216880087072513
413840,-0.0016190587478747615
413850,-0.001619665377793748
413860,-0.0016268950786855162
413870,-0.0016286660257001215
413880,-0.0016349966911209705
413890,-0.001631442702162791
413900,-0.0016313444883460464
413910,-0.0016292949622261524
413920,-0.0016264931187962644
413930,-0.0016331184902568313
413940,-0.0016278581959411637
413950,-0.0016228739276311834
413960,-0.0016272114366504193
413970,-0.0016229595312077616
413980,-0.0016245060012665333
413990,-0.0016199653584126708
414000,-0.0016178015804726898
414010,-0.0016213451211453786
414020,-0.001603177968018646
414030,-0.0016031809576075294
414040,-0.0015951533476306174
414050,-0.0015896379527086458
414060,-0.0015802327059507403
414070,-0.0015809039416506525
414080,-0.0015750957870120483
414090,-0.0015738879229450595
414100,-0.0015732768998852663
414110,-0.0015776732051273926
414120,-0.0015769237227304797
414130,-0.0015704724367318768
414140,-0.0015567949621412408
414150,-0.0015578428705111994
414160,-0.0015519794382019424
414170,-0.001539699606053078
414180,-0.0015450936235520492
414190,-0.0015466250774633333
414200,-0.0015485885663959903
414210,-0.001543921244808445
414220,-0.0015445799296631047
414230,-0.0015543440237525896
414240,-0.0015558642776782828
414250,-0.001557940704562966
414260,-0.0015571247446727653
414270,-0.0015523480555857624
414280,-0.0015487132936946363
414290,-0.0015450954083602393
414300,-0.0015476879556999433
414310,-0.0015510181949160672
414320,-0.0015499881377916322
414330,-0.0015415667360666042
414340,-0.0015313273534939978
414350,-0.0015296805738958018
414360,-0.0015301001433545617
414370,-0.0015293072355453369
414380,-0.0015214728221545767
414390,-0.0015206100414445088
414400,-0.0015150902167224182
414410,-0.001516117490769751
414420,-0.0015140442514417294
414430,-0.0015082159621180127
414440,-0.0015005905061145522
414450,-0.0015053866630888302
414460,-0.00150465476611844
414470,-0.0014969935104342078
414480,-0.0014897365685997812
414490,-0.00148991268934045
414500,-0.0014996440082062582
414510,-0.0014810496665630657
414520,-0.0014759931633851568
414530,-0.0014685724528328854
414540,-0.0014688673242508653
414550,-0.001464649555330731
414560,-0.0014557630936976563
414570,-0.0014600326601560045
414580,-0.0014568576589898564
414590,-0.0014717851809781216
414600,-0.0014688627231673654
414610,-0.0014760421862949726
414620,-0.0014703166431063197
414630,-0.0014598149263864379
414640,-0.0014661197583864711
414650,-0.001462529823979752
414660,-0.0014684014957174227
414670,-0.0014842449759606292
414680,-0.0014871541980631825
414690,-0.0014912976962228295
414700,-0.0014911768653812876
414710,-0.0014956981917850396
414720,-0.0014898499620578673
414730,-0.0014916179547935563
414740,-0.001483432192090712
414750,-0.001465850144130166
414760,-0.0014721575250695818
414770,-0.001472430552154263
414780,-0.0014763754889254364
414790,-0.0014782943835946086
414800,-0.0014718237206955728
414810,-0.0014681112050005335
414820,-0.0014653855203351676
414830,-0.0014626269854310803
414840,-0.001460540503930475
414850,-0.0014635508791429443
414860,-0.0014609117560128613
414870,-0.0014698677487797003
414880,-0.001467722502340748
414890,-0.001469679889081042
414900,-0.0014712581755570522
414910,-0.001474674983481634
414920,-0.0014806630194448647
414930,-0.0014847121752184934
414940,-0.0014814272677853657
414950,-0.0014817448712054562
414960,-0.0014873625528204842
414970,-0.0014834481228632303
414980,-0.0014820966564761768
414990,-0.0014776082874077689
415000,-0.00148046230209342
415010,-0.0014713824752550992
415020,-0.0014681477814891383
415030,-0.0014714422579732236
415040,-0.0014801802629071804
415050,-0.0014827544119510744
415060,-0.001477250846453288
415070,-0.0014769217046477268
415080,-0.0014664142014730816
415090,-0.0014580355802139558
415100,-0.001458485718743122
415110,-0.0014550025459053747
415120,-0.0014569659977293008
415130,-0.001459917339403303
415140,-0.001463321146159127
415150,-0.0014568843369458168
415160,-0.0014536354271288375
415170,-0.0014566711606697012
415180,-0.0014622025430161562
415190,-0.001463408306876062
415200,-0.0014600387850617746
415210,-0.0014424536991333805
415220,-0.001442726597684864
415230,-0.0014480961787837067
415240,-0.0014491865796288118
415250,-0.001458953739683454
415260,-0.001454432675702117
415270,-0.001453242234673836
415280,-0.0014546483874035452
415290,-0.0014561703213765737
415300,-0.0014642302400435933
415310,-0.0014658670757020347
415320,-0.0014594935708684604
415330,-0.001454809652725644
415340,-0.0014509259373164166
415350,-0.0014526694201224416
415360,-0.0014517080341286072
415370,-0.0014508776885333512
415380,-0.0014533242693212606
415390,-0.0014527111139413728
415400,-0.001453726448896686
415410,-0.0014567307114804826
415420,-0.0014537781413521782
415430,-0.0014499706734234178
415440,-0.0014442613913469755
415450,-0.0014529664621166325
415460,-0.0014487046501276556
415470,-0.0014433599360770503
415480,-0.001443216186917765
415490,-0.00143172870411297
415500,-0.0014352481825673261
415510,-0.0014411959480078189
415520,-0.0014417505277290756
415530,-0.0014425870877860993
415540,-0.0014396446577109201
415550,-0.001438445247971679
415560,-0.0014533122275650619
415570,-0.0014424448472336357
415580,-0.0014426670887517708
415590,-0.0014426705578071907
415600,-0.0014420607459663933
415610,-0.0014397882432043855
415620,-0.0014421500299228688
415630,-0.001434859869393495
415640,-0.0014383744089947483
415650,-0.001442915009676981
415660,-0.0014427501380588831
415670,-0.0014603010338168126
415680,-0.001457239937077424
415690,-0.0014614872008287176
415700,-0.0014585473355887804
415710,-0.0014612377294853972
415720,-0.0014627337523555623
415730,-0.0014547308294385654
415740,-0.001442825648410609
415750,-0.0014428682233123531
415760,-0.0014431270239811471
415770,-0.0014478072321271838
415780,-0.0014442092791744979
415790,-0.0014347240842698524
415800,-0.0014311535146508151
415810,-0.0014401553716867689
415820,-0.0014325511713284382
415830,-0.0014339502247792022
415840,-0.0014323887274910307
415850,-0.0014225356826657607
415860,-0.0014118748653001716
415870,-0.001408650514350203
415880,-0.0014143178485185324
415890,-0.0014141095884967546
415900,-0.001422411718080938
415910,-0.001427291601279843
415920,-0.0014318177423065233
415930,-0.0014342775318219123
415940,-0.0014283256153376134
415950,-0.0014167165284986057
415960,-0.0014068804914599553
415970,-0.0013998148258372567
415980,-0.0013890841960249242
415990,-0.0013839175190017538
416000,-0.0013921195348568088
416010,-0.0013909886473785374
416020,-0.0013884147689290256
416030,-0.0013914028984081438
416040,-0.0013885643397535388
416050,-0.0013934099754151956
416060,-0.0013862215753020469
416070,-0.0013875149748894808
416080,-0.0013815909593019586
416090,-0.0013825379958195547
416100,-0.0013809643885149608
416110,-0.0013835742035756052
416120,-0.0013808169398754208
416130,-0.0013757406797683806
416140,-0.001379840453597838
416150,-0.0013786526011050687
416160,-0.0013756589420424363
416170,-0.0013766754547468439
416180,-0.0013688819326064298
416190,-0.0013692736104613525
416200,-0.001370978941160714
416210,-0.0013846849633409916
416220,-0.0013832637716571187
416230,-0.0013861901334770695
416240,-0.0013722421497901114
416250,-0.0013723794939288813
416260,-0.0013666051521507134
416270,-0.0013602604488076708
416280,-0.0013447505385015628
416290,-0.0013440718510317924
416300,-0.0013438876661868205
416310,-0.0013564644242128534
416320,-0.0013496828196411328
416330,-0.0013604011540916002
416340,-0.0013660241906093982
416350,-0.0013666996235895418
416360,-0.0013719984026226077
416370,-0.0013758153360475698
416380,-0.0013746881827152726
416390,-0.0013762472872044852
416400,-0.0013756402849041853
416410,-0.0013784368275903517
416420,-0.0013752881404518946
416430,-0.0013710120194964646
416440,-0.001365162645553369
416450,-0.001359319702159193
416460,-0.0013579250897258052
416470,-0.0013579315032884133
416480,-0.0013455042432370479
416490,-0.001339195386101733
416500,-0.0013388037278406568
416510,-0.001344164797040989
416520,-0.001347189607843931
416530,-0.0013425658255740852
416540,-0.0013450438705927957
416550,-0.0013448151098078972
416560,-0.0013466183999890867
416570,-0.001349742983338459
416580,-0.0013535609566593771
416590,-0.0013487958021323155
416600,-0.0013487494208250484
416610,-0.0013463914724102925
416620,-0.0013401478269950673
416630,-0.0013400887036074806
416640,-0.0013435621006447844
416650,-0.0013444444280153174
416660,-0.001346024907424328
416670,-0.0013438265690758522
416680,-0.001342406789744519
416690,-0.0013428013946362196
416700,-0.0013392674671801382
416710,-0.001336879632756158
416720,-0.001344290758857607
416730,-0.0013433754433715037
416740,-0.0013550403674042668
416750,-0.0013580968627322164
416760,-0.0013588225687916537
416770,-0.0013613483963443767
416780,-0.0013646363335948542
416790,-0.0013640831958309342
416800,-0.0013616441317520175
416810,-0.0013594534292015715
416820,-0.001358753704963109
416830,-0.0013562118877944091
416840,-0.0013571144323813672
416850,-0.0013539315196817315
416860,-0.0013527685882655934
416870,-0.0013588159366618978
416880,-0.0013605364785221259
416890,-0.001359826969088896
416900,-0.001356361062801829
416910,-0.0013574904906871615
416920,-0.00135434064689941
416930,-0.001347320026326616
416940,-0.001351146469412624
416950,-0.0013589146756105908
416960,-0.0013442812957002782
416970,-0.0013567636683918863
416980,-0.001359697313412608
416990,-0.0013693810241219538
417000,-0.0013698094077798516
417010,-0.0013692400057555348
417020,-0.0013726944970858612
417030,-0.001366055275044583
417040,-0.0013637043624830586
417050,-0.0013829261480252204
417060,-0.0013777026300065458
417070,-0.0013786702540583727
417080,-0.0013761964046568593
417090,-0.001375904994744885
417100,-0.0013655965660106324
417110,-0.001370521635651609
417120,-0.001366016845509583
417130,-0.0013642749572480692
417140,-0.0013735047289913417
417150,-0.0013679032284663409
417160,-0.0013668966814506035
417170,-0.00136786090256053
417180,-0.0013733587578941095
417190,-0.001376286698717193
417200,-0.0013805947717540235
417210,-0.0013823305467438858
417220,-0.0013775825375153166
417230,-0.00136510742145595
417240,-0.0013728706216587817
417250,-0.0013722982844948577
417260,-0.0013823704976874559
417270,-0.0013854758166584782
417280,-0.0013781344684772397
417290,-0.0013841464683518562
417300,-0.0013823611509371499
417310,-0.0013707388767730576
417320,-0.0013600885779548445
417330,-0.0013620731080722986
417340,-0.0013551871922080744
417350,-0.001359048541741678
417360,-0.0013611795699114357
417370,-0.0013590661984727364
417380,-0.0013568498631051297
417390,-0.0013584017265941381
417400,-0.0013537263657440262
417410,-0.0013555854797132048
417420,-0.001349226655227007
417430,-0.0013435593833039166
417440,-0.001341499684579882
417450,-0.0013388229774472732
417460,-0.0013411847602522926
417470,-0.0013387539685524306
417480,-0.0013294722278693106
417490,-0.0013257571516899934
417500,-0.0013244678090412482
417510,-0.0013340540198845657
417520,-0.0013369504371878965
417530,-0.0013474521479718662
417540,-0.0013453421639989522
417550,-0.0013546002528460497
417560,-0.0013571579580877648
417570,-0.0013646509982365666
417580,-0.001367084885721918
417590,-0.001363974131350936
417600,-0.0013629221552240824
417610,-0.0013576408485453904
417620,-0.001362516847690533
417630,-0.0013630743580314545
417640,-0.0013657969970031641
417650,-0.0013644010528503627
417660,-0.0013582955413323635
417670,-0.001352771531956212
417680,-0.0013614492631294963
417690,-0.0013569827270666272
417700,-0.0013533337055491475
417710,-0.0013582060806174889
417720,-0.001365164842275061
417730,-0.0013668229858011887
417740,-0.0013715933793581677
417750,-0.001369452482380535
417760,-0.0013632102998011998
417770,-0.0013613365964294827
417780,-0.001350521007299603
417790,-0.0013435392691697498
417800,-0.0013315591022543761
417810,-0.0013351246687224021
417820,-0.0013408366217334913
417830,-0.0013515961971251884
417840,-0.00135709734979329
417850,-0.0013556985394852933
417860,-0.0013504097436884972
417870,-0.0013543388918083763
417880,-0.0013554259261972434
417890,-0.0013475377195798681
417900,-0.0013474708952649068
417910,-0.0013455182656552133
417920,-0.0013480913567197037
417930,-0.001341674280138257
417940,-0.0013516095695144269
417950,-0.0013553864263930017
417960,-0.001330455185668724
417970,-0.0013205040463713394
417980,-0.0013220766470028176
417990,-0.0013205454693550418
418000,-0.0013219555111621721
418010,-0.0013263002721987788
418020,-0.001328932696619422
418030,-0.0013281214534502461
418040,-0.001331836598380582
418050,-0.0013431010322352977
418060,-0.0013382524075178258
418070,-0.0013400476471245389
418080,-0.0013345847064974705
418090,-0.0013323196768369459
418100,-0.0013231704128657963
418110,-0.0013332292925998775
418120,-0.0013353028738177905
418130,-0.001331604010801255
418140,-0.0013247458669991023
418150,-0.0013184469026137808
418160,-0.0013176694695265156
418170,-0.0013315255694533712
418180,-0.0013443675840697576
418190,-0.001348556383971444
418200,-0.0013562391949446277
418210,-0.0013576407536920949
418220,-0.0013417619241301172
418230,-0.0013322006608369342
418240,-0.001328389083600683
418250,-0.0013229875392653215
418260,-0.001327524467378425
418270,-0.001330983917560445
418280,-0.0013297207140475424
418290,-0.0013380338402268761
418300,-0.0013260788481230979
418310,-0.0013183483999859823
418320,-0.0013138636040149435
418330,-0.001322980199664777
418340,-0.0013172729612343972
418350,-0.001312959356746595
418360,-0.0013193441423605373
418370,-0.0013206276605567547
418380,-0.001313992953043434
418390,-0.0013151958574796861
418400,-0.001314095276616803
418410,-0.0013160378800491249
418420,-0.0013060661794147784
418430,-0.0013105118654468094
418440,-0.0013129765505791853
418450,-0.0013075401315055955
418460,-0.0013115939153953682
418470,-0.001311942151036901
418480,-0.0013069184108514666
418490,-0.0012990552932702843
418500,-0.001300432405612499
418510,-0.0012978800938613783
418520,-0.0013001320061244166
418530,-0.0012992429267785798
418540,-0.0013011630370275162
418550,-0.0013040069614887826
418560,-0.0013043027830211842
418570,-0.0013041135267174988
418580,-0.001309112401230041
418590,-0.001315323933333666
418600,-0.0013129550182875871
418610,-0.0013086388647871282
418620,-0.001310623942947894
418630,-0.001310883139407398
418640,-0.0013198060889974103
418650,-0.001327866835376975
418660,-0.0013206006344224717
418670,-0.001315027331352939
418680,-0.0013129881856052475
418690,-0.0013106262785033405
418700,-0.0013099074330070984
418710,-0.0013146905241545317
418720,-0.0013122675103708899
418730,-0.0013119052661590333
418740,-0.0013168301917502354
418750,-0.0013144932517113114
418760,-0.0013109776314591923
418770,-0.0013181751474820407
418780,-0.001309218266746006
418790,-0.001314238110445171
418800,-0.001315924600743288
418810,-0.0013188043408939303
418820,-0.0013190407518908747
418830,-0.0013249140111456497
418840,-0.0013180001800622146
418850,-0.001324706348114018
418860,-0.001323900198794821
418870,-0.001323944514236905
418880,-0.0013116986429096383
418890,-0.0013165784306480232
418900,-0.0013187873489769642
418910,-0.0013125506101591816
418920,-0.0013154634538795102
418930,-0.001326997773954835
418940,-0.001323168912924183
418950,-0.001314705820336308
418960,-0.0013047463343163332
418970,-0.0013012170024512795
418980,-0.001307736585176575
418990,-0.0013092849987076786
419000,-0.001304688110729314
419010,-0.0013057253610868288
419020,-0.0013110759796282829
419030,-0.0013060445773493622
419040,-0.0013173806763457899
419050,-0.0013160482871215312
419060,-0.0013155621294007012
419070,-0.0013087667863040235
419080,-0.001311479286345247
419090,-0.0013044343457214156
419100,-0.0013106138710771696
419110,-0.0013149723941517303
419120,-0.001315618715116649
419130,-0.0013241470441466726
419140,-0.0013177547926873149
419150,-0.0013239463214245782
419160,-0.0013176288682532574
419170,-0.0013139102484085994
419180,-0.0013164185328167076
419190,-0.0013110083216602085
419200,-0.0013081349267366224
419210,-0.0012984260436339616
419220,-0.0013023395643432612
419230,-0.0013043023594254128
419240,-0.001309410713946243
419250,-0.001311287717652084
419260,-0.0013158497798669748
419270,-0.0013182363222810352
419280,-0.001322213989279408
419290,-0.0013111158619605009
419300,-0.0013103282228712357
419310,-0.001304036078576081
419320,-0.0012990679340764977
419330,-0.0012973170237480694
419340,-0.0012975075727451812
419350,-0.001286336922616283
419360,-0.0012849536066243507
419370,-0.0012949307989532461
419380,-0.0013001828573580047
419390,-0.0013091999780536
419400,-0.001308614331527464
419410,-0.0013054243683081402
419420,-0.0013013967525200697
419430,-0.0012985183899198668
419440,-0.0012971495274921427
419450,-0.0013004242617810468
419460,-0.0012978233348334212
419470,-0.0012908206598952413
419480,-0.0012908154501900422
419490,-0.001288021602644855
419500,-0.0012920368409309884
419510,-0.0012937771467496212
419520,-0.0012944997845139728
419530,-0.0012930308964596835
419540,-0.0012871335416677564
419550,-0.0012697458603147685
419560,-0.0012674779172670513
419570,-0.001268952622448038
419580,-0.001275685541629301
419590,-0.0012764148783152628
419600,-0.0012666291473626373
419610,-0.001260304521935362
419620,-0.0012570994296084038
419630,-0.0012623392958381952
419640,-0.0012638518755171795
419650,-0.0012649021314882173
419660,-0.0012719819826409286
419670,-0.0012779145950787298
419680,-0.0012734838941493413
419690,-0.0012627485584637112
419700,-0.0012596170665172407
419710,-0.001259106056189649
419720,-0.001264562444082515
419730,-0.0012716470722401332
419740,-0.0012706808788838164
419750,-0.0012685839342604383
419760,-0.0012712664906250298
419770,-0.0012632889627754496
419780,-0.0012635782132147922
419790,-0.0012625855108452915
419800,-0.0012664979220309448
419810,-0.0012620867525787699
419820,-0.0012682135499435222
419830,-0.001268025298417998
419840,-0.001274200062807285
419850,-0.0012756390165429528
419860,-0.0012751934203291844
419870,-0.0012732236471257017
419880,-0.0012693990862318496
419890,-0.0012756663838324786
419900,-0.0012797294399108647
419910,-0.001269165732370391
419920,-0.0012653582574633179
419930,-0.001262566442547977
419940,-0.0012637428926939342
419950,-0.0012578160662011703
419960,-0.0012535975301855146
419970,-0.0012537260069758597
419980,-0.001257914562667254
419990,-0.0012703001887948472
420000,-0.0012733929174077623


==> fig/residual_acf/10000.csv <==
-100000.0,0.0
-99800.0,0.0
-99600.0,0.0
-99400.0,0.0
-99200.0,0.0
-99000.0,0.0
-98800.0,0.0
-98600.0,0.0
-98400.0,0.0
-98200.0,0.0
-98000.0,0.0
-97800.0,0.0
-97600.0,0.0
-97400.0,0.0
-97200.0,0.0
-97000.0,0.0
-96800.0,0.0
-96600.0,0.0
-96400.0,0.0
-96200.0,0.0
-96000.0,0.0
-95800.0,0.0
-95600.0,0.0
-95400.0,0.0
-95200.0,0.0
-95000.0,0.0
-94800.0,0.0
-94600.0,0.0
-94400.0,0.0
-94200.0,0.0
-94000.0,0.0
-93800.0,0.0
-93600.0,0.0
-93400.0,0.0
-93200.0,0.0
-93000.0,0.0
-92800.0,0.0
-92600.0,0.0
-92400.0,0.0
-92200.0,0.0
-92000.0,0.0
-91800.0,0.0
-91600.0,0.0
-91400.0,0.0
-91200.0,0.0
-91000.0,0.0
-90800.0,0.0
-90600.0,0.0
-90400.0,0.0
-90200.0,0.0
-90000.0,0.0
-89800.0,0.0
-89600.0,0.0
-89400.0,0.0
-89200.0,0.0
-89000.0,0.0
-88800.0,0.0
-88600.0,0.0
-88400.0,0.0
-88200.0,0.0
-88000.0,0.0
-87800.0,0.0
-87600.0,0.0
-87400.0,0.0
-87200.0,0.0
-87000.0,0.0
-86800.0,0.0
-86600.0,0.0
-86400.0,0.0
-86200.0,0.0
-86000.0,0.0
-85800.0,0.0
-85600.0,0.0
-85400.0,0.0
-85200.0,0.0
-85000.0,0.0
-84800.0,0.0
-84600.0,0.0
-84400.0,0.0
-84200.0,0.0
-84000.0,0.0
-83800.0,0.0
-83600.0,0.0
-83400.0,0.0
-83200.0,0.0
-83000.0,0.0
-82800.0,0.0
-82600.0,0.0
-82400.0,0.0
-82200.0,0.0
-82000.0,0.0
-81800.0,0.0
-81600.0,0.0
-81400.0,0.0
-81200.0,0.0
-81000.0,0.0
-80800.0,0.0
-80600.0,0.0
-80400.0,0.0
-80200.0,0.0
-80000.0,0.0
-79800.0,0.0
-79600.0,0.0
-79400.0,0.0
-79200.0,0.0
-79000.0,0.0
-78800.0,0.0
-78600.0,0.0
-78400.0,0.0
-78200.0,0.0
-78000.0,0.0
-77800.0,0.0
-77600.0,0.0
-77400.0,0.0
-77200.0,0.0
-77000.0,0.0
-76800.0,0.0
-76600.0,0.0
-76400.0,0.0
-76200.0,0.0
-76000.0,0.0
-75800.0,0.0
-75600.0,0.0
-75400.0,0.0
-75200.0,0.0
-75000.0,0.0
-74800.0,0.0
-74600.0,0.0
-74400.0,0.0
-74200.0,0.0
-74000.0,0.0
-73800.0,0.0
-73600.0,0.0
-73400.0,0.0
-73200.0,0.0
-73000.0,0.0
-72800.0,0.0
-72600.0,0.0
-72400.0,0.0
-72200.0,0.0
-72000.0,0.0
-71800.0,0.0
-71600.0,0.0
-71400.0,0.0
-71200.0,0.0
-71000.0,0.0
-70800.0,0.0
-70600.0,0.0
-70400.0,0.0
-70200.0,0.0
-70000.0,0.0
-69800.0,0.0
-69600.0,0.0
-69400.0,0.0
-69200.0,0.0
-69000.0,0.0
-68800.0,0.0
-68600.0,0.0
-68400.0,0.0
-68200.0,0.0
-68000.0,0.0
-67800.0,0.0
-67600.0,0.0
-67400.0,0.0
-67200.0,0.0
-67000.0,0.0
-66800.0,0.0
-66600.0,0.0
-66400.0,0.0
-66200.0,0.0
-66000.0,0.0
-65800.0,0.0
-65600.0,0.0
-65400.0,0.0
-65200.0,0.0
-65000.0,0.0
-64800.0,0.0
-64600.0,0.0
-64400.0,0.0
-64200.0,0.0
-64000.0,0.0
-63800.0,0.0
-63600.0,0.0
-63400.0,0.0
-63200.0,0.0
-63000.0,0.0
-62800.0,0.0
-62600.0,0.0
-62400.0,0.0
-62200.0,0.0
-62000.0,0.0
-61800.0,0.0
-61600.0,0.0
-61400.0,0.0
-61200.0,0.0
-61000.0,0.0
-60800.0,0.0
-60600.0,0.0
-60400.0,0.0
-60200.0,0.0
-60000.0,0.0
-59800.0,0.0
-59600.0,0.0
-59400.0,0.0
-59200.0,0.0
-59000.0,0.0
-58800.0,0.0
-58600.0,0.0
-58400.0,0.0
-58200.0,0.0
-58000.0,0.0
-57800.0,0.0
-57600.0,0.0
-57400.0,0.0
-57200.0,0.0
-57000.0,0.0
-56800.0,0.0
-56600.0,0.0
-56400.0,0.0
-56200.0,0.0
-56000.0,0.0
-55800.0,0.0
-55600.0,0.0
-55400.0,0.0
-55200.0,0.0
-55000.0,0.0
-54800.0,0.0
-54600.0,0.0
-54400.0,0.0
-54200.0,0.0
-54000.0,0.0
-53800.0,0.0
-53600.0,0.0
-53400.0,0.0
-53200.0,0.0
-53000.0,0.0
-52800.0,0.0
-52600.0,0.0
-52400.0,0.0
-52200.0,0.0
-52000.0,0.0
-51800.0,0.0
-51600.0,0.0
-51400.0,0.0
-51200.0,0.0
-51000.0,0.0
-50800.0,0.0
-50600.0,0.0
-50400.0,0.0
-50200.0,0.0
-50000.0,0.0
-49800.0,0.0
-49600.0,0.0
-49400.0,0.0
-49200.0,0.0
-49000.0,0.0
-48800.0,0.0
-48600.0,0.0
-48400.0,0.0
-48200.0,0.0
-48000.0,0.0
-47800.0,0.0
-47600.0,0.0
-47400.0,0.0
-47200.0,0.0
-47000.0,0.0
-46800.0,0.0
-46600.0,0.0
-46400.0,0.0
-46200.0,0.0
-46000.0,0.0
-45800.0,0.0
-45600.0,0.0
-45400.0,0.0
-45200.0,0.0
-45000.0,0.0
-44800.0,0.0
-44600.0,0.0
-44400.0,0.0
-44200.0,0.0
-44000.0,0.0
-43800.0,0.0
-43600.0,0.0
-43400.0,0.0
-43200.0,0.0
-43000.0,0.0
-42800.0,0.0
-42600.0,0.0
-42400.0,0.0
-42200.0,0.0
-42000.0,0.0
-41800.0,0.0
-41600.0,0.0
-41400.0,0.0
-41200.0,0.0
-41000.0,0.0
-40800.0,0.0
-40600.0,0.0
-40400.0,0.0
-40200.0,0.0
-40000.0,0.0
-39800.0,0.0
-39600.0,0.0
-39400.0,0.0
-39200.0,0.0
-39000.0,0.0
-38800.0,0.0
-38600.0,0.0
-38400.0,0.0
-38200.0,0.0
-38000.0,0.0
-37800.0,0.0
-37600.0,0.0
-37400.0,0.0
-37200.0,0.0
-37000.0,0.0
-36800.0,0.0
-36600.0,0.0
-36400.0,0.0
-36200.0,0.0
-36000.0,0.0
-35800.0,0.0
-35600.0,0.0
-35400.0,0.0
-35200.0,0.0
-35000.0,0.0
-34800.0,0.0
-34600.0,0.0
-34400.0,0.0
-34200.0,0.0
-34000.0,0.0
-33800.0,0.0
-33600.0,0.0
-33400.0,0.0
-33200.0,0.0
-33000.0,0.0
-32800.0,0.0
-32600.0,0.0
-32400.0,0.0
-32200.0,0.0
-32000.0,0.0
-31800.0,0.0
-31600.0,0.0
-31400.0,0.0
-31200.0,0.0
-31000.0,0.0
-30800.0,0.0
-30600.0,0.0
-30400.0,0.0
-30200.0,0.0
-30000.0,0.0
-29800.0,0.0
-29600.0,0.0
-29400.0,0.0
-29200.0,0.0
-29000.0,0.0
-28800.0,0.0
-28600.0,0.0
-28400.0,0.0
-28200.0,0.0
-28000.0,0.0
-27800.0,0.0
-27600.0,0.0
-27400.0,0.0
-27200.0,0.0
-27000.0,0.0
-26800.0,0.0
-26600.0,0.0
-26400.0,0.0
-26200.0,0.0
-26000.0,0.0
-25800.0,0.0
-25600.0,0.0
-25400.0,0.0
-25200.0,0.0
-25000.0,0.0
-24800.0,0.0
-24600.0,0.0
-24400.0,0.0
-24200.0,0.0
-24000.0,0.0
-23800.0,0.0
-23600.0,0.0
-23400.0,0.0
-23200.0,0.0
-23000.0,0.0
-22800.0,0.0
-22600.0,0.0
-22400.0,0.0
-22200.0,0.0
-22000.0,0.0
-21800.0,0.0
-21600.0,0.0
-21400.0,0.0
-21200.0,0.0
-21000.0,0.0
-20800.0,0.0
-20600.0,0.0
-20400.0,0.0
-20200.0,0.0
-20000.0,0.0
-19800.0,-2.125701602413391e-05
-19600.0,-0.00016879344417362972
-19400.0,-0.0005682604094574871
-19200.0,-0.0013453090525910986
-19000.0,-0.002625590514289856
-18800.0,-0.004534755935269153
-18600.0,-0.00719845645624438
-18400.0,-0.01074234321793093
-18200.0,-0.015292067361044197
-18000.0,-0.02097328002629957
-17800.0,-0.02791163235441245
-17600.0,-0.03623277548609821
-17400.0,-0.04606236056207227
-17200.0,-0.057526038723049996
-17000.0,-0.0707494611097468
-16800.0,-0.08585827886287806
-16600.0,-0.10297814312315917
-16400.0,-0.12223470503130554
-16200.0,-0.14375361572803255
-16000.0,-0.1676605263540556
-15800.0,-0.19408108805009003
-15600.0,-0.2231409519568513
-15400.0,-0.25496576921505476
-15200.0,-0.2896811909654159
-15000.0,-0.3274128683486499
-14800.0,-0.36828645250547243
-14600.0,-0.41242759457659867
-14400.0,-0.45996194570274407
-14200.0,-0.511015157024624
-14000.0,-0.565712879682954
-13800.0,-0.6241807648184493
-13600.0,-0.6865444635718253
-13400.0,-0.7529296270837974
-13200.0,-0.823461906495081
-13000.0,-0.8982669529463917
-12800.0,-0.9774704175784446
-12600.0,-1.0611979515319552
-12400.0,-1.1495752059476387
-12200.0,-1.242727831966211
-12000.0,-1.340781480728387
-11800.0,-1.4438618033748825
-11600.0,-1.5520944510464123
-11400.0,-1.6656050748836926
-11200.0,-1.784519326027438
-11000.0,-1.9089628556183642
-10800.0,-2.0390613147971868
-10600.0,-2.174940354704621
-10400.0,-2.3167256264813822
-10200.0,-2.4645427812681855
-10000.0,-2.612234284898568
-9800.0,-2.7630681665414345
-9600.0,-2.8920376502209293
-9400.0,-3.0024101368188427
-9200.0,-3.0943112774758896
-9000.0,-3.1678667233327853
-8800.0,-3.2232021255302468
-8600.0,-3.2604431352089858
-8400.0,-3.279715403509722
-8200.0,-3.2811445815731677
-8000.0,-3.264856320540042
-7800.0,-3.230976271551056
-7600.0,-3.179630085746927
-7400.0,-3.1109434142683696
-7200.0,-3.025041908256101
-7000.0,-2.922051218850835
-6800.0,-2.8020969971932863
-6600.0,-2.665304894424173
-6400.0,-2.511800561684208
-6200.0,-2.3417096501141064
-6000.0,-2.1551578108545884
-5800.0,-1.952270695046365
-5600.0,-1.7331739538301512
-5400.0,-1.4979932383466665
-5200.0,-1.24685419973662
-5000.0,-0.9798824891407316
-4800.0,-0.6972037576997155
-4600.0,-0.3989436565542863
-4400.0,-0.08522783684515825
-4200.0,0.24381805028694856
-4000.0,0.5880683537013198
-3800.0,0.9473974222572468
-3600.0,1.3216796048140036
-3400.0,1.710789250230882
-3200.0,2.114600707367167
-3000.0,2.532988325082139
-2800.0,2.9658264522350835
-2600.0,3.4129894376852863
-2400.0,3.8743516302920327
-2200.0,4.349787378914608
-2000.0,4.8391710324123
-1800.0,5.34237693964438
-1600.0,5.859279449470146
-1400.0,6.389752910748879
-1200.0,6.933671672339858
-1000.0,7.490910083102374
-800.0,8.061342491895708
-600.0,8.644843247579152
-400.0,9.241286699011983
-200.0,9.850547195053489
0.0,10.472499084562942
200.0,9.850547195053489
400.0,9.241286699011983
600.0,8.644843247579152
800.0,8.061342491895708
1000.0,7.490910083102374
1200.0,6.933671672339858
1400.0,6.389752910748879
1600.0,5.859279449470146
1800.0,5.34237693964438
2000.0,4.8391710324123
2200.0,4.349787378914608
2400.0,3.8743516302920327
2600.0,3.4129894376852863
2800.0,2.9658264522350835
3000.0,2.532988325082139
3200.0,2.114600707367167
3400.0,1.710789250230882
3600.0,1.3216796048140036
3800.0,0.9473974222572468
4000.0,0.5880683537013198
4200.0,0.24381805028694856
4400.0,-0.08522783684515825
4600.0,-0.3989436565542863
4800.0,-0.6972037576997155
5000.0,-0.9798824891407316
5200.0,-1.24685419973662
5400.0,-1.4979932383466665
5600.0,-1.7331739538301512
5800.0,-1.952270695046365
6000.0,-2.1551578108545884
6200.0,-2.3417096501141064
6400.0,-2.511800561684208
6600.0,-2.665304894424173
6800.0,-2.8020969971932863
7000.0,-2.922051218850835
7200.0,-3.025041908256101
7400.0,-3.1109434142683696
7600.0,-3.179630085746927
7800.0,-3.230976271551056
8000.0,-3.264856320540042
8200.0,-3.2811445815731677
8400.0,-3.279715403509722
8600.0,-3.2604431352089858
8800.0,-3.2232021255302468
9000.0,-3.1678667233327853
9200.0,-3.0943112774758896
9400.0,-3.0024101368188427
9600.0,-2.8920376502209293
9800.0,-2.7630681665414345
10000.0,-2.612234284898568
10200.0,-2.4645427812681855
10400.0,-2.3167256264813822
10600.0,-2.174940354704621
10800.0,-2.0390613147971868
11000.0,-1.9089628556183642
11200.0,-1.784519326027438
11400.0,-1.6656050748836926
11600.0,-1.5520944510464123
11800.0,-1.4438618033748825
12000.0,-1.340781480728387
12200.0,-1.242727831966211
12400.0,-1.1495752059476387
12600.0,-1.0611979515319552
12800.0,-0.9774704175784446
13000.0,-0.8982669529463917
13200.0,-0.823461906495081
13400.0,-0.7529296270837974
13600.0,-0.6865444635718253
13800.0,-0.6241807648184493
14000.0,-0.565712879682954
14200.0,-0.511015157024624
14400.0,-0.45996194570274407
14600.0,-0.41242759457659867
14800.0,-0.36828645250547243
15000.0,-0.3274128683486499
15200.0,-0.2896811909654159
15400.0,-0.25496576921505476
15600.0,-0.2231409519568513
15800.0,-0.19408108805009003
16000.0,-0.1676605263540556
16200.0,-0.14375361572803255
16400.0,-0.12223470503130554
16600.0,-0.10297814312315917
16800.0,-0.08585827886287806
17000.0,-0.0707494611097468
17200.0,-0.057526038723049996
17400.0,-0.04606236056207227
17600.0,-0.03623277548609821
17800.0,-0.02791163235441245
18000.0,-0.02097328002629957
18200.0,-0.015292067361044197
18400.0,-0.01074234321793093
18600.0,-0.00719845645624438
18800.0,-0.004534755935269153
19000.0,-0.002625590514289856
19200.0,-0.0013453090525910986
19400.0,-0.0005682604094574871
19600.0,-0.00016879344417362972
19800.0,-2.125701602413391e-05
20000.0,0.0
20200.0,0.0
20400.0,0.0
20600.0,0.0
20800.0,0.0
21000.0,0.0
21200.0,0.0
21400.0,0.0
21600.0,0.0
21800.0,0.0
22000.0,0.0
22200.0,0.0
22400.0,0.0
22600.0,0.0
22800.0,0.0
23000.0,0.0
23200.0,0.0
23400.0,0.0
23600.0,0.0
23800.0,0.0
24000.0,0.0
24200.0,0.0
24400.0,0.0
24600.0,0.0
24800.0,0.0
25000.0,0.0
25200.0,0.0
25400.0,0.0
25600.0,0.0
25800.0,0.0
26000.0,0.0
26200.0,0.0
26400.0,0.0
26600.0,0.0
26800.0,0.0
27000.0,0.0
27200.0,0.0
27400.0,0.0
27600.0,0.0
27800.0,0.0
28000.0,0.0
28200.0,0.0
28400.0,0.0
28600.0,0.0
28800.0,0.0
29000.0,0.0
29200.0,0.0
29400.0,0.0
29600.0,0.0
29800.0,0.0
30000.0,0.0
30200.0,0.0
30400.0,0.0
30600.0,0.0
30800.0,0.0
31000.0,0.0
31200.0,0.0
31400.0,0.0
31600.0,0.0
31800.0,0.0
32000.0,0.0
32200.0,0.0
32400.0,0.0
32600.0,0.0
32800.0,0.0
33000.0,0.0
33200.0,0.0
33400.0,0.0
33600.0,0.0
33800.0,0.0
34000.0,0.0
34200.0,0.0
34400.0,0.0
34600.0,0.0
34800.0,0.0
35000.0,0.0
35200.0,0.0
35400.0,0.0
35600.0,0.0
35800.0,0.0
36000.0,0.0
36200.0,0.0
36400.0,0.0
36600.0,0.0
36800.0,0.0
37000.0,0.0
37200.0,0.0
37400.0,0.0
37600.0,0.0
37800.0,0.0
38000.0,0.0
38200.0,0.0
38400.0,0.0
38600.0,0.0
38800.0,0.0
39000.0,0.0
39200.0,0.0
39400.0,0.0
39600.0,0.0
39800.0,0.0
40000.0,0.0
40200.0,0.0
40400.0,0.0
40600.0,0.0
40800.0,0.0
41000.0,0.0
41200.0,0.0
41400.0,0.0
41600.0,0.0
41800.0,0.0
42000.0,0.0
42200.0,0.0
42400.0,0.0
42600.0,0.0
42800.0,0.0
43000.0,0.0
43200.0,0.0
43400.0,0.0
43600.0,0.0
43800.0,0.0
44000.0,0.0
44200.0,0.0
44400.0,0.0
44600.0,0.0
44800.0,0.0
45000.0,0.0
45200.0,0.0
45400.0,0.0
45600.0,0.0
45800.0,0.0
46000.0,0.0
46200.0,0.0
46400.0,0.0
46600.0,0.0
46800.0,0.0
47000.0,0.0
47200.0,0.0
47400.0,0.0
47600.0,0.0
47800.0,0.0
48000.0,0.0
48200.0,0.0
48400.0,0.0
48600.0,0.0
48800.0,0.0
49000.0,0.0
49200.0,0.0
49400.0,0.0
49600.0,0.0
49800.0,0.0
50000.0,0.0
50200.0,0.0
50400.0,0.0
50600.0,0.0
50800.0,0.0
51000.0,0.0
51200.0,0.0
51400.0,0.0
51600.0,0.0
51800.0,0.0
52000.0,0.0
52200.0,0.0
52400.0,0.0
52600.0,0.0
52800.0,0.0
53000.0,0.0
53200.0,0.0
53400.0,0.0
53600.0,0.0
53800.0,0.0
54000.0,0.0
54200.0,0.0
54400.0,0.0
54600.0,0.0
54800.0,0.0
55000.0,0.0
55200.0,0.0
55400.0,0.0
55600.0,0.0
55800.0,0.0
56000.0,0.0
56200.0,0.0
56400.0,0.0
56600.0,0.0
56800.0,0.0
57000.0,0.0
57200.0,0.0
57400.0,0.0
57600.0,0.0
57800.0,0.0
58000.0,0.0
58200.0,0.0
58400.0,0.0
58600.0,0.0
58800.0,0.0
59000.0,0.0
59200.0,0.0
59400.0,0.0
59600.0,0.0
59800.0,0.0
60000.0,0.0
60200.0,0.0
60400.0,0.0
60600.0,0.0
60800.0,0.0
61000.0,0.0
61200.0,0.0
61400.0,0.0
61600.0,0.0
61800.0,0.0
62000.0,0.0
62200.0,0.0
62400.0,0.0
62600.0,0.0
62800.0,0.0
63000.0,0.0
63200.0,0.0
63400.0,0.0
63600.0,0.0
63800.0,0.0
64000.0,0.0
64200.0,0.0
64400.0,0.0
64600.0,0.0
64800.0,0.0
65000.0,0.0
65200.0,0.0
65400.0,0.0
65600.0,0.0
65800.0,0.0
66000.0,0.0
66200.0,0.0
66400.0,0.0
66600.0,0.0
66800.0,0.0
67000.0,0.0
67200.0,0.0
67400.0,0.0
67600.0,0.0
67800.0,0.0
68000.0,0.0
68200.0,0.0
68400.0,0.0
68600.0,0.0
68800.0,0.0
69000.0,0.0
69200.0,0.0
69400.0,0.0
69600.0,0.0
69800.0,0.0
70000.0,0.0
70200.0,0.0
70400.0,0.0
70600.0,0.0
70800.0,0.0
71000.0,0.0
71200.0,0.0
71400.0,0.0
71600.0,0.0
71800.0,0.0
72000.0,0.0
72200.0,0.0
72400.0,0.0
72600.0,0.0
72800.0,0.0
73000.0,0.0
73200.0,0.0
73400.0,0.0
73600.0,0.0
73800.0,0.0
74000.0,0.0
74200.0,0.0
74400.0,0.0
74600.0,0.0
74800.0,0.0
75000.0,0.0
75200.0,0.0
75400.0,0.0
75600.0,0.0
75800.0,0.0
76000.0,0.0
76200.0,0.0
76400.0,0.0
76600.0,0.0
76800.0,0.0
77000.0,0.0
77200.0,0.0
77400.0,0.0
77600.0,0.0
77800.0,0.0
78000.0,0.0
78200.0,0.0
78400.0,0.0
78600.0,0.0
78800.0,0.0
79000.0,0.0
79200.0,0.0
79400.0,0.0
79600.0,0.0
79800.0,0.0
80000.0,0.0
80200.0,0.0
80400.0,0.0
80600.0,0.0
80800.0,0.0
81000.0,0.0
81200.0,0.0
81400.0,0.0
81600.0,0.0
81800.0,0.0
82000.0,0.0
82200.0,0.0
82400.0,0.0
82600.0,0.0
82800.0,0.0
83000.0,0.0
83200.0,0.0
83400.0,0.0
83600.0,0.0
83800.0,0.0
84000.0,0.0
84200.0,0.0
84400.0,0.0
84600.0,0.0
84800.0,0.0
85000.0,0.0
85200.0,0.0
85400.0,0.0
85600.0,0.0
85800.0,0.0
86000.0,0.0
86200.0,0.0
86400.0,0.0
86600.0,0.0
86800.0,0.0
87000.0,0.0
87200.0,0.0
87400.0,0.0
87600.0,0.0
87800.0,0.0
88000.0,0.0
88200.0,0.0
88400.0,0.0
88600.0,0.0
88800.0,0.0
89000.0,0.0
89200.0,0.0
89400.0,0.0
89600.0,0.0
89800.0,0.0
90000.0,0.0
90200.0,0.0
90400.0,0.0
90600.0,0.0
90800.0,0.0
91000.0,0.0
91200.0,0.0
91400.0,0.0
91600.0,0.0
91800.0,0.0
92000.0,0.0
92200.0,0.0
92400.0,0.0
92600.0,0.0
92800.0,0.0
93000.0,0.0
93200.0,0.0
93400.0,0.0
93600.0,0.0
93800.0,0.0
94000.0,0.0
94200.0,0.0
94400.0,0.0
94600.0,0.0
94800.0,0.0
95000.0,0.0
95200.0,0.0
95400.0,0.0
95600.0,0.0
95800.0,0.0
96000.0,0.0
96200.0,0.0
96400.0,0.0
96600.0,0.0
96800.0,0.0
97000.0,0.0
97200.0,0.0
97400.0,0.0
97600.0,0.0
97800.0,0.0
98000.0,0.0
98200.0,0.0
98400.0,0.0
98600.0,0.0
98800.0,0.0
99000.0,0.0
99200.0,0.0
99400.0,0.0
99600.0,0.0
99800.0,0.0


==> fig/residual_acf/20000.csv <==
-100000.0,0.0
-99800.0,0.0
-99600.0,0.0
-99400.0,0.0
-99200.0,0.0
-99000.0,0.0
-98800.0,0.0
-98600.0,0.0
-98400.0,0.0
-98200.0,0.0
-98000.0,0.0
-97800.0,0.0
-97600.0,0.0
-97400.0,0.0
-97200.0,0.0
-97000.0,0.0
-96800.0,0.0
-96600.0,0.0
-96400.0,0.0
-96200.0,0.0
-96000.0,0.0
-95800.0,0.0
-95600.0,0.0
-95400.0,0.0
-95200.0,0.0
-95000.0,0.0
-94800.0,0.0
-94600.0,0.0
-94400.0,0.0
-94200.0,0.0
-94000.0,0.0
-93800.0,0.0
-93600.0,0.0
-93400.0,0.0
-93200.0,0.0
-93000.0,0.0
-92800.0,0.0
-92600.0,0.0
-92400.0,0.0
-92200.0,0.0
-92000.0,0.0
-91800.0,0.0
-91600.0,0.0
-91400.0,0.0
-91200.0,0.0
-91000.0,0.0
-90800.0,0.0
-90600.0,0.0
-90400.0,0.0
-90200.0,0.0
-90000.0,0.0
-89800.0,0.0
-89600.0,0.0
-89400.0,0.0
-89200.0,0.0
-89000.0,0.0
-88800.0,0.0
-88600.0,0.0
-88400.0,0.0
-88200.0,0.0
-88000.0,0.0
-87800.0,0.0
-87600.0,0.0
-87400.0,0.0
-87200.0,0.0
-87000.0,0.0
-86800.0,0.0
-86600.0,0.0
-86400.0,0.0
-86200.0,0.0
-86000.0,0.0
-85800.0,0.0
-85600.0,0.0
-85400.0,0.0
-85200.0,0.0
-85000.0,0.0
-84800.0,0.0
-84600.0,0.0
-84400.0,0.0
-84200.0,0.0
-84000.0,0.0
-83800.0,0.0
-83600.0,0.0
-83400.0,0.0
-83200.0,0.0
-83000.0,0.0
-82800.0,0.0
-82600.0,0.0
-82400.0,0.0
-82200.0,0.0
-82000.0,0.0
-81800.0,0.0
-81600.0,0.0
-81400.0,0.0
-81200.0,0.0
-81000.0,0.0
-80800.0,0.0
-80600.0,0.0
-80400.0,0.0
-80200.0,0.0
-80000.0,0.0
-79800.0,0.0
-79600.0,0.0
-79400.0,0.0
-79200.0,0.0
-79000.0,0.0
-78800.0,0.0
-78600.0,0.0
-78400.0,0.0
-78200.0,0.0
-78000.0,0.0
-77800.0,0.0
-77600.0,0.0
-77400.0,0.0
-77200.0,0.0
-77000.0,0.0
-76800.0,0.0
-76600.0,0.0
-76400.0,0.0
-76200.0,0.0
-76000.0,0.0
-75800.0,0.0
-75600.0,0.0
-75400.0,0.0
-75200.0,0.0
-75000.0,0.0
-74800.0,0.0
-74600.0,0.0
-74400.0,0.0
-74200.0,0.0
-74000.0,0.0
-73800.0,0.0
-73600.0,0.0
-73400.0,0.0
-73200.0,0.0
-73000.0,0.0
-72800.0,0.0
-72600.0,0.0
-72400.0,0.0
-72200.0,0.0
-72000.0,0.0
-71800.0,0.0
-71600.0,0.0
-71400.0,0.0
-71200.0,0.0
-71000.0,0.0
-70800.0,0.0
-70600.0,0.0
-70400.0,0.0
-70200.0,0.0
-70000.0,0.0
-69800.0,0.0
-69600.0,0.0
-69400.0,0.0
-69200.0,0.0
-69000.0,0.0
-68800.0,0.0
-68600.0,0.0
-68400.0,0.0
-68200.0,0.0
-68000.0,0.0
-67800.0,0.0
-67600.0,0.0
-67400.0,0.0
-67200.0,0.0
-67000.0,0.0
-66800.0,0.0
-66600.0,0.0
-66400.0,0.0
-66200.0,0.0
-66000.0,0.0
-65800.0,0.0
-65600.0,0.0
-65400.0,0.0
-65200.0,0.0
-65000.0,0.0
-64800.0,0.0
-64600.0,0.0
-64400.0,0.0
-64200.0,0.0
-64000.0,0.0
-63800.0,0.0
-63600.0,0.0
-63400.0,0.0
-63200.0,0.0
-63000.0,0.0
-62800.0,0.0
-62600.0,0.0
-62400.0,0.0
-62200.0,0.0
-62000.0,0.0
-61800.0,0.0
-61600.0,0.0
-61400.0,0.0
-61200.0,0.0
-61000.0,0.0
-60800.0,0.0
-60600.0,0.0
-60400.0,0.0
-60200.0,0.0
-60000.0,0.0
-59800.0,0.0
-59600.0,0.0
-59400.0,0.0
-59200.0,0.0
-59000.0,0.0
-58800.0,0.0
-58600.0,0.0
-58400.0,0.0
-58200.0,0.0
-58000.0,0.0
-57800.0,0.0
-57600.0,0.0
-57400.0,0.0
-57200.0,0.0
-57000.0,0.0
-56800.0,0.0
-56600.0,0.0
-56400.0,0.0
-56200.0,0.0
-56000.0,0.0
-55800.0,0.0
-55600.0,0.0
-55400.0,0.0
-55200.0,0.0
-55000.0,0.0
-54800.0,0.0
-54600.0,0.0
-54400.0,0.0
-54200.0,0.0
-54000.0,0.0
-53800.0,0.0
-53600.0,0.0
-53400.0,0.0
-53200.0,0.0
-53000.0,0.0
-52800.0,0.0
-52600.0,0.0
-52400.0,0.0
-52200.0,0.0
-52000.0,0.0
-51800.0,0.0
-51600.0,0.0
-51400.0,0.0
-51200.0,0.0
-51000.0,0.0
-50800.0,0.0
-50600.0,0.0
-50400.0,0.0
-50200.0,0.0
-50000.0,0.0
-49800.0,0.0
-49600.0,0.0
-49400.0,0.0
-49200.0,0.0
-49000.0,0.0
-48800.0,0.0
-48600.0,0.0
-48400.0,0.0
-48200.0,0.0
-48000.0,0.0
-47800.0,0.0
-47600.0,0.0
-47400.0,0.0
-47200.0,0.0
-47000.0,0.0
-46800.0,0.0
-46600.0,0.0
-46400.0,0.0
-46200.0,0.0
-46000.0,0.0
-45800.0,0.0
-45600.0,0.0
-45400.0,0.0
-45200.0,0.0
-45000.0,0.0
-44800.0,0.0
-44600.0,0.0
-44400.0,0.0
-44200.0,0.0
-44000.0,0.0
-43800.0,0.0
-43600.0,0.0
-43400.0,0.0
-43200.0,0.0
-43000.0,0.0
-42800.0,0.0
-42600.0,0.0
-42400.0,0.0
-42200.0,0.0
-42000.0,0.0
-41800.0,0.0
-41600.0,0.0
-41400.0,0.0
-41200.0,0.0
-41000.0,0.0
-40800.0,0.0
-40600.0,0.0
-40400.0,0.0
-40200.0,0.0
-40000.0,0.0
-39800.0,-5.3145197154123705e-06
-39600.0,-4.220047093508562e-05
-39400.0,-0.00014207220553069932
-39200.0,-0.0003363440793007275
-39000.0,-0.0006564304480436442
-38800.0,-0.0011337456675579235
-38600.0,-0.0017997040936420393
-38400.0,-0.0026857200820944657
-38200.0,-0.0038232079887136772
-38000.0,-0.005243582169298147
-37800.0,-0.006978256979646349
-37600.0,-0.00905864677555676
-37400.0,-0.01151616591282785
-37200.0,-0.014382228747258093
-37000.0,-0.01768824963464597
-36800.0,-0.021465642930789945
-36600.0,-0.025745822991488497
-36400.0,-0.030560204172540104
-36200.0,-0.03594020082974323
-36000.0,-0.04191722731889636
-35800.0,-0.04852269799579796
-35600.0,-0.05578802721624651
-35400.0,-0.06374462933604048
-35200.0,-0.07242391871097835
-35000.0,-0.08185730969685859
-34800.0,-0.09207621664947967
-34600.0,-0.10311205392464007
-34400.0,-0.11499623587813824
-34200.0,-0.1277601768657727
-34000.0,-0.1414352912433419
-33800.0,-0.1560529933666443
-33600.0,-0.17164469759147838
-33400.0,-0.18824181827364264
-33200.0,-0.20587576976893554
-33000.0,-0.22457796643315553
-32800.0,-0.2443798226221011
-32600.0,-0.2653127526915708
-32400.0,-0.28740817099736293
-32200.0,-0.3106974918952761
-32000.0,-0.33521212974110876
-31800.0,-0.3609834988906594
-31600.0,-0.38804301369972644
-31400.0,-0.4164220885241084
-31200.0,-0.44615213771960366
-31000.0,-0.4772645756420108
-30800.0,-0.5097908166471283
-30600.0,-0.5437622750907546
-30400.0,-0.5792103653286882
-30200.0,-0.6161665017167275
-30000.0,-0.654662098610671
-29800.0,-0.6947285703663172
-29600.0,-0.7363973313394646
-29400.0,-0.7796997958859118
-29200.0,-0.8246673783614569
-29000.0,-0.8713314931218986
-28800.0,-0.9197235545230353
-28600.0,-0.9698749769206657
-28400.0,-1.0218171746705882
-28200.0,-1.075581562128601
-28000.0,-1.1311995536505026
-27800.0,-1.188702563592092
-27600.0,-1.2481220063091671
-27400.0,-1.3094892961575266
-27200.0,-1.372835847492969
-27000.0,-1.4381930746712928
-26800.0,-1.5055923920482963
-26600.0,-1.575065213979778
-26400.0,-1.6466429548215367
-26200.0,-1.7203570289293704
-26000.0,-1.7962388506590778
-25800.0,-1.8743198343664575
-25600.0,-1.9546313944073077
-25400.0,-2.0372049451374274
-25200.0,-2.1220719009126143
-25000.0,-2.2092636760886672
-24800.0,-2.298811685021385
-24600.0,-2.3907473420665655
-24400.0,-2.485102061580008
-24200.0,-2.5819072579175097
-24000.0,-2.6811943454348706
-23800.0,-2.7829947384878877
-23600.0,-2.887339851432361
-23400.0,-2.9942610986240874
-23200.0,-3.103789894418867
-23000.0,-3.2159576531724965
-22800.0,-3.330795789240775
-22600.0,-3.4483357169795026
-22400.0,-3.5686088507444755
-22200.0,-3.6916466048914933
-22000.0,-3.817480393776355
-21800.0,-3.9461416317548577
-21600.0,-4.0776617331828
-21400.0,-4.2120721124159815
-21200.0,-4.3494041838102
-21000.0,-4.489689361721254
-20800.0,-4.632959060504942
-20600.0,-4.779244694517063
-20400.0,-4.928577678113414
-20200.0,-5.080989425649795
-20000.0,-5.230228166174825
-19800.0,-5.385750327622556
-19600.0,-5.528737768419394
-19400.0,-5.662363574116509
-19200.0,-5.786659159069697
-19000.0,-5.901655937634759
-18800.0,-6.007385324167493
-18600.0,-6.103878733023693
-18400.0,-6.191167578559165
-18200.0,-6.269283275129702
-18000.0,-6.338257237091104
-17800.0,-6.398120878799168
-17600.0,-6.448905614609696
-17400.0,-6.490642858878484
-17200.0,-6.523364025961333
-17000.0,-6.547100530214037
-16800.0,-6.5618837859923955
-16600.0,-6.56774520765221
-16400.0,-6.56471620954928
-16200.0,-6.5528282060394
-16000.0,-6.5321126114783645
-15800.0,-6.502600840221983
-15600.0,-6.464324306626046
-15400.0,-6.417314425046356
-15200.0,-6.361602609838711
-15000.0,-6.297220275358907
-14800.0,-6.22419883596274
-14600.0,-6.1425697060060145
-14400.0,-6.052364299844526
-14200.0,-5.953614031834072
-14000.0,-5.846350316330454
-13800.0,-5.730604567689471
-13600.0,-5.606408200266919
-13400.0,-5.4737926284185985
-13200.0,-5.332789266500304
-13000.0,-5.183429528867835
-12800.0,-5.025744829876997
-12600.0,-4.859766583883578
-12400.0,-4.685526205243378
-12200.0,-4.5030551083122035
-12000.0,-4.312384707445851
-11800.0,-4.113546417000113
-11600.0,-3.9065716513307915
-11400.0,-3.691491824793689
-11200.0,-3.468338351744585
-11000.0,-3.2371426465393056
-10800.0,-2.9979361235336413
-10600.0,-2.7507501970833723
-10400.0,-2.4956162815443124
-10200.0,-2.232565791272264
-10000.0,-1.9616301406230183
-9800.0,-1.6828407439523785
-9600.0,-1.396229015616135
-9400.0,-1.1018263699700908
-9200.0,-0.7996642213700369
-9000.0,-0.4897739841717874
-8800.0,-0.17218707273113337
-8600.0,0.15306509859612255
-8400.0,0.48595111545418923
-8200.0,0.8264395634872755
-8000.0,1.1744990283395673
-7800.0,1.5300980956552623
-7600.0,1.8932053510785805
-7400.0,2.2637893802537192
-7200.0,2.641818768824865
-7000.0,3.027262102436237
-6800.0,3.4200879667320225
-6600.0,3.820264947356441
-6400.0,4.227761629953679
-6200.0,4.642546600167933
-6000.0,5.064588443643425
-5800.0,5.493855746024338
-5600.0,5.930317092954884
-5400.0,6.373941070079259
-5200.0,6.824696263041661
-5000.0,7.282551257486309
-4800.0,7.747474639057379
-4600.0,8.219434993399101
-4400.0,8.698400906155651
-4200.0,9.18434096297125
-4000.0,9.677223749490082
-3800.0,10.177017851356357
-3600.0,10.683691854214283
-3400.0,11.19721434370806
-3200.0,11.71755390548187
-3000.0,12.244679125179935
-2800.0,12.778558588446453
-2600.0,13.319160880925622
-2400.0,13.86645458826165
-2200.0,14.420408296098733
-2000.0,14.98099059008107
-1800.0,15.548170055852871
-1600.0,16.12191527905832
-1400.0,16.702194845341637
-1200.0,17.28897734034702
-1000.0,17.88223134971867
-800.0,18.481925459100776
-600.0,19.088028254137555
-400.0,19.7005083204732
-200.0,20.319334243751925
0.0,20.94447460961792
200.0,20.319334243751925
400.0,19.7005083204732
600.0,19.088028254137555
800.0,18.481925459100776
1000.0,17.88223134971867
1200.0,17.28897734034702
1400.0,16.702194845341637
1600.0,16.12191527905832
1800.0,15.548170055852871
2000.0,14.98099059008107
2200.0,14.420408296098733
2400.0,13.86645458826165
2600.0,13.319160880925622
2800.0,12.778558588446453
3000.0,12.244679125179935
3200.0,11.71755390548187
3400.0,11.19721434370806
3600.0,10.683691854214283
3800.0,10.177017851356357
4000.0,9.677223749490082
4200.0,9.18434096297125
4400.0,8.698400906155651
4600.0,8.219434993399101
4800.0,7.747474639057379
5000.0,7.282551257486309
5200.0,6.824696263041661
5400.0,6.373941070079259
5600.0,5.930317092954884
5800.0,5.493855746024338
6000.0,5.064588443643425
6200.0,4.642546600167933
6400.0,4.227761629953679
6600.0,3.820264947356441
6800.0,3.4200879667320225
7000.0,3.027262102436237
7200.0,2.641818768824865
7400.0,2.2637893802537192
7600.0,1.8932053510785805
7800.0,1.5300980956552623
8000.0,1.1744990283395673
8200.0,0.8264395634872755
8400.0,0.48595111545418923
8600.0,0.15306509859612255
8800.0,-0.17218707273113337
9000.0,-0.4897739841717874
9200.0,-0.7996642213700369
9400.0,-1.1018263699700908
9600.0,-1.396229015616135
9800.0,-1.6828407439523785
10000.0,-1.9616301406230183
10200.0,-2.232565791272264
10400.0,-2.4956162815443124
10600.0,-2.7507501970833723
10800.0,-2.9979361235336413
11000.0,-3.2371426465393056
11200.0,-3.468338351744585
11400.0,-3.691491824793689
11600.0,-3.9065716513307915
11800.0,-4.113546417000113
12000.0,-4.312384707445851
12200.0,-4.5030551083122035
12400.0,-4.685526205243378
12600.0,-4.859766583883578
12800.0,-5.025744829876997
13000.0,-5.183429528867835
13200.0,-5.332789266500304
13400.0,-5.4737926284185985
13600.0,-5.606408200266919
13800.0,-5.730604567689471
14000.0,-5.846350316330454
14200.0,-5.953614031834072
14400.0,-6.052364299844526
14600.0,-6.1425697060060145
14800.0,-6.22419883596274
15000.0,-6.297220275358907
15200.0,-6.361602609838711
15400.0,-6.417314425046356
15600.0,-6.464324306626046
15800.0,-6.502600840221983
16000.0,-6.5321126114783645
16200.0,-6.5528282060394
16400.0,-6.56471620954928
16600.0,-6.56774520765221
16800.0,-6.5618837859923955
17000.0,-6.547100530214037
17200.0,-6.523364025961333
17400.0,-6.490642858878484
17600.0,-6.448905614609696
17800.0,-6.398120878799168
18000.0,-6.338257237091104
18200.0,-6.269283275129702
18400.0,-6.191167578559165
18600.0,-6.103878733023693
18800.0,-6.007385324167493
19000.0,-5.901655937634759
19200.0,-5.786659159069697
19400.0,-5.662363574116509
19600.0,-5.528737768419394
19800.0,-5.385750327622556
20000.0,-5.230228166174825
20200.0,-5.080989425649795
20400.0,-4.928577678113414
20600.0,-4.779244694517063
20800.0,-4.632959060504942
21000.0,-4.489689361721254
21200.0,-4.3494041838102
21400.0,-4.2120721124159815
21600.0,-4.0776617331828
21800.0,-3.9461416317548577
22000.0,-3.817480393776355
22200.0,-3.6916466048914933
22400.0,-3.5686088507444755
22600.0,-3.4483357169795026
22800.0,-3.330795789240775
23000.0,-3.2159576531724965
23200.0,-3.103789894418867
23400.0,-2.9942610986240874
23600.0,-2.887339851432361
23800.0,-2.7829947384878877
24000.0,-2.6811943454348706
24200.0,-2.5819072579175097
24400.0,-2.485102061580008
24600.0,-2.3907473420665655
24800.0,-2.298811685021385
25000.0,-2.2092636760886672
25200.0,-2.1220719009126143
25400.0,-2.0372049451374274
25600.0,-1.9546313944073077
25800.0,-1.8743198343664575
26000.0,-1.7962388506590778
26200.0,-1.7203570289293704
26400.0,-1.6466429548215367
26600.0,-1.575065213979778
26800.0,-1.5055923920482963
27000.0,-1.4381930746712928
27200.0,-1.372835847492969
27400.0,-1.3094892961575266
27600.0,-1.2481220063091671
27800.0,-1.188702563592092
28000.0,-1.1311995536505026
28200.0,-1.075581562128601
28400.0,-1.0218171746705882
28600.0,-0.9698749769206657
28800.0,-0.9197235545230353
29000.0,-0.8713314931218986
29200.0,-0.8246673783614569
29400.0,-0.7796997958859118
29600.0,-0.7363973313394646
29800.0,-0.6947285703663172
30000.0,-0.654662098610671
30200.0,-0.6161665017167275
30400.0,-0.5792103653286882
30600.0,-0.5437622750907546
30800.0,-0.5097908166471283
31000.0,-0.4772645756420108
31200.0,-0.44615213771960366
31400.0,-0.4164220885241084
31600.0,-0.38804301369972644
31800.0,-0.3609834988906594
32000.0,-0.33521212974110876
32200.0,-0.3106974918952761
32400.0,-0.28740817099736293
32600.0,-0.2653127526915708
32800.0,-0.2443798226221011
33000.0,-0.22457796643315553
33200.0,-0.20587576976893554
33400.0,-0.18824181827364264
33600.0,-0.17164469759147838
33800.0,-0.1560529933666443
34000.0,-0.1414352912433419
34200.0,-0.1277601768657727
34400.0,-0.11499623587813824
34600.0,-0.10311205392464007
34800.0,-0.09207621664947967
35000.0,-0.08185730969685859
35200.0,-0.07242391871097835
35400.0,-0.06374462933604048
35600.0,-0.05578802721624651
35800.0,-0.04852269799579796
36000.0,-0.04191722731889636
36200.0,-0.03594020082974323
36400.0,-0.030560204172540104
36600.0,-0.025745822991488497
36800.0,-0.021465642930789945
37000.0,-0.01768824963464597
37200.0,-0.014382228747258093
37400.0,-0.01151616591282785
37600.0,-0.00905864677555676
37800.0,-0.006978256979646349
38000.0,-0.005243582169298147
38200.0,-0.0038232079887136772
38400.0,-0.0026857200820944657
38600.0,-0.0017997040936420393
38800.0,-0.0011337456675579235
39000.0,-0.0006564304480436442
39200.0,-0.0003363440793007275
39400.0,-0.00014207220553069932
39600.0,-4.220047093508562e-05
39800.0,-5.3145197154123705e-06
40000.0,0.0
40200.0,0.0
40400.0,0.0
40600.0,0.0
40800.0,0.0
41000.0,0.0
41200.0,0.0
41400.0,0.0
41600.0,0.0
41800.0,0.0
42000.0,0.0
42200.0,0.0
42400.0,0.0
42600.0,0.0
42800.0,0.0
43000.0,0.0
43200.0,0.0
43400.0,0.0
43600.0,0.0
43800.0,0.0
44000.0,0.0
44200.0,0.0
44400.0,0.0
44600.0,0.0
44800.0,0.0
45000.0,0.0
45200.0,0.0
45400.0,0.0
45600.0,0.0
45800.0,0.0
46000.0,0.0
46200.0,0.0
46400.0,0.0
46600.0,0.0
46800.0,0.0
47000.0,0.0
47200.0,0.0
47400.0,0.0
47600.0,0.0
47800.0,0.0
48000.0,0.0
48200.0,0.0
48400.0,0.0
48600.0,0.0
48800.0,0.0
49000.0,0.0
49200.0,0.0
49400.0,0.0
49600.0,0.0
49800.0,0.0
50000.0,0.0
50200.0,0.0
50400.0,0.0
50600.0,0.0
50800.0,0.0
51000.0,0.0
51200.0,0.0
51400.0,0.0
51600.0,0.0
51800.0,0.0
52000.0,0.0
52200.0,0.0
52400.0,0.0
52600.0,0.0
52800.0,0.0
53000.0,0.0
53200.0,0.0
53400.0,0.0
53600.0,0.0
53800.0,0.0
54000.0,0.0
54200.0,0.0
54400.0,0.0
54600.0,0.0
54800.0,0.0
55000.0,0.0
55200.0,0.0
55400.0,0.0
55600.0,0.0
55800.0,0.0
56000.0,0.0
56200.0,0.0
56400.0,0.0
56600.0,0.0
56800.0,0.0
57000.0,0.0
57200.0,0.0
57400.0,0.0
57600.0,0.0
57800.0,0.0
58000.0,0.0
58200.0,0.0
58400.0,0.0
58600.0,0.0
58800.0,0.0
59000.0,0.0
59200.0,0.0
59400.0,0.0
59600.0,0.0
59800.0,0.0
60000.0,0.0
60200.0,0.0
60400.0,0.0
60600.0,0.0
60800.0,0.0
61000.0,0.0
61200.0,0.0
61400.0,0.0
61600.0,0.0
61800.0,0.0
62000.0,0.0
62200.0,0.0
62400.0,0.0
62600.0,0.0
62800.0,0.0
63000.0,0.0
63200.0,0.0
63400.0,0.0
63600.0,0.0
63800.0,0.0
64000.0,0.0
64200.0,0.0
64400.0,0.0
64600.0,0.0
64800.0,0.0
65000.0,0.0
65200.0,0.0
65400.0,0.0
65600.0,0.0
65800.0,0.0
66000.0,0.0
66200.0,0.0
66400.0,0.0
66600.0,0.0
66800.0,0.0
67000.0,0.0
67200.0,0.0
67400.0,0.0
67600.0,0.0
67800.0,0.0
68000.0,0.0
68200.0,0.0
68400.0,0.0
68600.0,0.0
68800.0,0.0
69000.0,0.0
69200.0,0.0
69400.0,0.0
69600.0,0.0
69800.0,0.0
70000.0,0.0
70200.0,0.0
70400.0,0.0
70600.0,0.0
70800.0,0.0
71000.0,0.0
71200.0,0.0
71400.0,0.0
71600.0,0.0
71800.0,0.0
72000.0,0.0
72200.0,0.0
72400.0,0.0
72600.0,0.0
72800.0,0.0
73000.0,0.0
73200.0,0.0
73400.0,0.0
73600.0,0.0
73800.0,0.0
74000.0,0.0
74200.0,0.0
74400.0,0.0
74600.0,0.0
74800.0,0.0
75000.0,0.0
75200.0,0.0
75400.0,0.0
75600.0,0.0
75800.0,0.0
76000.0,0.0
76200.0,0.0
76400.0,0.0
76600.0,0.0
76800.0,0.0
77000.0,0.0
77200.0,0.0
77400.0,0.0
77600.0,0.0
77800.0,0.0
78000.0,0.0
78200.0,0.0
78400.0,0.0
78600.0,0.0
78800.0,0.0
79000.0,0.0
79200.0,0.0
79400.0,0.0
79600.0,0.0
79800.0,0.0
80000.0,0.0
80200.0,0.0
80400.0,0.0
80600.0,0.0
80800.0,0.0
81000.0,0.0
81200.0,0.0
81400.0,0.0
81600.0,0.0
81800.0,0.0
82000.0,0.0
82200.0,0.0
82400.0,0.0
82600.0,0.0
82800.0,0.0
83000.0,0.0
83200.0,0.0
83400.0,0.0
83600.0,0.0
83800.0,0.0
84000.0,0.0
84200.0,0.0
84400.0,0.0
84600.0,0.0
84800.0,0.0
85000.0,0.0
85200.0,0.0
85400.0,0.0
85600.0,0.0
85800.0,0.0
86000.0,0.0
86200.0,0.0
86400.0,0.0
86600.0,0.0
86800.0,0.0
87000.0,0.0
87200.0,0.0
87400.0,0.0
87600.0,0.0
87800.0,0.0
88000.0,0.0
88200.0,0.0
88400.0,0.0
88600.0,0.0
88800.0,0.0
89000.0,0.0
89200.0,0.0
89400.0,0.0
89600.0,0.0
89800.0,0.0
90000.0,0.0
90200.0,0.0
90400.0,0.0
90600.0,0.0
90800.0,0.0
91000.0,0.0
91200.0,0.0
91400.0,0.0
91600.0,0.0
91800.0,0.0
92000.0,0.0
92200.0,0.0
92400.0,0.0
92600.0,0.0
92800.0,0.0
93000.0,0.0
93200.0,0.0
93400.0,0.0
93600.0,0.0
93800.0,0.0
94000.0,0.0
94200.0,0.0
94400.0,0.0
94600.0,0.0
94800.0,0.0
95000.0,0.0
95200.0,0.0
95400.0,0.0
95600.0,0.0
95800.0,0.0
96000.0,0.0
96200.0,0.0
96400.0,0.0
96600.0,0.0
96800.0,0.0
97000.0,0.0
97200.0,0.0
97400.0,0.0
97600.0,0.0
97800.0,0.0
98000.0,0.0
98200.0,0.0
98400.0,0.0
98600.0,0.0
98800.0,0.0
99000.0,0.0
99200.0,0.0
99400.0,0.0
99600.0,0.0
99800.0,0.0


==> fig/residual_acf/30000.csv <==
-100000.0,0.0
-99800.0,0.0
-99600.0,0.0
-99400.0,0.0
-99200.0,0.0
-99000.0,0.0
-98800.0,0.0
-98600.0,0.0
-98400.0,0.0
-98200.0,0.0
-98000.0,0.0
-97800.0,0.0
-97600.0,0.0
-97400.0,0.0
-97200.0,0.0
-97000.0,0.0
-96800.0,0.0
-96600.0,0.0
-96400.0,0.0
-96200.0,0.0
-96000.0,0.0
-95800.0,0.0
-95600.0,0.0
-95400.0,0.0
-95200.0,0.0
-95000.0,0.0
-94800.0,0.0
-94600.0,0.0
-94400.0,0.0
-94200.0,0.0
-94000.0,0.0
-93800.0,0.0
-93600.0,0.0
-93400.0,0.0
-93200.0,0.0
-93000.0,0.0
-92800.0,0.0
-92600.0,0.0
-92400.0,0.0
-92200.0,0.0
-92000.0,0.0
-91800.0,0.0
-91600.0,0.0
-91400.0,0.0
-91200.0,0.0
-91000.0,0.0
-90800.0,0.0
-90600.0,0.0
-90400.0,0.0
-90200.0,0.0
-90000.0,0.0
-89800.0,0.0
-89600.0,0.0
-89400.0,0.0
-89200.0,0.0
-89000.0,0.0
-88800.0,0.0
-88600.0,0.0
-88400.0,0.0
-88200.0,0.0
-88000.0,0.0
-87800.0,0.0
-87600.0,0.0
-87400.0,0.0
-87200.0,0.0
-87000.0,0.0
-86800.0,0.0
-86600.0,0.0
-86400.0,0.0
-86200.0,0.0
-86000.0,0.0
-85800.0,0.0
-85600.0,0.0
-85400.0,0.0
-85200.0,0.0
-85000.0,0.0
-84800.0,0.0
-84600.0,0.0
-84400.0,0.0
-84200.0,0.0
-84000.0,0.0
-83800.0,0.0
-83600.0,0.0
-83400.0,0.0
-83200.0,0.0
-83000.0,0.0
-82800.0,0.0
-82600.0,0.0
-82400.0,0.0
-82200.0,0.0
-82000.0,0.0
-81800.0,0.0
-81600.0,0.0
-81400.0,0.0
-81200.0,0.0
-81000.0,0.0
-80800.0,0.0
-80600.0,0.0
-80400.0,0.0
-80200.0,0.0
-80000.0,0.0
-79800.0,0.0
-79600.0,0.0
-79400.0,0.0
-79200.0,0.0
-79000.0,0.0
-78800.0,0.0
-78600.0,0.0
-78400.0,0.0
-78200.0,0.0
-78000.0,0.0
-77800.0,0.0
-77600.0,0.0
-77400.0,0.0
-77200.0,0.0
-77000.0,0.0
-76800.0,0.0
-76600.0,0.0
-76400.0,0.0
-76200.0,0.0
-76000.0,0.0
-75800.0,0.0
-75600.0,0.0
-75400.0,0.0
-75200.0,0.0
-75000.0,0.0
-74800.0,0.0
-74600.0,0.0
-74400.0,0.0
-74200.0,0.0
-74000.0,0.0
-73800.0,0.0
-73600.0,0.0
-73400.0,0.0
-73200.0,0.0
-73000.0,0.0
-72800.0,0.0
-72600.0,0.0
-72400.0,0.0
-72200.0,0.0
-72000.0,0.0
-71800.0,0.0
-71600.0,0.0
-71400.0,0.0
-71200.0,0.0
-71000.0,0.0
-70800.0,0.0
-70600.0,0.0
-70400.0,0.0
-70200.0,0.0
-70000.0,0.0
-69800.0,0.0
-69600.0,0.0
-69400.0,0.0
-69200.0,0.0
-69000.0,0.0
-68800.0,0.0
-68600.0,0.0
-68400.0,0.0
-68200.0,0.0
-68000.0,0.0
-67800.0,0.0
-67600.0,0.0
-67400.0,0.0
-67200.0,0.0
-67000.0,0.0
-66800.0,0.0
-66600.0,0.0
-66400.0,0.0
-66200.0,0.0
-66000.0,0.0
-65800.0,0.0
-65600.0,0.0
-65400.0,0.0
-65200.0,0.0
-65000.0,0.0
-64800.0,0.0
-64600.0,0.0
-64400.0,0.0
-64200.0,0.0
-64000.0,0.0
-63800.0,0.0
-63600.0,0.0
-63400.0,0.0
-63200.0,0.0
-63000.0,0.0
-62800.0,0.0
-62600.0,0.0
-62400.0,0.0
-62200.0,0.0
-62000.0,0.0
-61800.0,0.0
-61600.0,0.0
-61400.0,0.0
-61200.0,0.0
-61000.0,0.0
-60800.0,0.0
-60600.0,0.0
-60400.0,0.0
-60200.0,0.0
-60000.0,0.0
-59800.0,-2.362049873997201e-06
-59600.0,-1.8756079197482724e-05
-59400.0,-6.31442565769126e-05
-59200.0,-0.0001494887506187429
-59000.0,-0.00029175172992942965
-58800.0,-0.0005038953631154289
-58600.0,-0.0007998818187831966
-58400.0,-0.001193673265539189
-58200.0,-0.001699231871989862
-58000.0,-0.0023305198067416714
-57800.0,-0.003101499238401074
-57600.0,-0.004026132335574525
-57400.0,-0.00511838126686848
-57200.0,-0.006392208200889398
-57000.0,-0.007861575306243731
-56800.0,-0.009540444751537936
-56600.0,-0.011442778705378473
-56400.0,-0.013582539336371794
-56200.0,-0.015973688813124352
-56000.0,-0.018630189304242612
-55800.0,-0.021566002978333026
-55600.0,-0.024795092004002043
-55400.0,-0.02833141854985613
-55200.0,-0.03218894478450174
-55000.0,-0.03638163287654532
-54800.0,-0.04092344499459334
-54600.0,-0.045828343307252245
-54400.0,-0.051110289983128505
-54200.0,-0.05678324719082855
-54000.0,-0.06286117709895886
-53800.0,-0.06935804187612589
-53600.0,-0.07628780369093609
-53400.0,-0.0836644247119959
-53200.0,-0.0915018671079118
-53000.0,-0.09981409304729025
-52800.0,-0.10861506469873769
-52600.0,-0.11791874423086056
-52400.0,-0.12773909381226536
-52200.0,-0.1380900756115585
-52000.0,-0.14898565179734646
-51800.0,-0.1604397845382357
-51600.0,-0.17246643600283268
-51400.0,-0.18507956835974385
-51200.0,-0.19829314377757565
-51000.0,-0.21212112442493455
-50800.0,-0.22657747247042698
-50600.0,-0.24167615008265947
-50400.0,-0.2574311194302384
-50200.0,-0.2738563426817702
-50000.0,-0.2909657820058615
-49800.0,-0.30877339957111855
-49600.0,-0.3272931575461479
-49400.0,-0.34653901809955595
-49200.0,-0.3665249433999493
-49000.0,-0.38726489561593425
-48800.0,-0.4087728369161173
-48600.0,-0.431062729469105
-48400.0,-0.4541485354435036
-48200.0,-0.4780442170079198
-48000.0,-0.5027637363309599
-47800.0,-0.5283210555812303
-47600.0,-0.5547301369273377
-47400.0,-0.5820049425378884
-47200.0,-0.6101594345814888
-47000.0,-0.6392075752267454
-46800.0,-0.6691633266422647
-46600.0,-0.7000406509966531
-46400.0,-0.7318535104585172
-46200.0,-0.7646158671964632
-46000.0,-0.7983416833790978
-45800.0,-0.8330449211750274
-45600.0,-0.8687395427528583
-45400.0,-0.9054395102811971
-45200.0,-0.9431587859286502
-45000.0,-0.9819113318638241
-44800.0,-1.0217111102553251
-44600.0,-1.06257208327176
-44400.0,-1.104508213081735
-44200.0,-1.1475334618538566
-44000.0,-1.1916617917567314
-43800.0,-1.2369071649589656
-43600.0,-1.2832835436291656
-43400.0,-1.3308048899359382
-43200.0,-1.3794851660478895
-43000.0,-1.4293383341336263
-42800.0,-1.4803783563617547
-42600.0,-1.5326191949008816
-42400.0,-1.586074811919613
-42200.0,-1.640759169586556
-42000.0,-1.696686230070316
-41800.0,-1.7538699555395005
-41600.0,-1.8123243081627154
-41400.0,-1.8720632501085677
-41200.0,-1.933100743545663
-41000.0,-1.995450750642608
-40800.0,-2.05912723356801
-40600.0,-2.124144154490474
-40400.0,-2.1905154755786076
-40200.0,-2.2582551590010174
-40000.0,-2.3273771669263086
-39800.0,-2.3978954615230887
-39600.0,-2.4698240049599645
-39400.0,-2.543176759405541
-39200.0,-2.6179676870284263
-39000.0,-2.6942107499972257
-38800.0,-2.771919910480546
-38600.0,-2.8511091306469933
-38400.0,-2.931792372665175
-38200.0,-3.0139835987036965
-38000.0,-3.097696770931165
-37800.0,-3.182945851516187
-37600.0,-3.269744802627368
-37400.0,-3.358107586433315
-37200.0,-3.4480481651026356
-37000.0,-3.5395805008039347
-36800.0,-3.632718555705819
-36600.0,-3.7274762919768953
-36400.0,-3.8238676717857705
-36200.0,-3.92190665730105
-36000.0,-4.02160721069134
-35800.0,-4.12298329412525
-35600.0,-4.2260488697713825
-35400.0,-4.330817899798346
-35200.0,-4.437304346374747
-35000.0,-4.545522171669192
-34800.0,-4.655485337850285
-34600.0,-4.767207807086637
-34400.0,-4.8807035415468505
-34200.0,-4.995986503399534
-34000.0,-5.113070654813293
-33800.0,-5.231969957956734
-33600.0,-5.3526983749984645
-33400.0,-5.47526986810709
-33200.0,-5.599698399451217
-33000.0,-5.725997931199451
-32800.0,-5.854182425520402
-32600.0,-5.984265844582673
-32400.0,-6.116262150554871
-32200.0,-6.250185305605603
-32000.0,-6.386049271903476
-31800.0,-6.523868011617096
-31600.0,-6.663655486915069
-31400.0,-6.805425659966001
-31200.0,-6.949192492938501
-31000.0,-7.0949699480011725
-30800.0,-7.242771987322624
-30600.0,-7.392612573071459
-30400.0,-7.5445056674162885
-30200.0,-7.698465232525715
-30000.0,-7.848222045261168
-29800.0,-8.005309363025427
-29600.0,-8.152985952261949
-29400.0,-8.294407420151934
-29200.0,-8.429587728863993
-29000.0,-8.558540840566726
-28800.0,-8.681280717428747
-28600.0,-8.797821321618658
-28400.0,-8.908176615305063
-28200.0,-9.012360560656573
-28000.0,-9.110387119841795
-27800.0,-9.202270255029328
-27600.0,-9.288023928387787
-27400.0,-9.367662102085777
-27200.0,-9.441198738291899
-27000.0,-9.508647799174767
-26800.0,-9.570023246902982
-26600.0,-9.62533904364515
-26400.0,-9.674609151569882
-26200.0,-9.717847532845783
-26000.0,-9.755068149641454
-25800.0,-9.786284964125507
-25600.0,-9.81151193846655
-25400.0,-9.830763034833186
-25200.0,-9.844052215394024
-25000.0,-9.851393442317667
-24800.0,-9.852800677772718
-24600.0,-9.848287883927798
-24400.0,-9.837869022951496
-24200.0,-9.821558057012432
-24000.0,-9.799368948279206
-23800.0,-9.77131565892042
-23600.0,-9.737412151104692
-23400.0,-9.697672387000623
-23200.0,-9.652110328776816
-23000.0,-9.60073993860188
-22800.0,-9.543575178644426
-22600.0,-9.480630011073048
-22400.0,-9.41191839805636
-22200.0,-9.337454301762977
-22000.0,-9.2572516843615
-21800.0,-9.171324508020524
-21600.0,-9.079686734908671
-21400.0,-8.982352327194539
-21200.0,-8.879335247046734
-21000.0,-8.770649456633858
-20800.0,-8.65630891812454
-20600.0,-8.536327593687355
-20400.0,-8.410719445490935
-20200.0,-8.279498435703877
-20000.0,-8.142678526494791
-19800.0,-8.000273680032272
-19600.0,-7.852297858484933
-19400.0,-7.698765024021379
-19200.0,-7.539689138810222
-19000.0,-7.375084165020069
-18800.0,-7.20496406481953
-18600.0,-7.02934280037719
-18400.0,-6.8482343338616705
-18200.0,-6.66165262744159
-18000.0,-6.469611643285526
-17800.0,-6.27212534356212
-17600.0,-6.069207690439947
-17400.0,-5.860872646087626
-17200.0,-5.647134172673768
-17000.0,-5.42800623236697
-16800.0,-5.2035027873358395
-16600.0,-4.973637799748999
-16400.0,-4.738425231775033
-16200.0,-4.497879045582563
-16000.0,-4.252013203340185
-15800.0,-4.0008416672165215
-15600.0,-3.7443783993801563
-15400.0,-3.4826373619997115
-15200.0,-3.215632517243795
-15000.0,-2.943377827281005
-14800.0,-2.6658872542799497
-14600.0,-2.383174760409227
-14400.0,-2.095254307837469
-14200.0,-1.8021398587332615
-14000.0,-1.5038453752652134
-13800.0,-1.2003848196019222
-13600.0,-0.8917721539120312
-13400.0,-0.5780213403641037
-13200.0,-0.25914634112675977
-13000.0,0.06483888163137996
-12800.0,0.3939203657417181
-12600.0,0.7280841490356342
-12400.0,1.0673162693445766
-12200.0,1.4116027644998563
-12000.0,1.7609296723329442
-11800.0,2.1152830306751746
-11600.0,2.4746488773579953
-11400.0,2.8390132502127403
-11200.0,3.208362187070835
-11000.0,3.582681725763682
-10800.0,3.961957904122661
-10600.0,4.3461767599791745
-10400.0,4.735324331164602
-10200.0,5.129386655510368
-10000.0,5.528349770847808
-9800.0,5.93219971500837
-9600.0,6.340922525823432
-9400.0,6.754504241124375
-9200.0,7.172930898742601
-9000.0,7.596188536509514
-8800.0,8.024263192256468
-8600.0,8.457140903814913
-8400.0,8.894807709016206
-8200.0,9.337249645691749
-8000.0,9.784452751672944
-7800.0,10.236403064791173
-7600.0,10.693086622877834
-7400.0,11.154489463764333
-7200.0,11.620597625282025
-7000.0,12.091397145262361
-6800.0,12.566874061536671
-6600.0,13.047014411936408
-6400.0,13.531804234292924
-6200.0,14.021229566437622
-6000.0,14.515276446201907
-5800.0,15.013930911417159
-5600.0,15.517178999914778
-5400.0,16.025006749526167
-5200.0,16.537400198082707
-5000.0,17.05434538341578
-4800.0,17.575828343356804
-4600.0,18.101835115737163
-4400.0,18.63235173838826
-4200.0,19.167364249141475
-4000.0,19.70685868582821
-3800.0,20.250821086279842
-3600.0,20.799237488327776
-3400.0,21.352093929803413
-3200.0,21.909376448538136
-3000.0,22.471071082363345
-2800.0,23.03716386911042
-2600.0,23.60764084661078
-2400.0,24.182488052695795
-2200.0,24.76169152519686
-2000.0,25.3452373019454
-1800.0,25.93311142077277
-1600.0,26.525299919510378
-1400.0,27.121788835989623
-1200.0,27.722564208041884
-1000.0,28.327612073498564
-800.0,28.936918470191046
-600.0,29.550469435950752
-400.0,30.16825100860906
-200.0,30.790249225997353
0.0,31.416450125947033
200.0,30.790249225997353
400.0,30.16825100860906
600.0,29.550469435950752
800.0,28.936918470191046
1000.0,28.327612073498564
1200.0,27.722564208041884
1400.0,27.121788835989623
1600.0,26.525299919510378
1800.0,25.93311142077277
2000.0,25.3452373019454
2200.0,24.76169152519686
2400.0,24.182488052695795
2600.0,23.60764084661078
2800.0,23.03716386911042
3000.0,22.471071082363345
3200.0,21.909376448538136
3400.0,21.352093929803413
3600.0,20.799237488327776
3800.0,20.250821086279842
4000.0,19.70685868582821
4200.0,19.167364249141475
4400.0,18.63235173838826
4600.0,18.101835115737163
4800.0,17.575828343356804
5000.0,17.05434538341578
5200.0,16.537400198082707
5400.0,16.025006749526167
5600.0,15.517178999914778
5800.0,15.013930911417159
6000.0,14.515276446201907
6200.0,14.021229566437622
6400.0,13.531804234292924
6600.0,13.047014411936408
6800.0,12.566874061536671
7000.0,12.091397145262361
7200.0,11.620597625282025
7400.0,11.154489463764333
7600.0,10.693086622877834
7800.0,10.236403064791173
8000.0,9.784452751672944
8200.0,9.337249645691749
8400.0,8.894807709016206
8600.0,8.457140903814913
8800.0,8.024263192256468
9000.0,7.596188536509514
9200.0,7.172930898742601
9400.0,6.754504241124375
9600.0,6.340922525823432
9800.0,5.93219971500837
10000.0,5.528349770847808
10200.0,5.129386655510368
10400.0,4.735324331164602
10600.0,4.3461767599791745
10800.0,3.961957904122661
11000.0,3.582681725763682
11200.0,3.208362187070835
11400.0,2.8390132502127403
11600.0,2.4746488773579953
11800.0,2.1152830306751746
12000.0,1.7609296723329442
12200.0,1.4116027644998563
12400.0,1.0673162693445766
12600.0,0.7280841490356342
12800.0,0.3939203657417181
13000.0,0.06483888163137996
13200.0,-0.25914634112675977
13400.0,-0.5780213403641037
13600.0,-0.8917721539120312
13800.0,-1.2003848196019222
14000.0,-1.5038453752652134
14200.0,-1.8021398587332615
14400.0,-2.095254307837469
14600.0,-2.383174760409227
14800.0,-2.6658872542799497
15000.0,-2.943377827281005
15200.0,-3.215632517243795
15400.0,-3.4826373619997115
15600.0,-3.7443783993801563
15800.0,-4.0008416672165215
16000.0,-4.252013203340185
16200.0,-4.497879045582563
16400.0,-4.738425231775033
16600.0,-4.973637799748999
16800.0,-5.2035027873358395
17000.0,-5.42800623236697
17200.0,-5.647134172673768
17400.0,-5.860872646087626
17600.0,-6.069207690439947
17800.0,-6.27212534356212
18000.0,-6.469611643285526
18200.0,-6.66165262744159
18400.0,-6.8482343338616705
18600.0,-7.02934280037719
18800.0,-7.20496406481953
19000.0,-7.375084165020069
19200.0,-7.539689138810222
19400.0,-7.698765024021379
19600.0,-7.852297858484933
19800.0,-8.000273680032272
20000.0,-8.142678526494791
20200.0,-8.279498435703877
20400.0,-8.410719445490935
20600.0,-8.536327593687355
20800.0,-8.65630891812454
21000.0,-8.770649456633858
21200.0,-8.879335247046734
21400.0,-8.982352327194539
21600.0,-9.079686734908671
21800.0,-9.171324508020524
22000.0,-9.2572516843615
22200.0,-9.337454301762977
22400.0,-9.41191839805636
22600.0,-9.480630011073048
22800.0,-9.543575178644426
23000.0,-9.60073993860188
23200.0,-9.652110328776816
23400.0,-9.697672387000623
23600.0,-9.737412151104692
23800.0,-9.77131565892042
24000.0,-9.799368948279206
24200.0,-9.821558057012432
24400.0,-9.837869022951496
24600.0,-9.848287883927798
24800.0,-9.852800677772718
25000.0,-9.851393442317667
25200.0,-9.844052215394024
25400.0,-9.830763034833186
25600.0,-9.81151193846655
25800.0,-9.786284964125507
26000.0,-9.755068149641454
26200.0,-9.717847532845783
26400.0,-9.674609151569882
26600.0,-9.62533904364515
26800.0,-9.570023246902982
27000.0,-9.508647799174767
27200.0,-9.441198738291899
27400.0,-9.367662102085777
27600.0,-9.288023928387787
27800.0,-9.202270255029328
28000.0,-9.110387119841795
28200.0,-9.012360560656573
28400.0,-8.908176615305063
28600.0,-8.797821321618658
28800.0,-8.681280717428747
29000.0,-8.558540840566726
29200.0,-8.429587728863993
29400.0,-8.294407420151934
29600.0,-8.152985952261949
29800.0,-8.005309363025427
30000.0,-7.848222045261168
30200.0,-7.698465232525715
30400.0,-7.5445056674162885
30600.0,-7.392612573071459
30800.0,-7.242771987322624
31000.0,-7.0949699480011725
31200.0,-6.949192492938501
31400.0,-6.805425659966001
31600.0,-6.663655486915069
31800.0,-6.523868011617096
32000.0,-6.386049271903476
32200.0,-6.250185305605603
32400.0,-6.116262150554871
32600.0,-5.984265844582673
32800.0,-5.854182425520402
33000.0,-5.725997931199451
33200.0,-5.599698399451217
33400.0,-5.47526986810709
33600.0,-5.3526983749984645
33800.0,-5.231969957956734
34000.0,-5.113070654813293
34200.0,-4.995986503399534
34400.0,-4.8807035415468505
34600.0,-4.767207807086637
34800.0,-4.655485337850285
35000.0,-4.545522171669192
35200.0,-4.437304346374747
35400.0,-4.330817899798346
35600.0,-4.2260488697713825
35800.0,-4.12298329412525
36000.0,-4.02160721069134
36200.0,-3.92190665730105
36400.0,-3.8238676717857705
36600.0,-3.7274762919768953
36800.0,-3.632718555705819
37000.0,-3.5395805008039347
37200.0,-3.4480481651026356
37400.0,-3.358107586433315
37600.0,-3.269744802627368
37800.0,-3.182945851516187
38000.0,-3.097696770931165
38200.0,-3.0139835987036965
38400.0,-2.931792372665175
38600.0,-2.8511091306469933
38800.0,-2.771919910480546
39000.0,-2.6942107499972257
39200.0,-2.6179676870284263
39400.0,-2.543176759405541
39600.0,-2.4698240049599645
39800.0,-2.3978954615230887
40000.0,-2.3273771669263086
40200.0,-2.2582551590010174
40400.0,-2.1905154755786076
40600.0,-2.124144154490474
40800.0,-2.05912723356801
41000.0,-1.995450750642608
41200.0,-1.933100743545663
41400.0,-1.8720632501085677
41600.0,-1.8123243081627154
41800.0,-1.7538699555395005
42000.0,-1.696686230070316
42200.0,-1.640759169586556
42400.0,-1.586074811919613
42600.0,-1.5326191949008816
42800.0,-1.4803783563617547
43000.0,-1.4293383341336263
43200.0,-1.3794851660478895
43400.0,-1.3308048899359382
43600.0,-1.2832835436291656
43800.0,-1.2369071649589656
44000.0,-1.1916617917567314
44200.0,-1.1475334618538566
44400.0,-1.104508213081735
44600.0,-1.06257208327176
44800.0,-1.0217111102553251
45000.0,-0.9819113318638241
45200.0,-0.9431587859286502
45400.0,-0.9054395102811971
45600.0,-0.8687395427528583
45800.0,-0.8330449211750274
46000.0,-0.7983416833790978
46200.0,-0.7646158671964632
46400.0,-0.7318535104585172
46600.0,-0.7000406509966531
46800.0,-0.6691633266422647
47000.0,-0.6392075752267454
47200.0,-0.6101594345814888
47400.0,-0.5820049425378884
47600.0,-0.5547301369273377
47800.0,-0.5283210555812303
48000.0,-0.5027637363309599
48200.0,-0.4780442170079198
48400.0,-0.4541485354435036
48600.0,-0.431062729469105
48800.0,-0.4087728369161173
49000.0,-0.38726489561593425
49200.0,-0.3665249433999493
49400.0,-0.34653901809955595
49600.0,-0.3272931575461479
49800.0,-0.30877339957111855
50000.0,-0.2909657820058615
50200.0,-0.2738563426817702
50400.0,-0.2574311194302384
50600.0,-0.24167615008265947
50800.0,-0.22657747247042698
51000.0,-0.21212112442493455
51200.0,-0.19829314377757565
51400.0,-0.18507956835974385
51600.0,-0.17246643600283268
51800.0,-0.1604397845382357
52000.0,-0.14898565179734646
52200.0,-0.1380900756115585
52400.0,-0.12773909381226536
52600.0,-0.11791874423086056
52800.0,-0.10861506469873769
53000.0,-0.09981409304729025
53200.0,-0.0915018671079118
53400.0,-0.0836644247119959
53600.0,-0.07628780369093609
53800.0,-0.06935804187612589
54000.0,-0.06286117709895886
54200.0,-0.05678324719082855
54400.0,-0.051110289983128505
54600.0,-0.045828343307252245
54800.0,-0.04092344499459334
55000.0,-0.03638163287654532
55200.0,-0.03218894478450174
55400.0,-0.02833141854985613
55600.0,-0.024795092004002043
55800.0,-0.021566002978333026
56000.0,-0.018630189304242612
56200.0,-0.015973688813124352
56400.0,-0.013582539336371794
56600.0,-0.011442778705378473
56800.0,-0.009540444751537936
57000.0,-0.007861575306243731
57200.0,-0.006392208200889398
57400.0,-0.00511838126686848
57600.0,-0.004026132335574525
57800.0,-0.003101499238401074
58000.0,-0.0023305198067416714
58200.0,-0.001699231871989862
58400.0,-0.001193673265539189
58600.0,-0.0007998818187831966
58800.0,-0.0005038953631154289
59000.0,-0.00029175172992942965
59200.0,-0.0001494887506187429
59400.0,-6.31442565769126e-05
59600.0,-1.8756079197482724e-05
59800.0,-2.362049873997201e-06
60000.0,0.0
60200.0,0.0
60400.0,0.0
60600.0,0.0
60800.0,0.0
61000.0,0.0
61200.0,0.0
61400.0,0.0
61600.0,0.0
61800.0,0.0
62000.0,0.0
62200.0,0.0
62400.0,0.0
62600.0,0.0
62800.0,0.0
63000.0,0.0
63200.0,0.0
63400.0,0.0
63600.0,0.0
63800.0,0.0
64000.0,0.0
64200.0,0.0
64400.0,0.0
64600.0,0.0
64800.0,0.0
65000.0,0.0
65200.0,0.0
65400.0,0.0
65600.0,0.0
65800.0,0.0
66000.0,0.0
66200.0,0.0
66400.0,0.0
66600.0,0.0
66800.0,0.0
67000.0,0.0
67200.0,0.0
67400.0,0.0
67600.0,0.0
67800.0,0.0
68000.0,0.0
68200.0,0.0
68400.0,0.0
68600.0,0.0
68800.0,0.0
69000.0,0.0
69200.0,0.0
69400.0,0.0
69600.0,0.0
69800.0,0.0
70000.0,0.0
70200.0,0.0
70400.0,0.0
70600.0,0.0
70800.0,0.0
71000.0,0.0
71200.0,0.0
71400.0,0.0
71600.0,0.0
71800.0,0.0
72000.0,0.0
72200.0,0.0
72400.0,0.0
72600.0,0.0
72800.0,0.0
73000.0,0.0
73200.0,0.0
73400.0,0.0
73600.0,0.0
73800.0,0.0
74000.0,0.0
74200.0,0.0
74400.0,0.0
74600.0,0.0
74800.0,0.0
75000.0,0.0
75200.0,0.0
75400.0,0.0
75600.0,0.0
75800.0,0.0
76000.0,0.0
76200.0,0.0
76400.0,0.0
76600.0,0.0
76800.0,0.0
77000.0,0.0
77200.0,0.0
77400.0,0.0
77600.0,0.0
77800.0,0.0
78000.0,0.0
78200.0,0.0
78400.0,0.0
78600.0,0.0
78800.0,0.0
79000.0,0.0
79200.0,0.0
79400.0,0.0
79600.0,0.0
79800.0,0.0
80000.0,0.0
80200.0,0.0
80400.0,0.0
80600.0,0.0
80800.0,0.0
81000.0,0.0
81200.0,0.0
81400.0,0.0
81600.0,0.0
81800.0,0.0
82000.0,0.0
82200.0,0.0
82400.0,0.0
82600.0,0.0
82800.0,0.0
83000.0,0.0
83200.0,0.0
83400.0,0.0
83600.0,0.0
83800.0,0.0
84000.0,0.0
84200.0,0.0
84400.0,0.0
84600.0,0.0
84800.0,0.0
85000.0,0.0
85200.0,0.0
85400.0,0.0
85600.0,0.0
85800.0,0.0
86000.0,0.0
86200.0,0.0
86400.0,0.0
86600.0,0.0
86800.0,0.0
87000.0,0.0
87200.0,0.0
87400.0,0.0
87600.0,0.0
87800.0,0.0
88000.0,0.0
88200.0,0.0
88400.0,0.0
88600.0,0.0
88800.0,0.0
89000.0,0.0
89200.0,0.0
89400.0,0.0
89600.0,0.0
89800.0,0.0
90000.0,0.0
90200.0,0.0
90400.0,0.0
90600.0,0.0
90800.0,0.0
91000.0,0.0
91200.0,0.0
91400.0,0.0
91600.0,0.0
91800.0,0.0
92000.0,0.0
92200.0,0.0
92400.0,0.0
92600.0,0.0
92800.0,0.0
93000.0,0.0
93200.0,0.0
93400.0,0.0
93600.0,0.0
93800.0,0.0
94000.0,0.0
94200.0,0.0
94400.0,0.0
94600.0,0.0
94800.0,0.0
95000.0,0.0
95200.0,0.0
95400.0,0.0
95600.0,0.0
95800.0,0.0
96000.0,0.0
96200.0,0.0
96400.0,0.0
96600.0,0.0
96800.0,0.0
97000.0,0.0
97200.0,0.0
97400.0,0.0
97600.0,0.0
97800.0,0.0
98000.0,0.0
98200.0,0.0
98400.0,0.0
98600.0,0.0
98800.0,0.0
99000.0,0.0
99200.0,0.0
99400.0,0.0
99600.0,0.0
99800.0,0.0


==> fig/residual_acf/40000.csv <==
-100000.0,0.0
-99800.0,0.0
-99600.0,0.0
-99400.0,0.0
-99200.0,0.0
-99000.0,0.0
-98800.0,0.0
-98600.0,0.0
-98400.0,0.0
-98200.0,0.0
-98000.0,0.0
-97800.0,0.0
-97600.0,0.0
-97400.0,0.0
-97200.0,0.0
-97000.0,0.0
-96800.0,0.0
-96600.0,0.0
-96400.0,0.0
-96200.0,0.0
-96000.0,0.0
-95800.0,0.0
-95600.0,0.0
-95400.0,0.0
-95200.0,0.0
-95000.0,0.0
-94800.0,0.0
-94600.0,0.0
-94400.0,0.0
-94200.0,0.0
-94000.0,0.0
-93800.0,0.0
-93600.0,0.0
-93400.0,0.0
-93200.0,0.0
-93000.0,0.0
-92800.0,0.0
-92600.0,0.0
-92400.0,0.0
-92200.0,0.0
-92000.0,0.0
-91800.0,0.0
-91600.0,0.0
-91400.0,0.0
-91200.0,0.0
-91000.0,0.0
-90800.0,0.0
-90600.0,0.0
-90400.0,0.0
-90200.0,0.0
-90000.0,0.0
-89800.0,0.0
-89600.0,0.0
-89400.0,0.0
-89200.0,0.0
-89000.0,0.0
-88800.0,0.0
-88600.0,0.0
-88400.0,0.0
-88200.0,0.0
-88000.0,0.0
-87800.0,0.0
-87600.0,0.0
-87400.0,0.0
-87200.0,0.0
-87000.0,0.0
-86800.0,0.0
-86600.0,0.0
-86400.0,0.0
-86200.0,0.0
-86000.0,0.0
-85800.0,0.0
-85600.0,0.0
-85400.0,0.0
-85200.0,0.0
-85000.0,0.0
-84800.0,0.0
-84600.0,0.0
-84400.0,0.0
-84200.0,0.0
-84000.0,0.0
-83800.0,0.0
-83600.0,0.0
-83400.0,0.0
-83200.0,0.0
-83000.0,0.0
-82800.0,0.0
-82600.0,0.0
-82400.0,0.0
-82200.0,0.0
-82000.0,0.0
-81800.0,0.0
-81600.0,0.0
-81400.0,0.0
-81200.0,0.0
-81000.0,0.0
-80800.0,0.0
-80600.0,0.0
-80400.0,0.0
-80200.0,0.0
-80000.0,0.0
-79800.0,-1.3286631443937155e-06
-79600.0,-1.0550381485066293e-05
-79400.0,-3.55189393284097e-05
-79200.0,-8.408812196253907e-05
-79000.0,-0.0001641117146755695
-78800.0,-0.00028344350275561614
-78600.0,-0.0004499372714907941
-78400.0,-0.0006714468061692185
-78200.0,-0.0009558258920790046
-78000.0,-0.0013109283145082674
-77800.0,-0.0017446078587451221
-77600.0,-0.0022647183100776838
-77400.0,-0.0028791134537940674
-77200.0,-0.0035956470751823885
-77000.0,-0.004422172959530761
-76800.0,-0.005366544892127302
-76600.0,-0.006436616658260126
-76400.0,-0.007640242043217347
-76200.0,-0.008985274832287081
-76000.0,-0.010479568810757442
-75800.0,-0.012130977763916547
-75600.0,-0.013947355477052508
-75400.0,-0.015936555735453446
-75200.0,-0.018106432324407472
-75000.0,-0.0204648390292027
-74800.0,-0.023019629635127246
-74600.0,-0.025778657927469226
-74400.0,-0.02874977769151676
-74200.0,-0.031940842712557954
-74000.0,-0.03535970677588093
-73800.0,-0.0390142236667738
-73600.0,-0.04291224717052467
-73400.0,-0.04706163107242167
-73200.0,-0.051470229157752914
-73000.0,-0.05614589521180651
-72800.0,-0.061096483019870584
-72600.0,-0.06632984636723323
-72400.0,-0.07185383903918259
-72200.0,-0.07767631482100675
-72000.0,-0.08380512749799385
-71800.0,-0.09024813085543198
-71600.0,-0.0970131786786093
-71400.0,-0.10410812475281389
-71200.0,-0.11154082286333385
-71000.0,-0.11931912679545732
-70800.0,-0.12745089033447243
-70600.0,-0.13594396726566726
-70400.0,-0.14480621137432995
-70200.0,-0.1540454764457486
-70000.0,-0.16366961626521134
-69800.0,-0.17368648461800626
-69600.0,-0.1841039352894215
-69400.0,-0.19492982206474516
-69200.0,-0.2061719987292654
-69000.0,-0.21783831906827025
-68800.0,-0.2299366368670479
-68600.0,-0.2424748059108864
-68400.0,-0.255460679985074
-68200.0,-0.2689021128748986
-68000.0,-0.2828069583656485
-67800.0,-0.29718307024261176
-67600.0,-0.31203830229107643
-67400.0,-0.3273805082963307
-67200.0,-0.34321754204366267
-67000.0,-0.35955725731836047
-66800.0,-0.37640750790571215
-66600.0,-0.3937761475910059
-66400.0,-0.41167103015952977
-66200.0,-0.43010000939657195
-66000.0,-0.44907093908742046
-65800.0,-0.46859167301736354
-65600.0,-0.4886700649716892
-65400.0,-0.5093139687356856
-65200.0,-0.5305312380946409
-65000.0,-0.5523297268338431
-64800.0,-0.5747172887385803
-64600.0,-0.5977017775941408
-64400.0,-0.6212910471858125
-64200.0,-0.6454929512988837
-64000.0,-0.6703153437186424
-63800.0,-0.6957660782303768
-63600.0,-0.721853008619375
-63400.0,-0.7485839886709249
-63200.0,-0.775966872170315
-63000.0,-0.8040095129028331
-62800.0,-0.8327197646537674
-62600.0,-0.8621054812084061
-62400.0,-0.8921745163520374
-62200.0,-0.922934723869949
-62000.0,-0.9543939575474295
-61800.0,-0.9865600711697666
-61600.0,-1.0194409185222488
-61400.0,-1.0530443533901641
-61200.0,-1.0873782295588004
-61000.0,-1.122450400813446
-60800.0,-1.1582687209393887
-60600.0,-1.1948410437219172
-60400.0,-1.2321752229463192
-60200.0,-1.270279112397883
-60000.0,-1.3091605658618966
-59800.0,-1.3488274371236482
-59600.0,-1.389287579968426
-59400.0,-1.4305488481815176
-59200.0,-1.4726190955482117
-59000.0,-1.5155061758537962
-58800.0,-1.5592179428835593
-58600.0,-1.603762250422789
-58400.0,-1.6491469522567734
-58200.0,-1.6953799021708007
-58000.0,-1.742468953950159
-57800.0,-1.7904219613801367
-57600.0,-1.8392467782460211
-57400.0,-1.8889512583331014
-57200.0,-1.9395432554266645
-57000.0,-1.9910306233119996
-56800.0,-2.0434212157743943
-56600.0,-2.096722886599137
-56400.0,-2.150943489571515
-56200.0,-2.2060908784768176
-56000.0,-2.2621729071003323
-55800.0,-2.319197429227347
-55600.0,-2.37717229864315
-55400.0,-2.43610536913303
-55200.0,-2.496004494482274
-55000.0,-2.556877528476171
-54800.0,-2.6187323249000087
-54600.0,-2.6815767375390758
-54400.0,-2.7454186201786595
-54200.0,-2.810265826604048
-54000.0,-2.8761262106005305
-53800.0,-2.943007625953394
-53600.0,-3.0109179264479273
-53400.0,-3.0798649658694184
-53200.0,-3.1498565980031548
-53000.0,-3.2209006766344253
-52800.0,-3.2930050555485177
-52600.0,-3.3661775885307206
-52400.0,-3.4404261293663208
-52200.0,-3.5157585318406084
-52000.0,-3.59218264973887
-51800.0,-3.669706336846394
-51600.0,-3.7483374469484687
-51400.0,-3.828083833830382
-51200.0,-3.9089533512774226
-51000.0,-3.9909538530748785
-50800.0,-4.074093193008037
-50600.0,-4.158379224862187
-50400.0,-4.243819802422616
-50200.0,-4.330422779474612
-50000.0,-4.418196009803466
-49800.0,-4.507147347194461
-49600.0,-4.5972846454328895
-49400.0,-4.688615758304037
-49200.0,-4.781148539593192
-49000.0,-4.874890843085645
-48800.0,-4.969850522566681
-48600.0,-5.066035431821589
-48400.0,-5.163453424635659
-48200.0,-5.262112354794176
-48000.0,-5.362020076082431
-47800.0,-5.46318444228571
-47600.0,-5.565613307189302
-47400.0,-5.669314524578496
-47200.0,-5.77429594823858
-47000.0,-5.880565431954839
-46800.0,-5.988130829512564
-46600.0,-6.096999994697043
-46400.0,-6.207180781293564
-46200.0,-6.318681043087414
-46000.0,-6.431508633863883
-45800.0,-6.545671407408257
-45600.0,-6.661177217505825
-45400.0,-6.778033917941876
-45200.0,-6.896249362501698
-45000.0,-7.0158314049705774
-44800.0,-7.136787899133803
-44600.0,-7.259126698776665
-44400.0,-7.382855657684448
-44200.0,-7.507982629642442
-44000.0,-7.634515468435937
-43800.0,-7.762462027850217
-43600.0,-7.8918301616705735
-43400.0,-8.022627723682293
-43200.0,-8.154862567670664
-43000.0,-8.288542547420976
-42800.0,-8.423675516718513
-42600.0,-8.560269329348566
-42400.0,-8.698331839096426
-42200.0,-8.837870899747376
-42000.0,-8.978894365086706
-41800.0,-9.121410088899705
-41600.0,-9.26542592497166
-41400.0,-9.41094972708786
-41200.0,-9.557989349033592
-41000.0,-9.706552644594145
-40800.0,-9.856647467554808
-40600.0,-10.008281671700866
-40400.0,-10.16146311081761
-40200.0,-10.316199638690328
-40000.0,-10.466215923797128
-39800.0,-10.624086269077472
-39600.0,-10.77411052577732
-39400.0,-10.91943817960595
-39200.0,-11.060077084348649
-39000.0,-11.196035093790703
-38800.0,-11.327320061717403
-38600.0,-11.453939841914034
-38400.0,-11.575902288165889
-38200.0,-11.693215254258254
-38000.0,-11.805886593976416
-37800.0,-11.913924161105662
-37600.0,-12.017335809431282
-37400.0,-12.116129392738564
-37200.0,-12.210312764812796
-37000.0,-12.299893779439266
-36800.0,-12.384880290403267
-36600.0,-12.465280151490079
-36400.0,-12.541101216484991
-36200.0,-12.612351339173296
-36000.0,-12.679038373340276
-35800.0,-12.741170172771227
-35600.0,-12.798754591251429
-35400.0,-12.851799482566179
-35200.0,-12.90031270050076
-35000.0,-12.944302098840454
-34800.0,-12.983775531370561
-34600.0,-13.01874085187636
-34400.0,-13.049205914143144
-34200.0,-13.0751785719562
-34000.0,-13.096666679100817
-33800.0,-13.11367808936228
-33600.0,-13.126220656525883
-33400.0,-13.134302234376909
-33200.0,-13.137930676700643
-33000.0,-13.13711383728238
-32800.0,-13.131859569907409
-32600.0,-13.122175728361006
-32400.0,-13.108070166428476
-32200.0,-13.089550737895097
-32000.0,-13.066625296546148
-31800.0,-13.03930169616694
-31600.0,-13.007587790542754
-31400.0,-12.971491433458857
-31200.0,-12.931020478700562
-31000.0,-12.886182780053147
-30800.0,-12.836986191301904
-30600.0,-12.783438566232121
-30400.0,-12.72554775862908
-30200.0,-12.66332162227808
-30000.0,-12.5967680109644
-29800.0,-12.525894778473319
-29600.0,-12.450709778590152
-29400.0,-12.371220865100163
-29200.0,-12.287435891788647
-29000.0,-12.19936271244089
-28800.0,-12.107009180842194
-28600.0,-12.010383150777828
-28400.0,-11.909492476033094
-28200.0,-11.80434501039328
-28000.0,-11.694948607643667
-27800.0,-11.581311121569534
-27600.0,-11.463440405956192
-27400.0,-11.34134431458891
-27200.0,-11.21503070125299
-27000.0,-11.08450741973372
-26800.0,-10.94978232381637
-26600.0,-10.81086326728624
-26400.0,-10.667758103928621
-26200.0,-10.520474687528804
-26000.0,-10.369020871872067
-25800.0,-10.213404510743699
-25600.0,-10.053633457929003
-25400.0,-9.889715567213248
-25200.0,-9.721658692381732
-25000.0,-9.549470687219724
-24800.0,-9.373159405512562
-24600.0,-9.192732701045475
-24400.0,-9.008198427603782
-24200.0,-8.819564438972767
-24000.0,-8.626838588937725
-23800.0,-8.430028731283942
-23600.0,-8.22914271979669
-23400.0,-8.024188408261255
-23200.0,-7.8151736504629525
-23000.0,-7.602106300187073
-22800.0,-7.38499421121886
-22600.0,-7.16384523734365
-22400.0,-6.9386672323466865
-22200.0,-6.7094680500133075
-22000.0,-6.4762555441287555
-21800.0,-6.239037568478345
-21600.0,-5.997821976847366
-21400.0,-5.752616623021084
-21200.0,-5.503429360784815
-21000.0,-5.250268043923825
-20800.0,-4.993140526223405
-20600.0,-4.732054661468866
-20400.0,-4.467018303445455
-20200.0,-4.198039305938507
-20000.0,-3.925125522733266
-19800.0,-3.648284807615069
-19600.0,-3.3675250143691597
-19400.0,-3.0828539967808286
-19200.0,-2.794279608635389
-19000.0,-2.501809703718131
-18800.0,-2.205452135814322
-18600.0,-1.9052147587092527
-18400.0,-1.6011054261882127
-18200.0,-1.2931319920364925
-18000.0,-0.9813023100393825
-17800.0,-0.6656242339821726
-17600.0,-0.34610561765015335
-17400.0,-0.02275431482861486
-17200.0,0.3044218206971754
-17000.0,0.6354149351419273
-16800.0,0.9702171747203274
-16600.0,1.3088206856470859
-16400.0,1.651217614136958
-16200.0,1.9974001064046076
-16000.0,2.3473603086647903
-15800.0,2.7010903671321707
-15600.0,3.058582428021503
-15400.0,3.419828637547475
-15200.0,3.784821141924797
-15000.0,4.1535520873682
-14800.0,4.526013620092372
-14600.0,4.902197886312045
-14400.0,5.282097032241907
-14200.0,5.665703204096713
-14000.0,6.0530085480911255
-13800.0,6.4440052104398795
-13600.0,6.838685337357705
-13400.0,7.237041075059269
-13200.0,7.6390645697593245
-13000.0,8.044747967672583
-12800.0,8.454083415013708
-12600.0,8.867063057997475
-12400.0,9.283679042838553
-12200.0,9.703923515751649
-12000.0,10.127788622951519
-11800.0,10.55526651065285
-11600.0,10.986349325070327
-11400.0,11.421029212418707
-11200.0,11.859298318912678
-11000.0,12.301148790766948
-10800.0,12.74657277419625
-10600.0,13.195562415415273
-10400.0,13.648109860638746
-10200.0,14.104207256081358
-10000.0,14.563846747957864
-9800.0,15.027020482482929
-9600.0,15.493720605871284
-9400.0,15.96393926433764
-9200.0,16.437668604096707
-9000.0,16.914900771363214
-8800.0,17.395627912351852
-8600.0,17.879842173277332
-8400.0,18.36753570035438
-8200.0,18.858700639797714
-8000.0,19.353329137822012
-7800.0,19.851413340642015
-7600.0,20.352945394472428
-7400.0,20.857917445527963
-7200.0,21.366321640023326
-7000.0,21.878150124173253
-6800.0,22.39339504419241
-6600.0,22.912048546295548
-6400.0,23.434102776697376
-6200.0,23.959549881612585
-6000.0,24.488382007255883
-5800.0,25.020591299842028
-5600.0,25.556169905585676
-5400.0,26.09510997070157
-5200.0,26.637403641404415
-5000.0,27.18304306390892
-4800.0,27.732020384429816
-4600.0,28.28432774918179
-4400.0,28.83995730437956
-4200.0,29.398901196237848
-4000.0,29.96115157097135
-3800.0,30.52670057479479
-3600.0,31.095540353922882
-3400.0,31.667663054570337
-3200.0,32.24306082295184
-3000.0,32.82172580528215
-2800.0,33.40365014777594
-2600.0,33.98882599664794
-2400.0,34.57724549811285
-2200.0,35.1689007983854
-2000.0,35.7637840436803
-1800.0,36.361887380212245
-1600.0,36.96320295419596
-1400.0,37.56772291184613
-1200.0,38.175439399377524
-1000.0,38.78634456300477
-800.0,39.40043054894269
-600.0,40.01768950340589
-400.0,40.638113572609164
-200.0,41.26169490276713
0.0,41.888425640094596
200.0,41.26169490276713
400.0,40.638113572609164
600.0,40.01768950340589
800.0,39.40043054894269
1000.0,38.78634456300477
1200.0,38.175439399377524
1400.0,37.56772291184613
1600.0,36.96320295419596
1800.0,36.361887380212245
2000.0,35.7637840436803
2200.0,35.1689007983854
2400.0,34.57724549811285
2600.0,33.98882599664794
2800.0,33.40365014777594
3000.0,32.82172580528215
3200.0,32.24306082295184
3400.0,31.667663054570337
3600.0,31.095540353922882
3800.0,30.52670057479479
4000.0,29.96115157097135
4200.0,29.398901196237848
4400.0,28.83995730437956
4600.0,28.28432774918179
4800.0,27.732020384429816
5000.0,27.18304306390892
5200.0,26.637403641404415
5400.0,26.09510997070157
5600.0,25.556169905585676
5800.0,25.020591299842028
6000.0,24.488382007255883
6200.0,23.959549881612585
6400.0,23.434102776697376
6600.0,22.912048546295548
6800.0,22.39339504419241
7000.0,21.878150124173253
7200.0,21.366321640023326
7400.0,20.857917445527963
7600.0,20.352945394472428
7800.0,19.851413340642015
8000.0,19.353329137822012
8200.0,18.858700639797714
8400.0,18.36753570035438
8600.0,17.879842173277332
8800.0,17.395627912351852
9000.0,16.914900771363214
9200.0,16.437668604096707
9400.0,15.96393926433764
9600.0,15.493720605871284
9800.0,15.027020482482929
10000.0,14.563846747957864
10200.0,14.104207256081358
10400.0,13.648109860638746
10600.0,13.195562415415273
10800.0,12.74657277419625
11000.0,12.301148790766948
11200.0,11.859298318912678
11400.0,11.421029212418707
11600.0,10.986349325070327
11800.0,10.55526651065285
12000.0,10.127788622951519
12200.0,9.703923515751649
12400.0,9.283679042838553
12600.0,8.867063057997475
12800.0,8.454083415013708
13000.0,8.044747967672583
13200.0,7.6390645697593245
13400.0,7.237041075059269
13600.0,6.838685337357705
13800.0,6.4440052104398795
14000.0,6.0530085480911255
14200.0,5.665703204096713
14400.0,5.282097032241907
14600.0,4.902197886312045
14800.0,4.526013620092372
15000.0,4.1535520873682
15200.0,3.784821141924797
15400.0,3.419828637547475
15600.0,3.058582428021503
15800.0,2.7010903671321707
16000.0,2.3473603086647903
16200.0,1.9974001064046076
16400.0,1.651217614136958
16600.0,1.3088206856470859
16800.0,0.9702171747203274
17000.0,0.6354149351419273
17200.0,0.3044218206971754
17400.0,-0.02275431482861486
17600.0,-0.34610561765015335
17800.0,-0.6656242339821726
18000.0,-0.9813023100393825
18200.0,-1.2931319920364925
18400.0,-1.6011054261882127
18600.0,-1.9052147587092527
18800.0,-2.205452135814322
19000.0,-2.501809703718131
19200.0,-2.794279608635389
19400.0,-3.0828539967808286
19600.0,-3.3675250143691597
19800.0,-3.648284807615069
20000.0,-3.925125522733266
20200.0,-4.198039305938507
20400.0,-4.467018303445455
20600.0,-4.732054661468866
20800.0,-4.993140526223405
21000.0,-5.250268043923825
21200.0,-5.503429360784815
21400.0,-5.752616623021084
21600.0,-5.997821976847366
21800.0,-6.239037568478345
22000.0,-6.4762555441287555
22200.0,-6.7094680500133075
22400.0,-6.9386672323466865
22600.0,-7.16384523734365
22800.0,-7.38499421121886
23000.0,-7.602106300187073
23200.0,-7.8151736504629525
23400.0,-8.024188408261255
23600.0,-8.22914271979669
23800.0,-8.430028731283942
24000.0,-8.626838588937725
24200.0,-8.819564438972767
24400.0,-9.008198427603782
24600.0,-9.192732701045475
24800.0,-9.373159405512562
25000.0,-9.549470687219724
25200.0,-9.721658692381732
25400.0,-9.889715567213248
25600.0,-10.053633457929003
25800.0,-10.213404510743699
26000.0,-10.369020871872067
26200.0,-10.520474687528804
26400.0,-10.667758103928621
26600.0,-10.81086326728624
26800.0,-10.94978232381637
27000.0,-11.08450741973372
27200.0,-11.21503070125299
27400.0,-11.34134431458891
27600.0,-11.463440405956192
27800.0,-11.581311121569534
28000.0,-11.694948607643667
28200.0,-11.80434501039328
28400.0,-11.909492476033094
28600.0,-12.010383150777828
28800.0,-12.107009180842194
29000.0,-12.19936271244089
29200.0,-12.287435891788647
29400.0,-12.371220865100163
29600.0,-12.450709778590152
29800.0,-12.525894778473319
30000.0,-12.5967680109644
30200.0,-12.66332162227808
30400.0,-12.72554775862908
30600.0,-12.783438566232121
30800.0,-12.836986191301904
31000.0,-12.886182780053147
31200.0,-12.931020478700562
31400.0,-12.971491433458857
31600.0,-13.007587790542754
31800.0,-13.03930169616694
32000.0,-13.066625296546148
32200.0,-13.089550737895097
32400.0,-13.108070166428476
32600.0,-13.122175728361006
32800.0,-13.131859569907409
33000.0,-13.13711383728238
33200.0,-13.137930676700643
33400.0,-13.134302234376909
33600.0,-13.126220656525883
33800.0,-13.11367808936228
34000.0,-13.096666679100817
34200.0,-13.0751785719562
34400.0,-13.049205914143144
34600.0,-13.01874085187636
34800.0,-12.983775531370561
35000.0,-12.944302098840454
35200.0,-12.90031270050076
35400.0,-12.851799482566179
35600.0,-12.798754591251429
35800.0,-12.741170172771227
36000.0,-12.679038373340276
36200.0,-12.612351339173296
36400.0,-12.541101216484991
36600.0,-12.465280151490079
36800.0,-12.384880290403267
37000.0,-12.299893779439266
37200.0,-12.210312764812796
37400.0,-12.116129392738564
37600.0,-12.017335809431282
37800.0,-11.913924161105662
38000.0,-11.805886593976416
38200.0,-11.693215254258254
38400.0,-11.575902288165889
38600.0,-11.453939841914034
38800.0,-11.327320061717403
39000.0,-11.196035093790703
39200.0,-11.060077084348649
39400.0,-10.91943817960595
39600.0,-10.77411052577732
39800.0,-10.624086269077472
40000.0,-10.466215923797128
40200.0,-10.316199638690328
40400.0,-10.16146311081761
40600.0,-10.008281671700866
40800.0,-9.856647467554808
41000.0,-9.706552644594145
41200.0,-9.557989349033592
41400.0,-9.41094972708786
41600.0,-9.26542592497166
41800.0,-9.121410088899705
42000.0,-8.978894365086706
42200.0,-8.837870899747376
42400.0,-8.698331839096426
42600.0,-8.560269329348566
42800.0,-8.423675516718513
43000.0,-8.288542547420976
43200.0,-8.154862567670664
43400.0,-8.022627723682293
43600.0,-7.8918301616705735
43800.0,-7.762462027850217
44000.0,-7.634515468435937
44200.0,-7.507982629642442
44400.0,-7.382855657684448
44600.0,-7.259126698776665
44800.0,-7.136787899133803
45000.0,-7.0158314049705774
45200.0,-6.896249362501698
45400.0,-6.778033917941876
45600.0,-6.661177217505825
45800.0,-6.545671407408257
46000.0,-6.431508633863883
46200.0,-6.318681043087414
46400.0,-6.207180781293564
46600.0,-6.096999994697043
46800.0,-5.988130829512564
47000.0,-5.880565431954839
47200.0,-5.77429594823858
47400.0,-5.669314524578496
47600.0,-5.565613307189302
47800.0,-5.46318444228571
48000.0,-5.362020076082431
48200.0,-5.262112354794176
48400.0,-5.163453424635659
48600.0,-5.066035431821589
48800.0,-4.969850522566681
49000.0,-4.874890843085645
49200.0,-4.781148539593192
49400.0,-4.688615758304037
49600.0,-4.5972846454328895
49800.0,-4.507147347194461
50000.0,-4.418196009803466
50200.0,-4.330422779474612
50400.0,-4.243819802422616
50600.0,-4.158379224862187
50800.0,-4.074093193008037
51000.0,-3.9909538530748785
51200.0,-3.9089533512774226
51400.0,-3.828083833830382
51600.0,-3.7483374469484687
51800.0,-3.669706336846394
52000.0,-3.59218264973887
52200.0,-3.5157585318406084
52400.0,-3.4404261293663208
52600.0,-3.3661775885307206
52800.0,-3.2930050555485177
53000.0,-3.2209006766344253
53200.0,-3.1498565980031548
53400.0,-3.0798649658694184
53600.0,-3.0109179264479273
53800.0,-2.943007625953394
54000.0,-2.8761262106005305
54200.0,-2.810265826604048
54400.0,-2.7454186201786595
54600.0,-2.6815767375390758
54800.0,-2.6187323249000087
55000.0,-2.556877528476171
55200.0,-2.496004494482274
55400.0,-2.43610536913303
55600.0,-2.37717229864315
55800.0,-2.319197429227347
56000.0,-2.2621729071003323
56200.0,-2.2060908784768176
56400.0,-2.150943489571515
56600.0,-2.096722886599137
56800.0,-2.0434212157743943
57000.0,-1.9910306233119996
57200.0,-1.9395432554266645
57400.0,-1.8889512583331014
57600.0,-1.8392467782460211
57800.0,-1.7904219613801367
58000.0,-1.742468953950159
58200.0,-1.6953799021708007
58400.0,-1.6491469522567734
58600.0,-1.603762250422789
58800.0,-1.5592179428835593
59000.0,-1.5155061758537962
59200.0,-1.4726190955482117
59400.0,-1.4305488481815176
59600.0,-1.389287579968426
59800.0,-1.3488274371236482
60000.0,-1.3091605658618966
60200.0,-1.270279112397883
60400.0,-1.2321752229463192
60600.0,-1.1948410437219172
60800.0,-1.1582687209393887
61000.0,-1.122450400813446
61200.0,-1.0873782295588004
61400.0,-1.0530443533901641
61600.0,-1.0194409185222488
61800.0,-0.9865600711697666
62000.0,-0.9543939575474295
62200.0,-0.922934723869949
62400.0,-0.8921745163520374
62600.0,-0.8621054812084061
62800.0,-0.8327197646537674
63000.0,-0.8040095129028331
63200.0,-0.775966872170315
63400.0,-0.7485839886709249
63600.0,-0.721853008619375
63800.0,-0.6957660782303768
64000.0,-0.6703153437186424
64200.0,-0.6454929512988837
64400.0,-0.6212910471858125
64600.0,-0.5977017775941408
64800.0,-0.5747172887385803
65000.0,-0.5523297268338431
65200.0,-0.5305312380946409
65400.0,-0.5093139687356856
65600.0,-0.4886700649716892
65800.0,-0.46859167301736354
66000.0,-0.44907093908742046
66200.0,-0.43010000939657195
66400.0,-0.41167103015952977
66600.0,-0.3937761475910059
66800.0,-0.37640750790571215
67000.0,-0.35955725731836047
67200.0,-0.34321754204366267
67400.0,-0.3273805082963307
67600.0,-0.31203830229107643
67800.0,-0.29718307024261176
68000.0,-0.2828069583656485
68200.0,-0.2689021128748986
68400.0,-0.255460679985074
68600.0,-0.2424748059108864
68800.0,-0.2299366368670479
69000.0,-0.21783831906827025
69200.0,-0.2061719987292654
69400.0,-0.19492982206474516
69600.0,-0.1841039352894215
69800.0,-0.17368648461800626
70000.0,-0.16366961626521134
70200.0,-0.1540454764457486
70400.0,-0.14480621137432995
70600.0,-0.13594396726566726
70800.0,-0.12745089033447243
71000.0,-0.11931912679545732
71200.0,-0.11154082286333385
71400.0,-0.10410812475281389
71600.0,-0.0970131786786093
71800.0,-0.09024813085543198
72000.0,-0.08380512749799385
72200.0,-0.07767631482100675
72400.0,-0.07185383903918259
72600.0,-0.06632984636723323
72800.0,-0.061096483019870584
73000.0,-0.05614589521180651
73200.0,-0.051470229157752914
73400.0,-0.04706163107242167
73600.0,-0.04291224717052467
73800.0,-0.0390142236667738
74000.0,-0.03535970677588093
74200.0,-0.031940842712557954
74400.0,-0.02874977769151676
74600.0,-0.025778657927469226
74800.0,-0.023019629635127246
75000.0,-0.0204648390292027
75200.0,-0.018106432324407472
75400.0,-0.015936555735453446
75600.0,-0.013947355477052508
75800.0,-0.012130977763916547
76000.0,-0.010479568810757442
76200.0,-0.008985274832287081
76400.0,-0.007640242043217347
76600.0,-0.006436616658260126
76800.0,-0.005366544892127302
77000.0,-0.004422172959530761
77200.0,-0.0035956470751823885
77400.0,-0.0028791134537940674
77600.0,-0.0022647183100776838
77800.0,-0.0017446078587451221
78000.0,-0.0013109283145082674
78200.0,-0.0009558258920790046
78400.0,-0.0006714468061692185
78600.0,-0.0004499372714907941
78800.0,-0.00028344350275561614
79000.0,-0.0001641117146755695
79200.0,-8.408812196253907e-05
79400.0,-3.55189393284097e-05
79600.0,-1.0550381485066293e-05
79800.0,-1.3286631443937155e-06
80000.0,0.0
80200.0,0.0
80400.0,0.0
80600.0,0.0
80800.0,0.0
81000.0,0.0
81200.0,0.0
81400.0,0.0
81600.0,0.0
81800.0,0.0
82000.0,0.0
82200.0,0.0
82400.0,0.0
82600.0,0.0
82800.0,0.0
83000.0,0.0
83200.0,0.0
83400.0,0.0
83600.0,0.0
83800.0,0.0
84000.0,0.0
84200.0,0.0
84400.0,0.0
84600.0,0.0
84800.0,0.0
85000.0,0.0
85200.0,0.0
85400.0,0.0
85600.0,0.0
85800.0,0.0
86000.0,0.0
86200.0,0.0
86400.0,0.0
86600.0,0.0
86800.0,0.0
87000.0,0.0
87200.0,0.0
87400.0,0.0
87600.0,0.0
87800.0,0.0
88000.0,0.0
88200.0,0.0
88400.0,0.0
88600.0,0.0
88800.0,0.0
89000.0,0.0
89200.0,0.0
89400.0,0.0
89600.0,0.0
89800.0,0.0
90000.0,0.0
90200.0,0.0
90400.0,0.0
90600.0,0.0
90800.0,0.0
91000.0,0.0
91200.0,0.0
91400.0,0.0
91600.0,0.0
91800.0,0.0
92000.0,0.0
92200.0,0.0
92400.0,0.0
92600.0,0.0
92800.0,0.0
93000.0,0.0
93200.0,0.0
93400.0,0.0
93600.0,0.0
93800.0,0.0
94000.0,0.0
94200.0,0.0
94400.0,0.0
94600.0,0.0
94800.0,0.0
95000.0,0.0
95200.0,0.0
95400.0,0.0
95600.0,0.0
95800.0,0.0
96000.0,0.0
96200.0,0.0
96400.0,0.0
96600.0,0.0
96800.0,0.0
97000.0,0.0
97200.0,0.0
97400.0,0.0
97600.0,0.0
97800.0,0.0
98000.0,0.0
98200.0,0.0
98400.0,0.0
98600.0,0.0
98800.0,0.0
99000.0,0.0
99200.0,0.0
99400.0,0.0
99600.0,0.0
99800.0,0.0


==> fig/residual_acf/50000.csv <==
-100000.0,0.0
-99800.0,-8.503486640968378e-07
-99600.0,-6.7522785396737375e-06
-99400.0,-2.2732235458099502e-05
-99200.0,-5.381666713566083e-05
-99000.0,-0.00010503202317356232
-98800.0,-0.0001814047494031728
-98600.0,-0.00028796129354077886
-98400.0,-0.0004297281051875853
-98200.0,-0.0006117316301749606
-98000.0,-0.000838998316219192
-97800.0,-0.0011165546122931774
-97600.0,-0.0014494269661132042
-97400.0,-0.0018426418235106407
-97200.0,-0.0023012256340866916
-97000.0,-0.002830204845557644
-96800.0,-0.003434605903754866
-96600.0,-0.004119455258279563
-96400.0,-0.00488977935684802
-96200.0,-0.005750604645291609
-96000.0,-0.0067069575732115316
-95800.0,-0.007763864588324076
-95600.0,-0.00892635213646061
-95400.0,-0.010199446667222339
-95200.0,-0.01158817462832555
-95000.0,-0.013097562465601611
-94800.0,-0.014732636628651727
-94600.0,-0.016498423565192183
-94400.0,-0.018399949721682657
-94200.0,-0.020442241545839433
-94000.0,-0.022630325486635412
-93800.0,-0.02496922799178688
-93600.0,-0.027463975507125205
-93400.0,-0.030119594482251585
-93200.0,-0.03294111136488232
-93000.0,-0.035933552600848774
-92800.0,-0.03910194463975215
-92600.0,-0.042451313929308725
-92400.0,-0.045986686915349885
-92200.0,-0.04971309004747683
-92000.0,-0.05363554977340584
-91800.0,-0.05775909253896829
-91600.0,-0.062088744793765374
-91400.0,-0.0666295329855134
-91200.0,-0.0713864835600437
-91000.0,-0.07636462296695752
-90800.0,-0.08156897765397113
-90600.0,-0.0870045740669159
-90400.0,-0.09267643865539302
-90200.0,-0.0985895978671188
-90000.0,-0.1047490781479246
-89800.0,-0.11115990594741161
-89600.0,-0.11782710771329614
-89400.0,-0.12475570989140954
-89200.0,-0.131950738931353
-89000.0,-0.13941722128084286
-88800.0,-0.14716018338571046
-88600.0,-0.155184651695557
-88400.0,-0.16349565265809876
-88200.0,-0.17209821271916714
-88000.0,-0.18099735832836328
-87800.0,-0.19019811593340355
-87600.0,-0.19970551198011924
-87400.0,-0.2095245729181116
-87200.0,-0.21966032519509698
-87000.0,-0.2301177952569066
-86800.0,-0.24090200955314175
-86600.0,-0.25201799453151874
-86400.0,-0.2634707766378689
-86200.0,-0.27526538232179343
-86000.0,-0.28740683803100864
-85800.0,-0.29990017021134585
-85600.0,-0.31275040531240633
-85400.0,-0.3259625697819064
-85200.0,-0.3395416900656773
-85000.0,-0.35349279261332034
-84800.0,-0.36782090387255173
-84600.0,-0.38253105028920287
-84400.0,-0.397628258312875
-84200.0,-0.4131175543912844
-84000.0,-0.42900396497026244
-83800.0,-0.4452925164994102
-83600.0,-0.4619882354264441
-83400.0,-0.4790961481971956
-83200.0,-0.49662128126126565
-83000.0,-0.5145686610663707
-82800.0,-0.5329433140583422
-82600.0,-0.5517502666867811
-82400.0,-0.5709945453994039
-82200.0,-0.5906811766420418
-82000.0,-0.6108151868642961
-81800.0,-0.6314016025138832
-81600.0,-0.6524454500366345
-81400.0,-0.6739517558821507
-81200.0,-0.6959255464981488
-81000.0,-0.7183718483304595
-80800.0,-0.7412956878286846
-80600.0,-0.7647020914405399
-80400.0,-0.7885960856118571
-80200.0,-0.8129826967922373
-80000.0,-0.8378669514293968
-79800.0,-0.8632538759691667
-79600.0,-0.8891484968611486
-79400.0,-0.9155558405530587
-79200.0,-0.9424809334907284
-79000.0,-0.9699288021237586
-78800.0,-0.9979044728998658
-78600.0,-1.0264129722648814
-78400.0,-1.0554593266684065
-78200.0,-1.0850485625581576
-78000.0,-1.1151857063799657
-77800.0,-1.1458757845834324
-77600.0,-1.1771238236162738
-77400.0,-1.2089348499243213
-77200.0,-1.241313889957176
-77000.0,-1.2742659701625543
-76800.0,-1.3077961169862875
-76600.0,-1.341909356877977
-76400.0,-1.3766107162853387
-76200.0,-1.4119052216542043
-76000.0,-1.447797899434175
-75800.0,-1.4842937760729669
-75600.0,-1.5213978780164115
-75400.0,-1.55911523171411
-75200.0,-1.5974508636137785
-75000.0,-1.6364098001612486
-74800.0,-1.6759970678067495
-74600.0,-1.7162176929961135
-74400.0,-1.7570767021770552
-74200.0,-1.7985791217991776
-74000.0,-1.840729978308311
-73800.0,-1.8835342981521719
-73600.0,-1.9269971077803614
-73400.0,-1.9711234336387113
-73200.0,-2.0159183021749376
-73000.0,-2.0613867398386416
-72800.0,-2.1075337730756543
-72600.0,-2.1543644283336922
-72400.0,-2.201883732062357
-72200.0,-2.250096710707479
-72000.0,-2.299008390716776
-71800.0,-2.3486237985398475
-71600.0,-2.398947960622526
-71400.0,-2.4499859034125278
-71200.0,-2.5017426533594533
-71000.0,-2.5542232369091344
-70800.0,-2.607432680509288
-70600.0,-2.661376010609514
-70400.0,-2.7160582536556444
-70200.0,-2.7714844360953954
-70000.0,-2.827659584378369
-69800.0,-2.884588724950395
-69600.0,-2.9422768842591913
-69400.0,-3.000729088754358
-69200.0,-3.0599503648817272
-69000.0,-3.1199457390890144
-68800.0,-3.1807202378258217
-68600.0,-3.2422788875379793
-68400.0,-3.304626714673205
-68200.0,-3.3677687456810985
-68000.0,-3.4317100070074926
-67800.0,-3.496455525100102
-67600.0,-3.5620103264085294
-67400.0,-3.628379437378605
-67200.0,-3.6955678844580464
-67000.0,-3.7635806940964533
-66800.0,-3.832422892739658
-66600.0,-3.9020995068353765
-66400.0,-3.97261556283321
-66200.0,-4.04397608717899
-66000.0,-4.116186106320433
-65800.0,-4.189250646707139
-65600.0,-4.263174734784942
-65400.0,-4.337963397001555
-65200.0,-4.413621659806582
-65000.0,-4.490154549645852
-64800.0,-4.567567092967083
-64600.0,-4.645864316219876
-64400.0,-4.725051245850062
-64200.0,-4.805132908305357
-64000.0,-4.886114330035363
-63800.0,-4.96800053748591
-63600.0,-5.050796557104715
-63400.0,-5.134507415341379
-63200.0,-5.2191381386417355
-63000.0,-5.304693753453498
-62800.0,-5.3911792862262695
-62600.0,-5.47859976340588
-62400.0,-5.566960211440046
-62200.0,-5.65626565677837
-62000.0,-5.746521125866682
-61800.0,-5.837731645152698
-61600.0,-5.929902241086021
-61400.0,-6.023037940112482
-61200.0,-6.117143768679794
-61000.0,-6.212224753237563
-60800.0,-6.308285920231618
-60600.0,-6.405332296109675
-60400.0,-6.503368907321336
-60200.0,-6.602400780312431
-60000.0,-6.702432941530678
-59800.0,-6.803470417425678
-59600.0,-6.905518234443261
-59400.0,-7.008581419031145
-59200.0,-7.112664997638302
-59000.0,-7.217773996712448
-58800.0,-7.323913442699416
-58600.0,-7.431088362048804
-58400.0,-7.539303781208331
-58200.0,-7.648564726623828
-58000.0,-7.758876224744895
-57800.0,-7.87024330201925
-57600.0,-7.9826709848927235
-57400.0,-8.096164299814916
-57200.0,-8.210728273233544
-57000.0,-8.32636793159444
-56800.0,-8.443088301347204
-56600.0,-8.560894408939555
-56400.0,-8.679791280817321
-56200.0,-8.799783943430104
-56000.0,-8.920877423224992
-55800.0,-9.043076746650328
-55600.0,-9.16638694015195
-55400.0,-9.290813030179452
-55200.0,-9.416360043180552
-55000.0,-9.543033005601083
-54800.0,-9.670836943890645
-54600.0,-9.799776884496957
-54400.0,-9.929857853865844
-54200.0,-10.061084878446914
-54000.0,-10.193462984687882
-53800.0,-10.326997199034576
-53600.0,-10.461692547936599
-53400.0,-10.597554057841668
-53200.0,-10.734586755195611
-53000.0,-10.872795666448035
-52800.0,-11.012185818046653
-52600.0,-11.152762236437296
-52400.0,-11.294529948069565
-52200.0,-11.43749397939118
-52000.0,-11.581659356847966
-51800.0,-11.72703110688953
-51600.0,-11.873614255963584
-51400.0,-12.021413830515964
-51200.0,-12.170434856996268
-51000.0,-12.320682361852212
-50800.0,-12.472161371529626
-50600.0,-12.624876912478117
-50400.0,-12.778834011145396
-50200.0,-12.934037693977297
-50000.0,-13.084209802116238
-49800.0,-13.24255010770312
-49600.0,-13.393983954748434
-49400.0,-13.541657993769727
-49200.0,-13.685577251214713
-49000.0,-13.825746753531115
-48800.0,-13.962171527166642
-48600.0,-14.094856598569015
-48400.0,-14.223806994185944
-48200.0,-14.349027740465154
-48000.0,-14.470523863854352
-47800.0,-14.588300390801267
-47600.0,-14.702362347753601
-47400.0,-14.812714761159079
-47200.0,-14.919362657465417
-47000.0,-15.022311063120327
-46800.0,-15.121565004571526
-46600.0,-15.217129508266739
-46400.0,-15.30900960065367
-46200.0,-15.397210308180043
-46000.0,-15.481736657293569
-45800.0,-15.562593674441965
-45600.0,-15.639786386072952
-45400.0,-15.713319818634243
-45200.0,-15.783198998573559
-45000.0,-15.849428952338608
-44800.0,-15.912014706377112
-44600.0,-15.97096128713679
-44400.0,-16.026273721065344
-44200.0,-16.077957034610513
-44000.0,-16.126016254219994
-43800.0,-16.17045640634151
-43600.0,-16.21128251742277
-43400.0,-16.248499613911505
-43200.0,-16.28211272225543
-43000.0,-16.312126868902244
-42800.0,-16.338547080299684
-42600.0,-16.361378382895445
-42400.0,-16.380625803137264
-42200.0,-16.396294367472855
-42000.0,-16.40838910234991
-41800.0,-16.416915034216178
-41600.0,-16.42187718951935
-41400.0,-16.423280594707162
-41200.0,-16.42113027622731
-41000.0,-16.415431260527527
-40800.0,-16.40618857405552
-40600.0,-16.393407243259013
-40400.0,-16.37709229458572
-40200.0,-16.357248754483344
-40000.0,-16.333881649399622
-39800.0,-16.30699600578226
-39600.0,-16.276596850078974
-39400.0,-16.242689208737485
-39200.0,-16.205278108205494
-39000.0,-16.164368574930737
-38800.0,-16.11996563536092
-38600.0,-16.07207431594376
-38400.0,-16.020699643126985
-38200.0,-15.965846643358296
-38000.0,-15.907520343085407
-37800.0,-15.845725768756045
-37600.0,-15.780467946817925
-37400.0,-15.711751903718762
-37200.0,-15.63958266590627
-37000.0,-15.563965259828162
-36800.0,-15.484904711932167
-36600.0,-15.402406048665986
-36400.0,-15.316474296477345
-36200.0,-15.22711448181396
-36000.0,-15.134331631123555
-35800.0,-15.038130770853824
-35600.0,-14.938516927452492
-35400.0,-14.835495127367283
-35200.0,-14.729070397045904
-35000.0,-14.619247762936102
-34800.0,-14.506032251485532
-34600.0,-14.389428889141971
-34400.0,-14.269442702353118
-34200.0,-14.146078717566654
-34000.0,-14.01934196123033
-33800.0,-13.889237459791868
-33600.0,-13.755770239698975
-33400.0,-13.618945327399352
-33200.0,-13.478767749340728
-33000.0,-13.335242531970824
-32800.0,-13.188374701737347
-32600.0,-13.038169285088
-32400.0,-12.884631308470528
-32200.0,-12.727765798332662
-32000.0,-12.567577781122058
-31800.0,-12.404072283286485
-31600.0,-12.237254331273627
-31400.0,-12.067128951531231
-31200.0,-11.893701170506976
-31000.0,-11.716976014648614
-30800.0,-11.536958510403846
-30600.0,-11.353653684220376
-30400.0,-11.16706656254593
-30200.0,-10.977202171828232
-30000.0,-10.78406553851501
-29800.0,-10.587661689053945
-29600.0,-10.387995649892762
-29400.0,-10.185072447479211
-29200.0,-9.97889710826097
-29000.0,-9.769474658685766
-28800.0,-9.556810125201325
-28600.0,-9.34090853425535
-28400.0,-9.121774912295567
-28200.0,-8.899414285769705
-28000.0,-8.673831681125439
-27800.0,-8.445032124810545
-27600.0,-8.213020643272678
-27400.0,-7.977802262959588
-27200.0,-7.739382010318978
-27000.0,-7.497764911798573
-26800.0,-7.252955993846101
-26600.0,-7.00496028290924
-26400.0,-6.753782805435763
-26200.0,-6.499428587873328
-26000.0,-6.241902656669683
-25800.0,-5.981210038272554
-25600.0,-5.717355759129621
-25400.0,-5.450344845688634
-25200.0,-5.180182324397295
-25000.0,-4.906873221703331
-24800.0,-4.630422564054421
-24600.0,-4.350835377898338
-24400.0,-4.068116689682762
-24200.0,-3.7822715258554194
-24000.0,-3.493304912864012
-23800.0,-3.2012218771562666
-23600.0,-2.9060274451799093
-23400.0,-2.607726643382666
-23200.0,-2.306324498212217
-23000.0,-2.001826036116288
-22800.0,-1.6942362835426288
-22600.0,-1.3835602669388958
-22400.0,-1.069803012752861
-22200.0,-0.752969547432228
-22000.0,-0.43306489742469945
-21800.0,-0.11009408917800156
-21600.0,0.2159378508601625
-21400.0,0.5450258962420668
-21200.0,0.8771650205199852
-21000.0,1.2123501972462376
-20800.0,1.5505763999730522
-20600.0,1.8918386022527716
-20400.0,2.236131777637624
-20200.0,2.583450899679929
-20000.0,2.9337909419319605
-19800.0,3.287146877945993
-19600.0,3.643513681274346
-19400.0,4.002886325469247
-19200.0,4.36525978408304
-19000.0,4.730629030667952
-18800.0,5.0989890387763035
-18600.0,5.470334781960369
-18400.0,5.8446612337724435
-18200.0,6.221963367764779
-18000.0,6.602236157489673
-17800.0,6.985474576499422
-17600.0,7.371673598346323
-17400.0,7.760828196582627
-17200.0,8.152933344760607
-17000.0,8.547984016432608
-16800.0,8.945975185150855
-16600.0,9.346901824467647
-16400.0,9.75075890793528
-16200.0,10.15754140910603
-16000.0,10.567244301532169
-15800.0,10.979862558766015
-15600.0,11.3953911543598
-15400.0,11.813825061865865
-15200.0,12.23515925483646
-15000.0,12.659388706823862
-14800.0,13.086508391380388
-14600.0,13.516513282058266
-14400.0,13.949398352409863
-14200.0,14.385158575987408
-14000.0,14.823788926343171
-13800.0,15.265284377029431
-13600.0,15.709639901598552
-13400.0,16.156850473602713
-13200.0,16.606911066594282
-13000.0,17.05981665412549
-12800.0,17.51556220974865
-12600.0,17.974142707016
-12400.0,18.4355531194799
-12200.0,18.899788420692573
-12000.0,19.366843584206347
-11800.0,19.836713583573445
-11600.0,20.309393392346188
-11400.0,20.7848779840769
-11200.0,21.26316233231776
-11000.0,21.744241410621175
-10800.0,22.228110192539333
-10600.0,22.714763651624555
-10400.0,23.20419676142911
-10200.0,23.696404495505323
-10000.0,24.191381827405415
-9800.0,24.689123730681715
-9600.0,25.189625178886534
-9400.0,25.69288114557206
-9200.0,26.198886604290657
-9000.0,26.7076365285946
-8800.0,27.21912589203616
-8600.0,27.733349668167566
-8400.0,28.250302830541234
-8200.0,28.769980352709293
-8000.0,29.29237720822416
-7800.0,29.817488370638017
-7600.0,30.345308813503227
-7400.0,30.87583351037202
-7200.0,31.409057434796665
-7000.0,31.944975560329535
-6800.0,32.48358286052281
-6600.0,33.02487430892886
-6400.0,33.5688448790999
-6200.0,34.11548954458826
-6000.0,34.66480327894621
-5800.0,35.21678105572603
-5600.0,35.77141784847999
-5400.0,36.3287086307604
-5200.0,36.88864837611951
-5000.0,37.451232058109625
-4800.0,38.016454650283066
-4600.0,38.58431112619206
-4400.0,39.15479645938893
-4200.0,39.727905623425904
-4000.0,40.3036335918553
-3800.0,40.88197533822944
-3600.0,41.46292583610055
-3400.0,42.04648005902096
-3200.0,42.63263298054287
-3000.0,43.22137957421868
-2800.0,43.8127148136006
-2600.0,44.40663367224091
-2400.0,45.003131123691915
-2200.0,45.602202141505956
-2000.0,46.2038416992352
-1800.0,46.80804477043198
-1600.0,47.414806328648645
-1400.0,48.024121347437394
-1200.0,48.635984800350485
-1000.0,49.250391660940345
-800.0,49.8673369027591
-600.0,50.486815499359125
-400.0,51.108822424292725
-200.0,51.73335265111209
0.0,52.36040115336955
200.0,51.73335265111209
400.0,51.108822424292725
600.0,50.486815499359125
800.0,49.8673369027591
1000.0,49.250391660940345
1200.0,48.635984800350485
1400.0,48.024121347437394
1600.0,47.414806328648645
1800.0,46.80804477043198
2000.0,46.2038416992352
2200.0,45.602202141505956
2400.0,45.003131123691915
2600.0,44.40663367224091
2800.0,43.8127148136006
3000.0,43.22137957421868
3200.0,42.63263298054287
3400.0,42.04648005902096
3600.0,41.46292583610055
3800.0,40.88197533822944
4000.0,40.3036335918553
4200.0,39.727905623425904
4400.0,39.15479645938893
4600.0,38.58431112619206
4800.0,38.016454650283066
5000.0,37.451232058109625
5200.0,36.88864837611951
5400.0,36.3287086307604
5600.0,35.77141784847999
5800.0,35.21678105572603
6000.0,34.66480327894621
6200.0,34.11548954458826
6400.0,33.5688448790999
6600.0,33.02487430892886
6800.0,32.48358286052281
7000.0,31.944975560329535
7200.0,31.409057434796665
7400.0,30.87583351037202
7600.0,30.345308813503227
7800.0,29.817488370638017
8000.0,29.29237720822416
8200.0,28.769980352709293
8400.0,28.250302830541234
8600.0,27.733349668167566
8800.0,27.21912589203616
9000.0,26.7076365285946
9200.0,26.198886604290657
9400.0,25.69288114557206
9600.0,25.189625178886534
9800.0,24.689123730681715
10000.0,24.191381827405415
10200.0,23.696404495505323
10400.0,23.20419676142911
10600.0,22.714763651624555
10800.0,22.228110192539333
11000.0,21.744241410621175
11200.0,21.26316233231776
11400.0,20.7848779840769
11600.0,20.309393392346188
11800.0,19.836713583573445
12000.0,19.366843584206347
12200.0,18.899788420692573
12400.0,18.4355531194799
12600.0,17.974142707016
12800.0,17.51556220974865
13000.0,17.05981665412549
13200.0,16.606911066594282
13400.0,16.156850473602713
13600.0,15.709639901598552
13800.0,15.265284377029431
14000.0,14.823788926343171
14200.0,14.385158575987408
14400.0,13.949398352409863
14600.0,13.516513282058266
14800.0,13.086508391380388
15000.0,12.659388706823862
15200.0,12.23515925483646
15400.0,11.813825061865865
15600.0,11.3953911543598
15800.0,10.979862558766015
16000.0,10.567244301532169
16200.0,10.15754140910603
16400.0,9.75075890793528
16600.0,9.346901824467647
16800.0,8.945975185150855
17000.0,8.547984016432608
17200.0,8.152933344760607
17400.0,7.760828196582627
17600.0,7.371673598346323
17800.0,6.985474576499422
18000.0,6.602236157489673
18200.0,6.221963367764779
18400.0,5.8446612337724435
18600.0,5.470334781960369
18800.0,5.0989890387763035
19000.0,4.730629030667952
19200.0,4.36525978408304
19400.0,4.002886325469247
19600.0,3.643513681274346
19800.0,3.287146877945993
20000.0,2.9337909419319605
20200.0,2.583450899679929
20400.0,2.236131777637624
20600.0,1.8918386022527716
20800.0,1.5505763999730522
21000.0,1.2123501972462376
21200.0,0.8771650205199852
21400.0,0.5450258962420668
21600.0,0.2159378508601625
21800.0,-0.11009408917800156
22000.0,-0.43306489742469945
22200.0,-0.752969547432228
22400.0,-1.069803012752861
22600.0,-1.3835602669388958
22800.0,-1.6942362835426288
23000.0,-2.001826036116288
23200.0,-2.306324498212217
23400.0,-2.607726643382666
23600.0,-2.9060274451799093
23800.0,-3.2012218771562666
24000.0,-3.493304912864012
24200.0,-3.7822715258554194
24400.0,-4.068116689682762
24600.0,-4.350835377898338
24800.0,-4.630422564054421
25000.0,-4.906873221703331
25200.0,-5.180182324397295
25400.0,-5.450344845688634
25600.0,-5.717355759129621
25800.0,-5.981210038272554
26000.0,-6.241902656669683
26200.0,-6.499428587873328
26400.0,-6.753782805435763
26600.0,-7.00496028290924
26800.0,-7.252955993846101
27000.0,-7.497764911798573
27200.0,-7.739382010318978
27400.0,-7.977802262959588
27600.0,-8.213020643272678
27800.0,-8.445032124810545
28000.0,-8.673831681125439
28200.0,-8.899414285769705
28400.0,-9.121774912295567
28600.0,-9.34090853425535
28800.0,-9.556810125201325
29000.0,-9.769474658685766
29200.0,-9.97889710826097
29400.0,-10.185072447479211
29600.0,-10.387995649892762
29800.0,-10.587661689053945
30000.0,-10.78406553851501
30200.0,-10.977202171828232
30400.0,-11.16706656254593
30600.0,-11.353653684220376
30800.0,-11.536958510403846
31000.0,-11.716976014648614
31200.0,-11.893701170506976
31400.0,-12.067128951531231
31600.0,-12.237254331273627
31800.0,-12.404072283286485
32000.0,-12.567577781122058
32200.0,-12.727765798332662
32400.0,-12.884631308470528
32600.0,-13.038169285088
32800.0,-13.188374701737347
33000.0,-13.335242531970824
33200.0,-13.478767749340728
33400.0,-13.618945327399352
33600.0,-13.755770239698975
33800.0,-13.889237459791868
34000.0,-14.01934196123033
34200.0,-14.146078717566654
34400.0,-14.269442702353118
34600.0,-14.389428889141971
34800.0,-14.506032251485532
35000.0,-14.619247762936102
35200.0,-14.729070397045904
35400.0,-14.835495127367283
35600.0,-14.938516927452492
35800.0,-15.038130770853824
36000.0,-15.134331631123555
36200.0,-15.22711448181396
36400.0,-15.316474296477345
36600.0,-15.402406048665986
36800.0,-15.484904711932167
37000.0,-15.563965259828162
37200.0,-15.63958266590627
37400.0,-15.711751903718762
37600.0,-15.780467946817925
37800.0,-15.845725768756045
38000.0,-15.907520343085407
38200.0,-15.965846643358296
38400.0,-16.020699643126985
38600.0,-16.07207431594376
38800.0,-16.11996563536092
39000.0,-16.164368574930737
39200.0,-16.205278108205494
39400.0,-16.242689208737485
39600.0,-16.276596850078974
39800.0,-16.30699600578226
40000.0,-16.333881649399622
40200.0,-16.357248754483344
40400.0,-16.37709229458572
40600.0,-16.393407243259013
40800.0,-16.40618857405552
41000.0,-16.415431260527527
41200.0,-16.42113027622731
41400.0,-16.423280594707162
41600.0,-16.42187718951935
41800.0,-16.416915034216178
42000.0,-16.40838910234991
42200.0,-16.396294367472855
42400.0,-16.380625803137264
42600.0,-16.361378382895445
42800.0,-16.338547080299684
43000.0,-16.312126868902244
43200.0,-16.28211272225543
43400.0,-16.248499613911505
43600.0,-16.21128251742277
43800.0,-16.17045640634151
44000.0,-16.126016254219994
44200.0,-16.077957034610513
44400.0,-16.026273721065344
44600.0,-15.97096128713679
44800.0,-15.912014706377112
45000.0,-15.849428952338608
45200.0,-15.783198998573559
45400.0,-15.713319818634243
45600.0,-15.639786386072952
45800.0,-15.562593674441965
46000.0,-15.481736657293569
46200.0,-15.397210308180043
46400.0,-15.30900960065367
46600.0,-15.217129508266739
46800.0,-15.121565004571526
47000.0,-15.022311063120327
47200.0,-14.919362657465417
47400.0,-14.812714761159079
47600.0,-14.702362347753601
47800.0,-14.588300390801267
48000.0,-14.470523863854352
48200.0,-14.349027740465154
48400.0,-14.223806994185944
48600.0,-14.094856598569015
48800.0,-13.962171527166642
49000.0,-13.825746753531115
49200.0,-13.685577251214713
49400.0,-13.541657993769727
49600.0,-13.393983954748434
49800.0,-13.24255010770312
50000.0,-13.084209802116238
50200.0,-12.934037693977297
50400.0,-12.778834011145396
50600.0,-12.624876912478117
50800.0,-12.472161371529626
51000.0,-12.320682361852212
51200.0,-12.170434856996268
51400.0,-12.021413830515964
51600.0,-11.873614255963584
51800.0,-11.72703110688953
52000.0,-11.581659356847966
52200.0,-11.43749397939118
52400.0,-11.294529948069565
52600.0,-11.152762236437296
52800.0,-11.012185818046653
53000.0,-10.872795666448035
53200.0,-10.734586755195611
53400.0,-10.597554057841668
53600.0,-10.461692547936599
53800.0,-10.326997199034576
54000.0,-10.193462984687882
54200.0,-10.061084878446914
54400.0,-9.929857853865844
54600.0,-9.799776884496957
54800.0,-9.670836943890645
55000.0,-9.543033005601083
55200.0,-9.416360043180552
55400.0,-9.290813030179452
55600.0,-9.16638694015195
55800.0,-9.043076746650328
56000.0,-8.920877423224992
56200.0,-8.799783943430104
56400.0,-8.679791280817321
56600.0,-8.560894408939555
56800.0,-8.443088301347204
57000.0,-8.32636793159444
57200.0,-8.210728273233544
57400.0,-8.096164299814916
57600.0,-7.9826709848927235
57800.0,-7.87024330201925
58000.0,-7.758876224744895
58200.0,-7.648564726623828
58400.0,-7.539303781208331
58600.0,-7.431088362048804
58800.0,-7.323913442699416
59000.0,-7.217773996712448
59200.0,-7.112664997638302
59400.0,-7.008581419031145
59600.0,-6.905518234443261
59800.0,-6.803470417425678
60000.0,-6.702432941530678
60200.0,-6.602400780312431
60400.0,-6.503368907321336
60600.0,-6.405332296109675
60800.0,-6.308285920231618
61000.0,-6.212224753237563
61200.0,-6.117143768679794
61400.0,-6.023037940112482
61600.0,-5.929902241086021
61800.0,-5.837731645152698
62000.0,-5.746521125866682
62200.0,-5.65626565677837
62400.0,-5.566960211440046
62600.0,-5.47859976340588
62800.0,-5.3911792862262695
63000.0,-5.304693753453498
63200.0,-5.2191381386417355
63400.0,-5.134507415341379
63600.0,-5.050796557104715
63800.0,-4.96800053748591
64000.0,-4.886114330035363
64200.0,-4.805132908305357
64400.0,-4.725051245850062
64600.0,-4.645864316219876
64800.0,-4.567567092967083
65000.0,-4.490154549645852
65200.0,-4.413621659806582
65400.0,-4.337963397001555
65600.0,-4.263174734784942
65800.0,-4.189250646707139
66000.0,-4.116186106320433
66200.0,-4.04397608717899
66400.0,-3.97261556283321
66600.0,-3.9020995068353765
66800.0,-3.832422892739658
67000.0,-3.7635806940964533
67200.0,-3.6955678844580464
67400.0,-3.628379437378605
67600.0,-3.5620103264085294
67800.0,-3.496455525100102
68000.0,-3.4317100070074926
68200.0,-3.3677687456810985
68400.0,-3.304626714673205
68600.0,-3.2422788875379793
68800.0,-3.1807202378258217
69000.0,-3.1199457390890144
69200.0,-3.0599503648817272
69400.0,-3.000729088754358
69600.0,-2.9422768842591913
69800.0,-2.884588724950395
70000.0,-2.827659584378369
70200.0,-2.7714844360953954
70400.0,-2.7160582536556444
70600.0,-2.661376010609514
70800.0,-2.607432680509288
71000.0,-2.5542232369091344
71200.0,-2.5017426533594533
71400.0,-2.4499859034125278
71600.0,-2.398947960622526
71800.0,-2.3486237985398475
72000.0,-2.299008390716776
72200.0,-2.250096710707479
72400.0,-2.201883732062357
72600.0,-2.1543644283336922
72800.0,-2.1075337730756543
73000.0,-2.0613867398386416
73200.0,-2.0159183021749376
73400.0,-1.9711234336387113
73600.0,-1.9269971077803614
73800.0,-1.8835342981521719
74000.0,-1.840729978308311
74200.0,-1.7985791217991776
74400.0,-1.7570767021770552
74600.0,-1.7162176929961135
74800.0,-1.6759970678067495
75000.0,-1.6364098001612486
75200.0,-1.5974508636137785
75400.0,-1.55911523171411
75600.0,-1.5213978780164115
75800.0,-1.4842937760729669
76000.0,-1.447797899434175
76200.0,-1.4119052216542043
76400.0,-1.3766107162853387
76600.0,-1.341909356877977
76800.0,-1.3077961169862875
77000.0,-1.2742659701625543
77200.0,-1.241313889957176
77400.0,-1.2089348499243213
77600.0,-1.1771238236162738
77800.0,-1.1458757845834324
78000.0,-1.1151857063799657
78200.0,-1.0850485625581576
78400.0,-1.0554593266684065
78600.0,-1.0264129722648814
78800.0,-0.9979044728998658
79000.0,-0.9699288021237586
79200.0,-0.9424809334907284
79400.0,-0.9155558405530587
79600.0,-0.8891484968611486
79800.0,-0.8632538759691667
80000.0,-0.8378669514293968
80200.0,-0.8129826967922373
80400.0,-0.7885960856118571
80600.0,-0.7647020914405399
80800.0,-0.7412956878286846
81000.0,-0.7183718483304595
81200.0,-0.6959255464981488
81400.0,-0.6739517558821507
81600.0,-0.6524454500366345
81800.0,-0.6314016025138832
82000.0,-0.6108151868642961
82200.0,-0.5906811766420418
82400.0,-0.5709945453994039
82600.0,-0.5517502666867811
82800.0,-0.5329433140583422
83000.0,-0.5145686610663707
83200.0,-0.49662128126126565
83400.0,-0.4790961481971956
83600.0,-0.4619882354264441
83800.0,-0.4452925164994102
84000.0,-0.42900396497026244
84200.0,-0.4131175543912844
84400.0,-0.397628258312875
84600.0,-0.38253105028920287
84800.0,-0.36782090387255173
85000.0,-0.35349279261332034
85200.0,-0.3395416900656773
85400.0,-0.3259625697819064
85600.0,-0.31275040531240633
85800.0,-0.29990017021134585
86000.0,-0.28740683803100864
86200.0,-0.27526538232179343
86400.0,-0.2634707766378689
86600.0,-0.25201799453151874
86800.0,-0.24090200955314175
87000.0,-0.2301177952569066
87200.0,-0.21966032519509698
87400.0,-0.2095245729181116
87600.0,-0.19970551198011924
87800.0,-0.19019811593340355
88000.0,-0.18099735832836328
88200.0,-0.17209821271916714
88400.0,-0.16349565265809876
88600.0,-0.155184651695557
88800.0,-0.14716018338571046
89000.0,-0.13941722128084286
89200.0,-0.131950738931353
89400.0,-0.12475570989140954
89600.0,-0.11782710771329614
89800.0,-0.11115990594741161
90000.0,-0.1047490781479246
90200.0,-0.0985895978671188
90400.0,-0.09267643865539302
90600.0,-0.0870045740669159
90800.0,-0.08156897765397113
91000.0,-0.07636462296695752
91200.0,-0.0713864835600437
91400.0,-0.0666295329855134
91600.0,-0.062088744793765374
91800.0,-0.05775909253896829
92000.0,-0.05363554977340584
92200.0,-0.04971309004747683
92400.0,-0.045986686915349885
92600.0,-0.042451313929308725
92800.0,-0.03910194463975215
93000.0,-0.035933552600848774
93200.0,-0.03294111136488232
93400.0,-0.030119594482251585
93600.0,-0.027463975507125205
93800.0,-0.02496922799178688
94000.0,-0.022630325486635412
94200.0,-0.020442241545839433
94400.0,-0.018399949721682657
94600.0,-0.016498423565192183
94800.0,-0.014732636628651727
95000.0,-0.013097562465601611
95200.0,-0.01158817462832555
95400.0,-0.010199446667222339
95600.0,-0.00892635213646061
95800.0,-0.007763864588324076
96000.0,-0.0067069575732115316
96200.0,-0.005750604645291609
96400.0,-0.00488977935684802
96600.0,-0.004119455258279563
96800.0,-0.003434605903754866
97000.0,-0.002830204845557644
97200.0,-0.0023012256340866916
97400.0,-0.0018426418235106407
97600.0,-0.0014494269661132042
97800.0,-0.0011165546122931774
98000.0,-0.000838998316219192
98200.0,-0.0006117316301749606
98400.0,-0.0004297281051875853
98600.0,-0.00028796129354077886
98800.0,-0.0001814047494031728
99000.0,-0.00010503202317356232
99200.0,-5.381666713566083e-05
99400.0,-2.2732235458099502e-05
99600.0,-6.7522785396737375e-06
99800.0,-8.503486640968378e-07


==> fig/residual_acf/60000.csv <==
-100000.0,-0.5818539890960336
-99800.0,-0.5994838565702318
-99600.0,-0.6174662921304662
-99400.0,-0.6358047863770637
-99200.0,-0.6545028299103517
-99000.0,-0.6735639133306569
-98800.0,-0.6929915272383065
-98600.0,-0.7127891622336276
-98400.0,-0.7329603089169473
-98200.0,-0.7535084578885927
-98000.0,-0.7744370997488906
-97800.0,-0.7957497250981685
-97600.0,-0.8174498245367532
-97400.0,-0.8395408886649718
-97200.0,-0.8620264080831516
-97000.0,-0.8849098733916193
-96800.0,-0.9081947751907021
-96600.0,-0.9318846040807274
-96400.0,-0.9559828506620218
-96200.0,-0.9804930055349126
-96000.0,-1.005418559299727
-95800.0,-1.0307630025567918
-95600.0,-1.0565298259064342
-95400.0,-1.0827225199489812
-95200.0,-1.1093445752847602
-95000.0,-1.1363994825140977
-94800.0,-1.1638907322373213
-94600.0,-1.191821815054758
-94400.0,-1.2201962215667346
-94200.0,-1.2490174423735785
-94000.0,-1.2782889680756164
-93800.0,-1.3080142892731754
-93600.0,-1.3381968965665831
-93400.0,-1.3688402805561661
-93200.0,-1.3999479318422516
-93000.0,-1.4315233410251667
-92800.0,-1.4635699987052384
-92600.0,-1.4960913954827937
-92400.0,-1.52909102195816
-92200.0,-1.562572368731664
-92000.0,-1.596538926403633
-91800.0,-1.6309941855743941
-91600.0,-1.665941636844274
-91400.0,-1.7013847708136005
-91200.0,-1.7373270780827001
-91000.0,-1.7737720492519
-90800.0,-1.8107231749215271
-90600.0,-1.8481839456919087
-90400.0,-1.886157852163372
-90200.0,-1.924648384936244
-90000.0,-1.9636590346108511
-89800.0,-2.0031932917875213
-89600.0,-2.0432546470665818
-89400.0,-2.0838465910483586
-89200.0,-2.1249726143331795
-89000.0,-2.1666362075213716
-88800.0,-2.2088408612132615
-88600.0,-2.2515900660091774
-88400.0,-2.2948873125094447
-88200.0,-2.338736091314392
-88000.0,-2.383139893024345
-87800.0,-2.428102208239632
-87600.0,-2.473626527560579
-87400.0,-2.5197163415875146
-87200.0,-2.5663751409207642
-87000.0,-2.613606416160656
-86800.0,-2.6614136579075165
-86600.0,-2.709800356761673
-86400.0,-2.7587700033234523
-86200.0,-2.8083260881931817
-86000.0,-2.8584721019711887
-85800.0,-2.9092115352577994
-85600.0,-2.960547878653342
-85400.0,-3.0124846227581425
-85200.0,-3.0650252581725286
-85000.0,-3.118173275496827
-84800.0,-3.1719321653313655
-84600.0,-3.2263054182764703
-84400.0,-3.2812965249324693
-84200.0,-3.336908975899689
-84000.0,-3.393146261778456
-83800.0,-3.4500118731690987
-83600.0,-3.5075093006719427
-83400.0,-3.5656420348873166
-83200.0,-3.6244135664155466
-83000.0,-3.6838273858569592
-82800.0,-3.7438869838118825
-82600.0,-3.8045958508806437
-82400.0,-3.865957477663569
-82200.0,-3.927975354760986
-82000.0,-3.990652972773222
-81800.0,-4.053993822300603
-81600.0,-4.118001393943457
-81400.0,-4.182679178302111
-81200.0,-4.248030665976892
-81000.0,-4.314059347568127
-80800.0,-4.380768713676143
-80600.0,-4.448162254901267
-80400.0,-4.5162434618438265
-80200.0,-4.585015825104148
-80000.0,-4.654482835282559
-79800.0,-4.724647982979387
-79600.0,-4.795514758794958
-79400.0,-4.8670866533296
-79200.0,-4.939367157183639
-79000.0,-5.012359760957403
-78800.0,-5.086067955251219
-78600.0,-5.160495230665414
-78400.0,-5.235645077800315
-78200.0,-5.311520987256249
-78000.0,-5.3881264496335435
-77800.0,-5.465464955532524
-77600.0,-5.54353999555352
-77400.0,-5.622355060296857
-77200.0,-5.7019136403628625
-77000.0,-5.782219226351863
-76800.0,-5.8632753088641865
-76600.0,-5.94508537850016
-76400.0,-6.027652925860109
-76200.0,-6.1109814415443635
-76000.0,-6.195074416153248
-75800.0,-6.27993534028709
-75600.0,-6.365567704546218
-75400.0,-6.451974999530957
-75200.0,-6.539160715841636
-75000.0,-6.6271283440785815
-74800.0,-6.715881374842119
-74600.0,-6.805423298732578
-74400.0,-6.8957576063502835
-74200.0,-6.986887788295565
-74000.0,-7.078817335168747
-73800.0,-7.171549737570158
-73600.0,-7.265088486100124
-73400.0,-7.359437071358974
-73200.0,-7.454598983947034
-73000.0,-7.550577714464629
-72800.0,-7.647376753512091
-72600.0,-7.7449995916897425
-72400.0,-7.8434497195979125
-72200.0,-7.9427306278369265
-72000.0,-8.042845807007115
-71800.0,-8.143798747708802
-71600.0,-8.245592940542315
-71400.0,-8.348231876107983
-71200.0,-8.45171904500613
-71000.0,-8.556057937837084
-70800.0,-8.661252045201175
-70600.0,-8.767304857698727
-70400.0,-8.874219865930069
-70200.0,-8.982000560495525
-70000.0,-9.090650431995426
-69800.0,-9.200172971030096
-69600.0,-9.310571668199863
-69400.0,-9.421850014105054
-69200.0,-9.534011499345997
-69000.0,-9.64705961452302
-68800.0,-9.760997850236446
-68600.0,-9.875829697086607
-68400.0,-9.991558645673827
-68200.0,-10.108188186598433
-68000.0,-10.225721810460753
-67800.0,-10.344163007861113
-67600.0,-10.463515269399842
-67400.0,-10.583782085677267
-67200.0,-10.704966947293714
-67000.0,-10.827073344849508
-66800.0,-10.95010476894498
-66600.0,-11.074064710180457
-66400.0,-11.198956659156261
-66200.0,-11.324784106472725
-66000.0,-11.451550542730171
-65800.0,-11.57925945852893
-65600.0,-11.707914344469328
-65400.0,-11.837518691151693
-65200.0,-11.968075989176349
-65000.0,-12.099589729143625
-64800.0,-12.23206340165385
-64600.0,-12.365500497307346
-64400.0,-12.499904506704446
-64200.0,-12.635278920445472
-64000.0,-12.771627229130756
-63800.0,-12.90895292336062
-63600.0,-13.047259493735393
-63400.0,-13.186550430855405
-63200.0,-13.32682922532098
-63000.0,-13.468099367732446
-62800.0,-13.61036434869013
-62600.0,-13.753627658794354
-62400.0,-13.897892788645457
-62200.0,-14.043163228843753
-62000.0,-14.189442469989578
-61800.0,-14.336734002683258
-61600.0,-14.485041317525114
-61400.0,-14.634367905115479
-61200.0,-14.78471725605468
-61000.0,-14.93609286094304
-60800.0,-15.088498210380891
-60600.0,-15.241936794968554
-60400.0,-15.396412105306363
-60200.0,-15.551927631994642
-60000.0,-15.702203680326535
-59800.0,-15.8608573527008
-59600.0,-16.01323133909471
-59400.0,-16.162470748941907
-59200.0,-16.308579072842715
-59000.0,-16.451559801397465
-58800.0,-16.591416425206482
-58600.0,-16.728152434870093
-58400.0,-16.861771320988623
-58200.0,-16.992276574162403
-58000.0,-17.11967168499176
-57800.0,-17.243960144077015
-57600.0,-17.365145442018505
-57400.0,-17.483231069416547
-57200.0,-17.598220516871475
-57000.0,-17.710117274983613
-56800.0,-17.81892483435329
-56600.0,-17.92464668558083
-56400.0,-18.027286319266565
-56200.0,-18.126847226010813
-56000.0,-18.22333289641391
-55800.0,-18.316746821076183
-55600.0,-18.40709249059795
-55400.0,-18.494373395579547
-55200.0,-18.578593026621306
-55000.0,-18.659754874323536
-54800.0,-18.737862429286576
-54600.0,-18.81291918211075
-54400.0,-18.88492862339639
-54200.0,-18.953894243743825
-54000.0,-19.019819533753378
-53800.0,-19.08270798402536
-53600.0,-19.14256308516013
-53400.0,-19.199388327757987
-53200.0,-19.253187202419266
-53000.0,-19.303963199744313
-52800.0,-19.351719810333428
-52600.0,-19.39646052478695
-52400.0,-19.438188833705205
-52200.0,-19.476908227688526
-52000.0,-19.512622197337226
-51800.0,-19.545334233251637
-51600.0,-19.5750478260321
-51400.0,-19.60176646627893
-51200.0,-19.62549364459246
-51000.0,-19.646232851573004
-50800.0,-19.6639875778209
-50600.0,-19.678761313936473
-50400.0,-19.690557550520058
-50200.0,-19.69937977817197
-50000.0,-19.705231487492533
-49800.0,-19.708116169082086
-49600.0,-19.708037313540956
-49400.0,-19.704998411469457
-49200.0,-19.699002953467925
-49000.0,-19.690054430136698
-48800.0,-19.678156332076078
-48600.0,-19.663312149886423
-48400.0,-19.645525374168024
-48200.0,-19.624799495521234
-48000.0,-19.60113800454638
-47800.0,-19.574544391843773
-47600.0,-19.54502214801375
-47400.0,-19.512574763656648
-47200.0,-19.477205729372766
-47000.0,-19.438918535762465
-46800.0,-19.397716673426043
-46600.0,-19.35360363296384
-46400.0,-19.306582904976203
-46200.0,-19.25665798006342
-46000.0,-19.203832348825827
-45800.0,-19.148109501863782
-45600.0,-19.089492929777574
-45400.0,-19.027986123167558
-45200.0,-18.96359257263405
-45000.0,-18.896315768777377
-44800.0,-18.826159202197864
-44600.0,-18.75312636349583
-44400.0,-18.677220743271626
-44200.0,-18.59844583212557
-44000.0,-18.516805120657963
-43800.0,-18.43230209946918
-43600.0,-18.34494025915949
-43400.0,-18.254723090329293
-43200.0,-18.161654083578835
-43000.0,-18.065736729508515
-42800.0,-17.966974518718608
-42600.0,-17.86537094180946
-42400.0,-17.760929489381393
-42200.0,-17.653653652034755
-42000.0,-17.54354692036987
-41800.0,-17.430612784987037
-41600.0,-17.3148547364866
-41400.0,-17.196276265468885
-41200.0,-17.074880862534215
-41000.0,-16.950672018282933
-40800.0,-16.823653223315343
-40600.0,-16.693827968231794
-40400.0,-16.5611997436326
-40200.0,-16.425772040118094
-40000.0,-16.287548348288592
-39800.0,-16.14653215874442
-39600.0,-16.002726962085923
-39400.0,-15.856136248913428
-39200.0,-15.706763509827253
-39000.0,-15.554612235427726
-38800.0,-15.399685916315166
-38600.0,-15.241988043089899
-38400.0,-15.08152210635227
-38200.0,-14.918291596702602
-38000.0,-14.75230000474122
-37800.0,-14.583550821068446
-37600.0,-14.412047536284602
-37400.0,-14.237793640990013
-37200.0,-14.060792625785025
-37000.0,-13.881047981269958
-36800.0,-13.698563198045141
-36600.0,-13.51334176671087
-36400.0,-13.325387177867539
-36200.0,-13.1347029221154
-36000.0,-12.941292490054826
-35800.0,-12.745159372286137
-35600.0,-12.546307059409656
-35400.0,-12.344739042025708
-35200.0,-12.140458810734616
-35000.0,-11.933469856136703
-34800.0,-11.723775668832339
-34600.0,-11.511379739421775
-34400.0,-11.296285558505406
-34200.0,-11.078496616683532
-34000.0,-10.8580164045565
-33800.0,-10.634848412724583
-33600.0,-10.408996131788179
-33400.0,-10.180463052347562
-33200.0,-9.949252665003078
-33000.0,-9.71536846035505
-32800.0,-9.478813929003826
-32600.0,-9.239592561549706
-32400.0,-8.997707848593011
-32200.0,-8.753163280734112
-32000.0,-8.505962348573286
-31800.0,-8.25610854271088
-31600.0,-8.003605353747238
-31400.0,-7.748456272282663
-31200.0,-7.490664788917498
-31000.0,-7.230234394252069
-30800.0,-6.967168578886675
-30600.0,-6.701470833421685
-30400.0,-6.433144648457399
-30200.0,-6.162193514594164
-30000.0,-5.88862092243228
-29800.0,-5.612430362572094
-29600.0,-5.333625325613927
-29400.0,-5.052209302158104
-29200.0,-4.768185782804948
-29000.0,-4.481558258154805
-28800.0,-4.192330218807998
-28600.0,-3.900505155364827
-28400.0,-3.606086558425639
-28200.0,-3.3090779185907793
-28000.0,-3.009482726460549
-27800.0,-2.7073044726352706
-27600.0,-2.4025466477153135
-27400.0,-2.095212742300932
-27200.0,-1.7853062469924954
-27000.0,-1.4728306523903498
-26800.0,-1.1577894490948413
-26600.0,-0.8401861277062241
-26400.0,-0.5200241788248448
-26200.0,-0.1973070930510491
-26000.0,0.12796163901481664
-25800.0,0.45577852677249786
-25600.0,0.7861400796215571
-25400.0,1.1190428069617853
-25200.0,1.454483218192745
-25000.0,1.7924578227141814
-24800.0,2.132963129925749
-24600.0,2.4759956492271464
-24400.0,2.821551890017983
-24200.0,3.1696283616979573
-24000.0,3.5202215736667695
-23800.0,3.8733280353241195
-23600.0,4.228944256069569
-23400.0,4.58706674530291
-23200.0,4.94769201242375
-23000.0,5.310816566831789
-22800.0,5.67643691792668
-22600.0,6.044549575108078
-22400.0,6.415151047775684
-22200.0,6.788237845329194
-22000.0,7.163806477168264
-21800.0,7.541853452692503
-21600.0,7.9223752813017
-21400.0,8.305368472395418
-21200.0,8.690829535373405
-21000.0,9.078754979635312
-20800.0,9.46914131458084
-20600.0,9.861985049609595
-20400.0,10.25728269412128
-20200.0,10.655030757515545
-20000.0,11.05522574919214
-19800.0,11.45786417855067
-19600.0,11.862942554990836
-19400.0,12.27045738791229
-19200.0,12.680405186714687
-19000.0,13.092782460797773
-18800.0,13.507585719561156
-18600.0,13.924811472404535
-18400.0,14.344456228727612
-18200.0,14.766516497929992
-18000.0,15.190988789411374
-17800.0,15.617869612571461
-17600.0,16.04715547680986
-17400.0,16.478842891526362
-17200.0,16.912928366120482
-17000.0,17.34940840999206
-16800.0,17.78827953254061
-16600.0,18.229538243165923
-16400.0,18.67318105126761
-16200.0,19.119204466245368
-16000.0,19.567604997498897
-15800.0,20.01837915442781
-15600.0,20.471523446431796
-15400.0,20.927034382910566
-15200.0,21.384908473263767
-15000.0,21.845142226891053
-14800.0,22.307732153192127
-14600.0,22.77267476156664
-14400.0,23.239966561414253
-14200.0,23.709604062134698
-14000.0,24.181583773127596
-13800.0,24.65590220379264
-13600.0,25.132555863529532
-13400.0,25.611541261737877
-13200.0,26.09285490781738
-13000.0,26.576493311167734
-12800.0,27.062452981188553
-12600.0,27.55073042727958
-12400.0,28.04132215884047
-12200.0,28.53422468527087
-12000.0,29.029434515970447
-11800.0,29.526948160338936
-11600.0,30.02676212777595
-11400.0,30.528872927681185
-11200.0,31.033277069454297
-11000.0,31.539971062494985
-10800.0,32.048951416202904
-10600.0,32.56021463997771
-10400.0,33.07375724321914
-10200.0,33.58957573532677
-10000.0,34.10766662570038
-9800.0,34.62802642373958
-9600.0,35.150651638844025
-9400.0,35.67553878041342
-9200.0,36.20268435784745
-9000.0,36.732084880545784
-8800.0,37.26373685790803
-8600.0,37.797636799333965
-8400.0,38.33378121422321
-8200.0,38.872166611975416
-8000.0,39.41278950199028
-7800.0,39.95564639366746
-7600.0,40.50073379640665
-7400.0,41.04804821960755
-7200.0,41.59758617266978
-7000.0,42.149344164992975
-6800.0,42.70331870597694
-6600.0,43.25950630502123
-6400.0,43.817903471525554
-6200.0,44.37850671488965
-6000.0,44.94131254451308
-5800.0,45.50631746979555
-5600.0,46.073518000136794
-5400.0,46.64291064493643
-5200.0,47.21449191359415
-5000.0,47.78825831550957
-4800.0,48.364206360082484
-4600.0,48.942332556712444
-4400.0,49.522633414799195
-4200.0,50.1051054437424
-4000.0,50.68974515294171
-3800.0,51.27654905179678
-3600.0,51.865513649707346
-3400.0,52.45663545607302
-3200.0,53.04991098029352
-3000.0,53.645336731768516
-2800.0,54.24290921989763
-2600.0,54.84262495408057
-2400.0,55.444480443717026
-2200.0,56.04847219820665
-2000.0,56.6545967269491
-1800.0,57.26285053934408
-1600.0,57.873230144791236
-1400.0,58.485732052690274
-1200.0,59.100352772440836
-1000.0,59.717088813442636
-800.0,60.33593668509528
-600.0,60.95689289679851
-400.0,61.57995395795192
-200.0,62.205116377955285
0.0,62.83237666620819
200.0,62.205116377955285
400.0,61.57995395795192
600.0,60.95689289679851
800.0,60.33593668509528
1000.0,59.717088813442636
1200.0,59.100352772440836
1400.0,58.485732052690274
1600.0,57.873230144791236
1800.0,57.26285053934408
2000.0,56.6545967269491
2200.0,56.04847219820665
2400.0,55.444480443717026
2600.0,54.84262495408057
2800.0,54.24290921989763
3000.0,53.645336731768516
3200.0,53.04991098029352
3400.0,52.45663545607302
3600.0,51.865513649707346
3800.0,51.27654905179678
4000.0,50.68974515294171
4200.0,50.1051054437424
4400.0,49.522633414799195
4600.0,48.942332556712444
4800.0,48.364206360082484
5000.0,47.78825831550957
5200.0,47.21449191359415
5400.0,46.64291064493643
5600.0,46.073518000136794
5800.0,45.50631746979555
6000.0,44.94131254451308
6200.0,44.37850671488965
6400.0,43.817903471525554
6600.0,43.25950630502123
6800.0,42.70331870597694
7000.0,42.149344164992975
7200.0,41.59758617266978
7400.0,41.04804821960755
7600.0,40.50073379640665
7800.0,39.95564639366746
8000.0,39.41278950199028
8200.0,38.872166611975416
8400.0,38.33378121422321
8600.0,37.797636799333965
8800.0,37.26373685790803
9000.0,36.732084880545784
9200.0,36.20268435784745
9400.0,35.67553878041342
9600.0,35.150651638844025
9800.0,34.62802642373958
10000.0,34.10766662570038
10200.0,33.58957573532677
10400.0,33.07375724321914
10600.0,32.56021463997771
10800.0,32.048951416202904
11000.0,31.539971062494985
11200.0,31.033277069454297
11400.0,30.528872927681185
11600.0,30.02676212777595
11800.0,29.526948160338936
12000.0,29.029434515970447
12200.0,28.53422468527087
12400.0,28.04132215884047
12600.0,27.55073042727958
12800.0,27.062452981188553
13000.0,26.576493311167734
13200.0,26.09285490781738
13400.0,25.611541261737877
13600.0,25.132555863529532
13800.0,24.65590220379264
14000.0,24.181583773127596
14200.0,23.709604062134698
14400.0,23.239966561414253
14600.0,22.77267476156664
14800.0,22.307732153192127
15000.0,21.845142226891053
15200.0,21.384908473263767
15400.0,20.927034382910566
15600.0,20.471523446431796
15800.0,20.01837915442781
16000.0,19.567604997498897
16200.0,19.119204466245368
16400.0,18.67318105126761
16600.0,18.229538243165923
16800.0,17.78827953254061
17000.0,17.34940840999206
17200.0,16.912928366120482
17400.0,16.478842891526362
17600.0,16.04715547680986
17800.0,15.617869612571461
18000.0,15.190988789411374
18200.0,14.766516497929992
18400.0,14.344456228727612
18600.0,13.924811472404535
18800.0,13.507585719561156
19000.0,13.092782460797773
19200.0,12.680405186714687
19400.0,12.27045738791229
19600.0,11.862942554990836
19800.0,11.45786417855067
20000.0,11.05522574919214
20200.0,10.655030757515545
20400.0,10.25728269412128
20600.0,9.861985049609595
20800.0,9.46914131458084
21000.0,9.078754979635312
21200.0,8.690829535373405
21400.0,8.305368472395418
21600.0,7.9223752813017
21800.0,7.541853452692503
22000.0,7.163806477168264
22200.0,6.788237845329194
22400.0,6.415151047775684
22600.0,6.044549575108078
22800.0,5.67643691792668
23000.0,5.310816566831789
23200.0,4.94769201242375
23400.0,4.58706674530291
23600.0,4.228944256069569
23800.0,3.8733280353241195
24000.0,3.5202215736667695
24200.0,3.1696283616979573
24400.0,2.821551890017983
24600.0,2.4759956492271464
24800.0,2.132963129925749
25000.0,1.7924578227141814
25200.0,1.454483218192745
25400.0,1.1190428069617853
25600.0,0.7861400796215571
25800.0,0.45577852677249786
26000.0,0.12796163901481664
26200.0,-0.1973070930510491
26400.0,-0.5200241788248448
26600.0,-0.8401861277062241
26800.0,-1.1577894490948413
27000.0,-1.4728306523903498
27200.0,-1.7853062469924954
27400.0,-2.095212742300932
27600.0,-2.4025466477153135
27800.0,-2.7073044726352706
28000.0,-3.009482726460549
28200.0,-3.3090779185907793
28400.0,-3.606086558425639
28600.0,-3.900505155364827
28800.0,-4.192330218807998
29000.0,-4.481558258154805
29200.0,-4.768185782804948
29400.0,-5.052209302158104
29600.0,-5.333625325613927
29800.0,-5.612430362572094
30000.0,-5.88862092243228
30200.0,-6.162193514594164
30400.0,-6.433144648457399
30600.0,-6.701470833421685
30800.0,-6.967168578886675
31000.0,-7.230234394252069
31200.0,-7.490664788917498
31400.0,-7.748456272282663
31600.0,-8.003605353747238
31800.0,-8.25610854271088
32000.0,-8.505962348573286
32200.0,-8.753163280734112
32400.0,-8.997707848593011
32600.0,-9.239592561549706
32800.0,-9.478813929003826
33000.0,-9.71536846035505
33200.0,-9.949252665003078
33400.0,-10.180463052347562
33600.0,-10.408996131788179
33800.0,-10.634848412724583
34000.0,-10.8580164045565
34200.0,-11.078496616683532
34400.0,-11.296285558505406
34600.0,-11.511379739421775
34800.0,-11.723775668832339
35000.0,-11.933469856136703
35200.0,-12.140458810734616
35400.0,-12.344739042025708
35600.0,-12.546307059409656
35800.0,-12.745159372286137
36000.0,-12.941292490054826
36200.0,-13.1347029221154
36400.0,-13.325387177867539
36600.0,-13.51334176671087
36800.0,-13.698563198045141
37000.0,-13.881047981269958
37200.0,-14.060792625785025
37400.0,-14.237793640990013
37600.0,-14.412047536284602
37800.0,-14.583550821068446
38000.0,-14.75230000474122
38200.0,-14.918291596702602
38400.0,-15.08152210635227
38600.0,-15.241988043089899
38800.0,-15.399685916315166
39000.0,-15.554612235427726
39200.0,-15.706763509827253
39400.0,-15.856136248913428
39600.0,-16.002726962085923
39800.0,-16.14653215874442
40000.0,-16.287548348288592
40200.0,-16.425772040118094
40400.0,-16.5611997436326
40600.0,-16.693827968231794
40800.0,-16.823653223315343
41000.0,-16.950672018282933
41200.0,-17.074880862534215
41400.0,-17.196276265468885
41600.0,-17.3148547364866
41800.0,-17.430612784987037
42000.0,-17.54354692036987
42200.0,-17.653653652034755
42400.0,-17.760929489381393
42600.0,-17.86537094180946
42800.0,-17.966974518718608
43000.0,-18.065736729508515
43200.0,-18.161654083578835
43400.0,-18.254723090329293
43600.0,-18.34494025915949
43800.0,-18.43230209946918
44000.0,-18.516805120657963
44200.0,-18.59844583212557
44400.0,-18.677220743271626
44600.0,-18.75312636349583
44800.0,-18.826159202197864
45000.0,-18.896315768777377
45200.0,-18.96359257263405
45400.0,-19.027986123167558
45600.0,-19.089492929777574
45800.0,-19.148109501863782
46000.0,-19.203832348825827
46200.0,-19.25665798006342
46400.0,-19.306582904976203
46600.0,-19.35360363296384
46800.0,-19.397716673426043
47000.0,-19.438918535762465
47200.0,-19.477205729372766
47400.0,-19.512574763656648
47600.0,-19.54502214801375
47800.0,-19.574544391843773
48000.0,-19.60113800454638
48200.0,-19.624799495521234
48400.0,-19.645525374168024
48600.0,-19.663312149886423
48800.0,-19.678156332076078
49000.0,-19.690054430136698
49200.0,-19.699002953467925
49400.0,-19.704998411469457
49600.0,-19.708037313540956
49800.0,-19.708116169082086
50000.0,-19.705231487492533
50200.0,-19.69937977817197
50400.0,-19.690557550520058
50600.0,-19.678761313936473
50800.0,-19.6639875778209
51000.0,-19.646232851573004
51200.0,-19.62549364459246
51400.0,-19.60176646627893
51600.0,-19.5750478260321
51800.0,-19.545334233251637
52000.0,-19.512622197337226
52200.0,-19.476908227688526
52400.0,-19.438188833705205
52600.0,-19.39646052478695
52800.0,-19.351719810333428
53000.0,-19.303963199744313
53200.0,-19.253187202419266
53400.0,-19.199388327757987
53600.0,-19.14256308516013
53800.0,-19.08270798402536
54000.0,-19.019819533753378
54200.0,-18.953894243743825
54400.0,-18.88492862339639
54600.0,-18.81291918211075
54800.0,-18.737862429286576
55000.0,-18.659754874323536
55200.0,-18.578593026621306
55400.0,-18.494373395579547
55600.0,-18.40709249059795
55800.0,-18.316746821076183
56000.0,-18.22333289641391
56200.0,-18.126847226010813
56400.0,-18.027286319266565
56600.0,-17.92464668558083
56800.0,-17.81892483435329
57000.0,-17.710117274983613
57200.0,-17.598220516871475
57400.0,-17.483231069416547
57600.0,-17.365145442018505
57800.0,-17.243960144077015
58000.0,-17.11967168499176
58200.0,-16.992276574162403
58400.0,-16.861771320988623
58600.0,-16.728152434870093
58800.0,-16.591416425206482
59000.0,-16.451559801397465
59200.0,-16.308579072842715
59400.0,-16.162470748941907
59600.0,-16.01323133909471
59800.0,-15.8608573527008
60000.0,-15.702203680326535
60200.0,-15.551927631994642
60400.0,-15.396412105306363
60600.0,-15.241936794968554
60800.0,-15.088498210380891
61000.0,-14.93609286094304
61200.0,-14.78471725605468
61400.0,-14.634367905115479
61600.0,-14.485041317525114
61800.0,-14.336734002683258
62000.0,-14.189442469989578
62200.0,-14.043163228843753
62400.0,-13.897892788645457
62600.0,-13.753627658794354
62800.0,-13.61036434869013
63000.0,-13.468099367732446
63200.0,-13.32682922532098
63400.0,-13.186550430855405
63600.0,-13.047259493735393
63800.0,-12.90895292336062
64000.0,-12.771627229130756
64200.0,-12.635278920445472
64400.0,-12.499904506704446
64600.0,-12.365500497307346
64800.0,-12.23206340165385
65000.0,-12.099589729143625
65200.0,-11.968075989176349
65400.0,-11.837518691151693
65600.0,-11.707914344469328
65800.0,-11.57925945852893
66000.0,-11.451550542730171
66200.0,-11.324784106472725
66400.0,-11.198956659156261
66600.0,-11.074064710180457
66800.0,-10.95010476894498
67000.0,-10.827073344849508
67200.0,-10.704966947293714
67400.0,-10.583782085677267
67600.0,-10.463515269399842
67800.0,-10.344163007861113
68000.0,-10.225721810460753
68200.0,-10.108188186598433
68400.0,-9.991558645673827
68600.0,-9.875829697086607
68800.0,-9.760997850236446
69000.0,-9.64705961452302
69200.0,-9.534011499345997
69400.0,-9.421850014105054
69600.0,-9.310571668199863
69800.0,-9.200172971030096
70000.0,-9.090650431995426
70200.0,-8.982000560495525
70400.0,-8.874219865930069
70600.0,-8.767304857698727
70800.0,-8.661252045201175
71000.0,-8.556057937837084
71200.0,-8.45171904500613
71400.0,-8.348231876107983
71600.0,-8.245592940542315
71800.0,-8.143798747708802
72000.0,-8.042845807007115
72200.0,-7.9427306278369265
72400.0,-7.8434497195979125
72600.0,-7.7449995916897425
72800.0,-7.647376753512091
73000.0,-7.550577714464629
73200.0,-7.454598983947034
73400.0,-7.359437071358974
73600.0,-7.265088486100124
73800.0,-7.171549737570158
74000.0,-7.078817335168747
74200.0,-6.986887788295565
74400.0,-6.8957576063502835
74600.0,-6.805423298732578
74800.0,-6.715881374842119
75000.0,-6.6271283440785815
75200.0,-6.539160715841636
75400.0,-6.451974999530957
75600.0,-6.365567704546218
75800.0,-6.27993534028709
76000.0,-6.195074416153248
76200.0,-6.1109814415443635
76400.0,-6.027652925860109
76600.0,-5.94508537850016
76800.0,-5.8632753088641865
77000.0,-5.782219226351863
77200.0,-5.7019136403628625
77400.0,-5.622355060296857
77600.0,-5.54353999555352
77800.0,-5.465464955532524
78000.0,-5.3881264496335435
78200.0,-5.311520987256249
78400.0,-5.235645077800315
78600.0,-5.160495230665414
78800.0,-5.086067955251219
79000.0,-5.012359760957403
79200.0,-4.939367157183639
79400.0,-4.8670866533296
79600.0,-4.795514758794958
79800.0,-4.724647982979387
80000.0,-4.654482835282559
80200.0,-4.585015825104148
80400.0,-4.5162434618438265
80600.0,-4.448162254901267
80800.0,-4.380768713676143
81000.0,-4.314059347568127
81200.0,-4.248030665976892
81400.0,-4.182679178302111
81600.0,-4.118001393943457
81800.0,-4.053993822300603
82000.0,-3.990652972773222
82200.0,-3.927975354760986
82400.0,-3.865957477663569
82600.0,-3.8045958508806437
82800.0,-3.7438869838118825
83000.0,-3.6838273858569592
83200.0,-3.6244135664155466
83400.0,-3.5656420348873166
83600.0,-3.5075093006719427
83800.0,-3.4500118731690987
84000.0,-3.393146261778456
84200.0,-3.336908975899689
84400.0,-3.2812965249324693
84600.0,-3.2263054182764703
84800.0,-3.1719321653313655
85000.0,-3.118173275496827
85200.0,-3.0650252581725286
85400.0,-3.0124846227581425
85600.0,-2.960547878653342
85800.0,-2.9092115352577994
86000.0,-2.8584721019711887
86200.0,-2.8083260881931817
86400.0,-2.7587700033234523
86600.0,-2.709800356761673
86800.0,-2.6614136579075165
87000.0,-2.613606416160656
87200.0,-2.5663751409207642
87400.0,-2.5197163415875146
87600.0,-2.473626527560579
87800.0,-2.428102208239632
88000.0,-2.383139893024345
88200.0,-2.338736091314392
88400.0,-2.2948873125094447
88600.0,-2.2515900660091774
88800.0,-2.2088408612132615
89000.0,-2.1666362075213716
89200.0,-2.1249726143331795
89400.0,-2.0838465910483586
89600.0,-2.0432546470665818
89800.0,-2.0031932917875213
90000.0,-1.9636590346108511
90200.0,-1.924648384936244
90400.0,-1.886157852163372
90600.0,-1.8481839456919087
90800.0,-1.8107231749215271
91000.0,-1.7737720492519
91200.0,-1.7373270780827001
91400.0,-1.7013847708136005
91600.0,-1.665941636844274
91800.0,-1.6309941855743941
92000.0,-1.596538926403633
92200.0,-1.562572368731664
92400.0,-1.52909102195816
92600.0,-1.4960913954827937
92800.0,-1.4635699987052384
93000.0,-1.4315233410251667
93200.0,-1.3999479318422516
93400.0,-1.3688402805561661
93600.0,-1.3381968965665831
93800.0,-1.3080142892731754
94000.0,-1.2782889680756164
94200.0,-1.2490174423735785
94400.0,-1.2201962215667346
94600.0,-1.191821815054758
94800.0,-1.1638907322373213
95000.0,-1.1363994825140977
95200.0,-1.1093445752847602
95400.0,-1.0827225199489812
95600.0,-1.0565298259064342
95800.0,-1.0307630025567918
96000.0,-1.005418559299727
96200.0,-0.9804930055349126
96400.0,-0.9559828506620218
96600.0,-0.9318846040807274
96800.0,-0.9081947751907021
97000.0,-0.8849098733916193
97200.0,-0.8620264080831516
97400.0,-0.8395408886649718
97600.0,-0.8174498245367532
97800.0,-0.7957497250981685
98000.0,-0.7744370997488906
98200.0,-0.7535084578885927
98400.0,-0.7329603089169473
98600.0,-0.7127891622336276
98800.0,-0.6929915272383065
99000.0,-0.6735639133306569
99200.0,-0.6545028299103517
99400.0,-0.6358047863770637
99600.0,-0.6174662921304662
99800.0,-0.5994838565702318


==> fig/residual_psd/10000.csv <==
-99658966.06445312,0.00769264231306556
-99182128.90625,0.007841453123314253
-98705291.74804688,0.007993768778106028
-98228454.58984375,0.008149619198928622
-97751617.43164062,0.008309032339216366
-97274780.2734375,0.008472034067101453
-96797943.11523438,0.00863864804671164
-96321105.95703125,0.00880889561819755
-95844268.79882812,0.00898279567668116
-95367431.640625,0.009160364550325442
-94890594.48242188,0.009341615877733016
-94413757.32421875,0.009526560484889653
-93936920.16601562,0.009715206261875761
-93460083.0078125,0.00990755803957638
-92983245.84960938,0.010103617466626955
-92506408.69140625,0.01030338288683874
-92029571.53320312,0.01050684921735387
-91552734.375,0.010714007827785841
-91075897.21679688,0.010924846420606552
-90599060.05859375,0.011139348913045938
-90122222.90039062,0.011357495320774746
-89645385.7421875,0.011579261643644917
-89168548.58398438,0.011804619753765632
-88691711.42578125,0.012033537286195998
-88214874.26757812,0.012265977532537876
-87738037.109375,0.01250189933771421
-87261199.95117188,0.012741257000219663
-86784362.79296875,0.012984000176131084
-86307525.63476562,0.013230073787165599
-85830688.4765625,0.013479417933073676
-85353851.31835938,0.013731967808653597
-84877014.16015625,0.013987653625672053
-84400177.00195312,0.01424640053997343
-83923339.84375,0.014508128584057443
-83446502.68554688,0.014772752605401257
-82969665.52734375,0.015040182210798083
-82492828.36914062,0.015310321716979452
-82015991.2109375,0.015583070107782876
-81539154.05273438,0.015858320998120568
-81062316.89453125,0.01613596260499802
-80585479.73632812,0.016415877725824042
-80108642.578125,0.016697943724245524
-79631805.41992188,0.01698203252373187
-79154968.26171875,0.017268010609124352
-78678131.10351562,0.01755573903635602
-78201293.9453125,0.01784507345053709
-77724456.78710938,0.018135864112589568
-77247619.62890625,0.018427955934603203
-76770782.47070312,0.018721188524072542
-76293945.3125,0.019015396237161843
-75817108.15429688,0.019310408241131435
-75340270.99609375,0.0196060485860449
-74863433.83789062,0.019902136285862126
-74386596.6796875,0.020198485409008447
-73909759.52148438,0.020494905178494432
-73432922.36328125,0.020791200081645273
-72956085.20507812,0.021087169989482443
-72479248.046875,0.021382610285783463
-72002410.88867188,0.021677312005828973
-71525573.73046875,0.021971061984828594
-71048736.57226562,0.022263643015999826
-70571899.4140625,0.022554834018255927
-70095062.25585938,0.02284441021344107
-69618225.09765625,0.023132143313032216
-69141387.93945312,0.02341780171420913
-68664550.78125,0.023701150705174964
-68187713.62304688,0.023981952679591294
-67710876.46484375,0.02425996735997263
-67234039.30664062,0.02453495202986658
-66757202.1484375,0.024806661774627065
-66280364.990234375,0.025074849730569164
-65803527.83203125,0.025339267342275512
-65326690.673828125,0.025599664627805642
-64849853.515625,0.025855790451541124
-64373016.357421875,0.02610739280438138
-63896179.19921875,0.026354219090986883
-63419342.041015625,0.02659601642374887
-62942504.8828125,0.02683253192314734
-62465667.724609375,0.027063513024142127
-61988830.56640625,0.027288707788225078
-61511993.408203125,0.027507865220745456
-61035156.25,0.02772073559310475
-60558319.091796875,0.027927070769401936
-60081481.93359375,0.028126624537095753
-59604644.775390625,0.028319152941236214
-59127807.6171875,0.028504414621804364
-58650970.458984375,0.028682171153686358
-58174133.30078125,0.028852187388795858
-57697296.142578125,0.029014231799847377
-57220458.984375,0.029168076825272553
-56743621.826171875,0.029313499214761313
-56266784.66796875,0.02945028037490116
-55789947.509765625,0.02957820671437915
-55313110.3515625,0.029697069988204157
-54836273.193359375,0.029806667640400318
-54359436.03515625,0.029906803144616995
-53882598.876953125,0.0299972863420961
-53405761.71875,0.03007793377643369
-52928924.560546875,0.030148569024570304
-52452087.40234375,0.03020902302344257
-51975250.244140625,0.030259134391727963
-51498413.0859375,0.030298749746114885
-51021575.927734375,0.030327724011531568
-50544738.76953125,0.030345920724769493
-50067901.611328125,0.030353212330940703
-49591064.453125,0.030349480472212455
-49114227.294921875,0.030334616268268513
-48637390.13671875,0.03030852058795256
-48160552.978515625,0.03027110431155708
-47683715.8203125,0.030222288583229513
-47206878.662109375,0.030162005052977323
-46730041.50390625,0.03009019610776408
-46253204.345703125,0.03000681509120065
-45776367.1875,0.029911826511348227
-45299530.029296875,0.02980520623616361
-44822692.87109375,0.02968694167613203
-44345855.712890625,0.02955703195364832
-43869018.5546875,0.02941548805872414
-43392181.396484375,0.02926233299061618
-42915344.23828125,0.029097601884989114
-42438507.080078125,0.02892134212624612
-41961669.921875,0.028733613444680114
-41484832.763671875,0.028534487998119838
-41007995.60546875,0.028324050437766708
-40531158.447265625,0.028102397957940874
-40054321.2890625,0.027869640329478192
-39577484.130859375,0.027625899916543798
-39100646.97265625,0.02737131167665248
-38623809.814453125,0.027106023143711265
-38146972.65625,0.02683019439392533
-37670135.498046875,0.02654399799443472
-37193298.33984375,0.02624761893457587
-36716461.181640625,0.025941254539689325
-36239624.0234375,0.025625114367422354
-35762786.865234375,0.025299420086503176
-35285949.70703125,0.024964405337991574
-34809112.548828125,0.02462031557903914
-34332275.390625,0.024267407909220738
-33855438.232421875,0.02390595087952782
-33378601.07421875,0.02353622428414259
-32901763.916015625,0.023158518935141124
-32424926.7578125,0.022773136420302216
-31948089.599609375,0.02238038884422727
-31471252.44140625,0.021980598553005395
-30994415.283203125,0.021574097842686
-30517578.125,0.021161228651849363
-30040740.966796875,0.020742342238593645
-29563903.80859375,0.020317798842284036
-29087066.650390625,0.01988796733043711
-28610229.4921875,0.01945322483113989
-28133392.333984375,0.019013956351429377
-27656555.17578125,0.01857055438208389
-27179718.017578125,0.018123418489302476
-26702880.859375,0.017672954893773136
-26226043.701171875,0.01721957603765402
-25749206.54296875,0.01676370014001489
-25272369.384765625,0.016305750741308064
-24795532.2265625,0.015846156237459372
-24318695.068359375,0.015385349404190042
-23841857.91015625,0.014923766912199892
-23365020.751953125,0.014461848833860615
-22888183.59375,0.014000038142085548
-22411346.435546875,0.013538780202058679
-21934509.27734375,0.013078522256521008
-21457672.119140625,0.012619712905326725
-20980834.9609375,0.012162801579994695
-20503997.802734375,0.011708238013992754
-20027160.64453125,0.011256471709503028
-19550323.486328125,0.01080795140142614
-19073486.328125,0.010363124519390265
-18596649.169921875,0.00992243664853824
-18119812.01171875,0.009486330989871533
-17642974.853515625,0.009055247820934389
-17166137.6953125,0.00862962395762461
-16689300.537109375,0.008209892217919224
-16212463.37890625,0.007796480888303809
-15735626.220703125,0.007389813193693337
-15258789.0625,0.006990306771630311
-14781951.904296875,0.00659837315154234
-14305114.74609375,0.006214417239836481
-13828277.587890625,0.005838836811601474
-13351440.4296875,0.005472022009681438
-12874603.271484375,0.0051143548518757815
-12397766.11328125,0.004766208747009913
-11920928.955078125,0.004427948020609867
-11444091.796875,0.0040999274509012735
-10967254.638671875,0.0037824918158391144
-10490417.48046875,0.0034759754518594666
-10013580.322265625,0.0031807018250280487
-9536743.1640625,0.002896983115242763
-9059906.005859375,0.002625119814128658
-8583068.84765625,0.002365400337243877
-8106231.689453125,0.002118100651194145
-7629394.53125,0.0018834839162313614
-7152557.373046875,0.0016618001448887873
-6675720.21484375,0.0014532858771812958
-6198883.056640625,0.0012581638728742122
-5722045.8984375,0.001076642821298387
-5245208.740234375,0.0009089170691624661
-4768371.58203125,0.0007551663667858007
-4291534.423828125,0.0006155556331471897
-3814697.265625,0.0004902347401156798
-3337860.107421875,0.0003793383162000389
-2861022.94921875,0.00028298557012328954
-2384185.791015625,0.0002012801344979407
-1907348.6328125,0.00013430992984629267
-1430511.474609375,8.214704917849713e-05
-953674.31640625,4.4847663308983775e-05
-476837.158203125,2.2451947059471152e-05
0.0,1.4984026464113047e-05
476837.158203125,2.2451947059471253e-05
953674.31640625,4.4847663308984005e-05
1430511.474609375,8.214704917849729e-05
1907348.6328125,0.00013430992984629275
2384185.791015625,0.0002012801344979407
2861022.94921875,0.00028298557012328954
3337860.107421875,0.0003793383162000391
3814697.265625,0.0004902347401156798
4291534.423828125,0.0006155556331471895
4768371.58203125,0.0007551663667858007
5245208.740234375,0.0009089170691624663
5722045.8984375,0.001076642821298387
6198883.056640625,0.001258163872874212
6675720.21484375,0.0014532858771812956
7152557.373046875,0.0016618001448887871
7629394.53125,0.0018834839162313616
8106231.689453125,0.0021181006511941445
8583068.84765625,0.002365400337243877
9059906.005859375,0.0026251198141286577
9536743.1640625,0.002896983115242762
10013580.322265625,0.0031807018250280482
10490417.48046875,0.003475975451859466
10967254.638671875,0.003782491815839114
11444091.796875,0.004099927450901273
11920928.955078125,0.004427948020609867
12397766.11328125,0.004766208747009913
12874603.271484375,0.0051143548518757815
13351440.4296875,0.005472022009681437
13828277.587890625,0.0058388368116014736
14305114.74609375,0.006214417239836481
14781951.904296875,0.006598373151542339
15258789.0625,0.006990306771630311
15735626.220703125,0.007389813193693336
16212463.37890625,0.007796480888303809
16689300.537109375,0.008209892217919222
17166137.6953125,0.008629623957624608
17642974.853515625,0.009055247820934387
18119812.01171875,0.009486330989871533
18596649.169921875,0.00992243664853824
19073486.328125,0.010363124519390265
19550323.486328125,0.010807951401426139
20027160.64453125,0.011256471709503026
20503997.802734375,0.01170823801399275
20980834.9609375,0.012162801579994695
21457672.119140625,0.012619712905326723
21934509.27734375,0.013078522256521006
22411346.435546875,0.013538780202058677
22888183.59375,0.014000038142085548
23365020.751953125,0.014461848833860614
23841857.91015625,0.014923766912199892
24318695.068359375,0.015385349404190042
24795532.2265625,0.01584615623745937
25272369.384765625,0.016305750741308064
25749206.54296875,0.016763700140014888
26226043.701171875,0.01721957603765402
26702880.859375,0.017672954893773136
27179718.017578125,0.018123418489302476
27656555.17578125,0.01857055438208389
28133392.333984375,0.019013956351429377
28610229.4921875,0.01945322483113989
29087066.650390625,0.019887967330437115
29563903.80859375,0.020317798842284036
30040740.966796875,0.020742342238593642
30517578.125,0.021161228651849363
30994415.283203125,0.021574097842685998
31471252.44140625,0.021980598553005395
31948089.599609375,0.022380388844227272
32424926.7578125,0.022773136420302216
32901763.916015625,0.023158518935141124
33378601.07421875,0.023536224284142586
33855438.232421875,0.02390595087952782
34332275.390625,0.024267407909220738
34809112.548828125,0.024620315579039136
35285949.70703125,0.024964405337991574
35762786.865234375,0.025299420086503172
36239624.0234375,0.025625114367422354
36716461.181640625,0.025941254539689325
37193298.33984375,0.02624761893457587
37670135.498046875,0.02654399799443472
38146972.65625,0.02683019439392533
38623809.814453125,0.027106023143711265
39100646.97265625,0.02737131167665248
39577484.130859375,0.027625899916543795
40054321.2890625,0.027869640329478192
40531158.447265625,0.028102397957940874
41007995.60546875,0.028324050437766708
41484832.763671875,0.028534487998119838
41961669.921875,0.028733613444680114
42438507.080078125,0.02892134212624612
42915344.23828125,0.029097601884989114
43392181.396484375,0.02926233299061618
43869018.5546875,0.02941548805872414
44345855.712890625,0.029557031953648324
44822692.87109375,0.02968694167613203
45299530.029296875,0.02980520623616361
45776367.1875,0.029911826511348227
46253204.345703125,0.03000681509120065
46730041.50390625,0.03009019610776408
47206878.662109375,0.030162005052977323
47683715.8203125,0.03022228858322951
48160552.978515625,0.030271104311557072
48637390.13671875,0.03030852058795256
49114227.294921875,0.030334616268268513
49591064.453125,0.03034948047221245
50067901.611328125,0.030353212330940696
50544738.76953125,0.030345920724769493
51021575.927734375,0.030327724011531568
51498413.0859375,0.030298749746114885
51975250.244140625,0.030259134391727956
52452087.40234375,0.03020902302344257
52928924.560546875,0.030148569024570304
53405761.71875,0.03007793377643369
53882598.876953125,0.0299972863420961
54359436.03515625,0.029906803144616995
54836273.193359375,0.02980666764040031
55313110.3515625,0.029697069988204157
55789947.509765625,0.02957820671437915
56266784.66796875,0.02945028037490116
56743621.826171875,0.029313499214761313
57220458.984375,0.029168076825272553
57697296.142578125,0.029014231799847377
58174133.30078125,0.028852187388795855
58650970.458984375,0.028682171153686358
59127807.6171875,0.02850441462180437
59604644.775390625,0.028319152941236214
60081481.93359375,0.028126624537095753
60558319.091796875,0.027927070769401936
61035156.25,0.02772073559310475
61511993.408203125,0.027507865220745456
61988830.56640625,0.027288707788225074
62465667.724609375,0.027063513024142123
62942504.8828125,0.02683253192314734
63419342.041015625,0.02659601642374887
63896179.19921875,0.026354219090986886
64373016.357421875,0.02610739280438138
64849853.515625,0.02585579045154112
65326690.673828125,0.025599664627805642
65803527.83203125,0.025339267342275512
66280364.990234375,0.025074849730569164
66757202.1484375,0.024806661774627065
67234039.30664062,0.02453495202986658
67710876.46484375,0.02425996735997263
68187713.62304688,0.023981952679591294
68664550.78125,0.023701150705174964
69141387.93945312,0.02341780171420913
69618225.09765625,0.023132143313032216
70095062.25585938,0.02284441021344107
70571899.4140625,0.022554834018255927
71048736.57226562,0.022263643015999823
71525573.73046875,0.021971061984828594
72002410.88867188,0.02167731200582897
72479248.046875,0.021382610285783466
72956085.20507812,0.021087169989482443
73432922.36328125,0.020791200081645273
73909759.52148438,0.02049490517849443
74386596.6796875,0.020198485409008447
74863433.83789062,0.019902136285862126
75340270.99609375,0.0196060485860449
75817108.15429688,0.01931040824113144
76293945.3125,0.019015396237161843
76770782.47070312,0.018721188524072542
77247619.62890625,0.018427955934603207
77724456.78710938,0.018135864112589568
78201293.9453125,0.01784507345053709
78678131.10351562,0.01755573903635602
79154968.26171875,0.01726801060912435
79631805.41992188,0.01698203252373187
80108642.578125,0.016697943724245524
80585479.73632812,0.016415877725824042
81062316.89453125,0.01613596260499802
81539154.05273438,0.015858320998120568
82015991.2109375,0.015583070107782877
82492828.36914062,0.015310321716979453
82969665.52734375,0.015040182210798083
83446502.68554688,0.014772752605401257
83923339.84375,0.014508128584057442
84400177.00195312,0.01424640053997343
84877014.16015625,0.013987653625672052
85353851.31835938,0.013731967808653597
85830688.4765625,0.013479417933073676
86307525.63476562,0.013230073787165599
86784362.79296875,0.012984000176131084
87261199.95117188,0.012741257000219663
87738037.109375,0.012501899337714211
88214874.26757812,0.012265977532537876
88691711.42578125,0.012033537286195998
89168548.58398438,0.011804619753765632
89645385.7421875,0.011579261643644917
90122222.90039062,0.011357495320774746
90599060.05859375,0.011139348913045938
91075897.21679688,0.01092484642060655
91552734.375,0.010714007827785841
92029571.53320312,0.01050684921735387
92506408.69140625,0.01030338288683874
92983245.84960938,0.010103617466626955
93460083.0078125,0.00990755803957638
93936920.16601562,0.009715206261875761
94413757.32421875,0.009526560484889653
94890594.48242188,0.009341615877733016
95367431.640625,0.009160364550325442
95844268.79882812,0.00898279567668116
96321105.95703125,0.00880889561819755
96797943.11523438,0.00863864804671164
97274780.2734375,0.008472034067101453
97751617.43164062,0.008309032339216366
98228454.58984375,0.00814961919892862
98705291.74804688,0.007993768778106028
99182128.90625,0.007841453123314253
99658966.06445312,0.00769264231306556


==> fig/residual_psd/20000.csv <==
-99658966.06445312,0.007692912427367627
-99182128.90625,0.007841429633424844
-98705291.74804688,0.007993094679533404
-98228454.58984375,0.008147710748418371
-97751617.43164062,0.00830506454061424
-97274780.2734375,0.008464926472934448
-96797943.11523438,0.008627050991112835
-96321105.95703125,0.008791177001807114
-95844268.79882812,0.008957028428267497
-95367431.640625,0.009124314892994406
-94890594.48242188,0.009292732529645607
-94413757.32421875,0.009461964925314738
-93936920.16601562,0.009631684193100551
-93460083.0078125,0.009801552173631378
-92983245.84960938,0.009971221762915407
-92506408.69140625,0.010140338362568013
-92029571.53320312,0.010308541447138175
-91552734.375,0.010475466241931547
-91075897.21679688,0.01064074550342491
-90599060.05859375,0.010804011393101548
-90122222.90039062,0.010964897434325884
-89645385.7421875,0.011123040540735454
-89168548.58398438,0.011278083103574739
-88691711.42578125,0.011429675124444379
-88214874.26757812,0.011577476379105979
-87738037.109375,0.01172115859728101
-87261199.95117188,0.011860407642825295
-86784362.79296875,0.011994925678260035
-86307525.63476562,0.012124433297406163
-85830688.4765625,0.01224867160980991
-85353851.31835938,0.012367404260770026
-84877014.16015625,0.01248041937108611
-84400177.00195312,0.012587531381145371
-83923339.84375,0.012688582784651896
-83446502.68554688,0.012783445738176538
-82969665.52734375,0.012872023533761984
-82492828.36914062,0.012954251923049824
-82015991.2109375,0.01303010028279512
-81539154.05273438,0.013099572613187449
-81062316.89453125,0.013162708362091609
-80585479.73632812,0.013219583070139856
-80108642.578125,0.013270308833532276
-79631805.41992188,0.013315034583412306
-79154968.26171875,0.013353946182758102
-78678131.10351562,0.013387266343843757
-78201293.9453125,0.013415254371451819
-77724456.78710938,0.013438205739133884
-77247619.62890625,0.013456451507891869
-76770782.47070312,0.01347035759866103
-76293945.3125,0.013480323931889006
-75817108.15429688,0.013486783449294553
-75340270.99609375,0.013490201034528306
-74863433.83789062,0.01349107235091819
-74386596.6796875,0.013489922615738855
-73909759.52148438,0.013487305331473057
-73432922.36328125,0.0134838009953106
-72956085.20507812,0.01348001580863753
-72479248.046875,0.013476580408485806
-72002410.88867188,0.013474148642827498
-71525573.73046875,0.01347339641119476
-71048736.57226562,0.0134750205913792
-70571899.4140625,0.01347973807190606
-70095062.25585938,0.013488284908588739
-69618225.09765625,0.013501415621749807
-69141387.93945312,0.013519902648652389
-68664550.78125,0.013544535963330991
-68187713.62304688,0.013576122873358756
-67710876.46484375,0.013615488000157074
-67234039.30664062,0.013663473446267012
-66757202.1484375,0.01372093914958718
-66280364.990234375,0.013788763420969933
-65803527.83203125,0.013867843657792667
-65326690.673828125,0.013959097222220641
-64849853.515625,0.014063462468894158
-64373016.357421875,0.014181899902749708
-63896179.19921875,0.014315393443668398
-63419342.041015625,0.014464951770684364
-62942504.8828125,0.014631609714630518
-62465667.724609375,0.014816429664400515
-61988830.56640625,0.015020502948515573
-61511993.408203125,0.015244951150454591
-61035156.25,0.015490927313286959
-60558319.091796875,0.015759616986589488
-60081481.93359375,0.01605223906648054
-59604644.775390625,0.016370046377911167
-59127807.6171875,0.016714325947158666
-58650970.458984375,0.01708639891181133
-58174133.30078125,0.017487620015450477
-57697296.142578125,0.017919376634757907
-57220458.984375,0.018383087287929725
-56743621.826171875,0.018880199575081538
-56266784.66796875,0.019412187503799996
-55789947.509765625,0.019980548156139432
-55313110.3515625,0.020586797657181924
-54836273.193359375,0.02123246640976844
-54359436.03515625,0.021919093565156086
-53882598.876953125,0.0226482207051413
-53405761.71875,0.02342138471758455
-52928924.560546875,0.024240109854243727
-52452087.40234375,0.02510589896732967
-51975250.244140625,0.02602022392918881
-51498413.0859375,0.026984515247939135
-51021575.927734375,0.028000150900674356
-50544738.76953125,0.029068444414938572
-50067901.611328125,0.03019063223848513
-49591064.453125,0.03136786044679044
-49114227.294921875,0.03260117084731039
-48637390.13671875,0.03389148654895685
-48160552.978515625,0.03523959707464299
-47683715.8203125,0.036646143103903864
-47206878.662109375,0.038111600941448984
-46730041.50390625,0.03963626681594894
-46253204.345703125,0.041220241121302605
-45776367.1875,0.042863412719980426
-45299530.029296875,0.04456544343469863
-44822692.87109375,0.04632575286055955
-44345855.712890625,0.0481435036348077
-43869018.5546875,0.050017587305417936
-43392181.396484375,0.05194661094277637
-42915344.23828125,0.05392888464066503
-42438507.080078125,0.05596241005355909
-41961669.921875,0.05804487011683384
-41484832.763671875,0.06017362009481575
-41007995.60546875,0.06234568009866168
-40531158.447265625,0.0645577292117886
-40054321.2890625,0.06680610135498932
-39577484.130859375,0.06908678301645622
-39100646.97265625,0.07139541296370262
-38623809.814453125,0.07372728404484362
-38146972.65625,0.07607734717590647
-37670135.498046875,0.0784402175988321
-37193298.33984375,0.08081018348165958
-36716461.181640625,0.08318121691812666
-36239624.0234375,0.08554698736864952
-35762786.865234375,0.08790087756845838
-35285949.70703125,0.09023600191166439
-34809112.548828125,0.09254522730232939
-34332275.390625,0.09482119644532705
-33855438.232421875,0.09705635353105121
-33378601.07421875,0.09924297224898375
-32901763.916015625,0.10137318604592241
-32424926.7578125,0.10343902052544271
-31948089.599609375,0.10543242786607654
-31471252.44140625,0.10734532311689433
-30994415.283203125,0.10916962221083462
-30517578.125,0.1108972815183942
-30040740.966796875,0.1125203387473317
-29563903.80859375,0.11403095497800309
-29087066.650390625,0.11542145760899282
-28610229.4921875,0.11668438397397234
-28133392.333984375,0.11781252537835343
-27656555.17578125,0.11879897129343583
-27179718.017578125,0.11963715343650265
-26702880.859375,0.12032088945780482
-26226043.701171875,0.12084442594969882
-25749206.54296875,0.12120248048944993
-25272369.384765625,0.1213902824254594
-24795532.2265625,0.12140361211698089
-24318695.068359375,0.12123883833980259
-23841857.91015625,0.12089295357491772
-23365020.751953125,0.12036360690389843
-22888183.59375,0.11964913424352394
-22411346.435546875,0.11874858566317033
-21934509.27734375,0.11766174954150924
-21457672.119140625,0.11638917333412828
-20980834.9609375,0.11493218074070598
-20503997.802734375,0.11329288507925686
-20027160.64453125,0.11147419869560268
-19550323.486328125,0.10947983825850181
-19073486.328125,0.10731432581464256
-18596649.169921875,0.10498298550282914
-18119812.01171875,0.10249193585299318
-17642974.853515625,0.0998480776229792
-17166137.6953125,0.09705907715418607
-16689300.537109375,0.09413334525590937
-16212463.37890625,0.09108001165741356
-15735626.220703125,0.08790889509616119
-15258789.0625,0.08463046914002409
-14781951.904296875,0.08125582387048227
-14305114.74609375,0.07779662358256201
-13828277.587890625,0.07426506068535746
-13351440.4296875,0.07067380601420661
-12874603.271484375,0.06703595579173975
-12397766.11328125,0.06336497549988396
-11920928.955078125,0.059674640948291544
-11444091.796875,0.0559789768463767
-10967254.638671875,0.052292193206015976
-10490417.48046875,0.048628619919828545
-10013580.322265625,0.04500263987565256
-9536743.1640625,0.04142862098123659
-9059906.005859375,0.03792084748415206
-8583068.84765625,0.03449345098040171
-8106231.689453125,0.031160341511066184
-7629394.53125,0.027935139149532093
-7152557.373046875,0.024831106482337002
-6675720.21484375,0.02186108238442263
-6198883.056640625,0.019037417484607827
-5722045.8984375,0.01637191170939126
-5245208.740234375,0.013875754282810878
-4768371.58203125,0.011559466547080954
-4291534.423828125,0.009432847953176893
-3814697.265625,0.007504925552541979
-3337860.107421875,0.0057839073007666456
-2861022.94921875,0.004277139461575274
-2384185.791015625,0.002991068374901243
-1907348.6328125,0.0019312068264068492
-1430511.474609375,0.0011021052276944338
-953674.31640625,0.0005073277868555675
-476837.158203125,0.00014943381812507184
0.0,2.9964307464746988e-05
476837.158203125,0.00014943381812507206
953674.31640625,0.0005073277868555676
1430511.474609375,0.001102105227694434
1907348.6328125,0.0019312068264068492
2384185.791015625,0.0029910683749012424
2861022.94921875,0.004277139461575274
3337860.107421875,0.0057839073007666456
3814697.265625,0.007504925552541978
4291534.423828125,0.009432847953176893
4768371.58203125,0.011559466547080954
5245208.740234375,0.013875754282810876
5722045.8984375,0.01637191170939126
6198883.056640625,0.019037417484607827
6675720.21484375,0.021861082384422623
7152557.373046875,0.024831106482336995
7629394.53125,0.027935139149532093
8106231.689453125,0.031160341511066177
8583068.84765625,0.03449345098040171
9059906.005859375,0.03792084748415206
9536743.1640625,0.04142862098123659
10013580.322265625,0.04500263987565257
10490417.48046875,0.048628619919828545
10967254.638671875,0.05229219320601597
11444091.796875,0.0559789768463767
11920928.955078125,0.05967464094829154
12397766.11328125,0.06336497549988396
12874603.271484375,0.06703595579173974
13351440.4296875,0.07067380601420661
13828277.587890625,0.07426506068535746
14305114.74609375,0.07779662358256201
14781951.904296875,0.08125582387048227
15258789.0625,0.08463046914002409
15735626.220703125,0.08790889509616119
16212463.37890625,0.09108001165741356
16689300.537109375,0.09413334525590937
17166137.6953125,0.09705907715418609
17642974.853515625,0.0998480776229792
18119812.01171875,0.10249193585299318
18596649.169921875,0.10498298550282913
19073486.328125,0.10731432581464256
19550323.486328125,0.1094798382585018
20027160.64453125,0.11147419869560268
20503997.802734375,0.11329288507925686
20980834.9609375,0.11493218074070596
21457672.119140625,0.11638917333412827
21934509.27734375,0.11766174954150924
22411346.435546875,0.11874858566317033
22888183.59375,0.11964913424352394
23365020.751953125,0.12036360690389841
23841857.91015625,0.12089295357491772
24318695.068359375,0.12123883833980259
24795532.2265625,0.12140361211698089
25272369.384765625,0.1213902824254594
25749206.54296875,0.12120248048944993
26226043.701171875,0.12084442594969882
26702880.859375,0.12032088945780481
27179718.017578125,0.11963715343650264
27656555.17578125,0.1187989712934358
28133392.333984375,0.11781252537835343
28610229.4921875,0.11668438397397235
29087066.650390625,0.1154214576089928
29563903.80859375,0.11403095497800309
30040740.966796875,0.1125203387473317
30517578.125,0.1108972815183942
30994415.283203125,0.10916962221083462
31471252.44140625,0.10734532311689433
31948089.599609375,0.10543242786607654
32424926.7578125,0.10343902052544271
32901763.916015625,0.10137318604592241
33378601.07421875,0.09924297224898375
33855438.232421875,0.09705635353105121
34332275.390625,0.09482119644532705
34809112.548828125,0.09254522730232939
35285949.70703125,0.09023600191166439
35762786.865234375,0.08790087756845838
36239624.0234375,0.08554698736864952
36716461.181640625,0.08318121691812667
37193298.33984375,0.08081018348165958
37670135.498046875,0.0784402175988321
38146972.65625,0.07607734717590647
38623809.814453125,0.0737272840448436
39100646.97265625,0.07139541296370264
39577484.130859375,0.06908678301645622
40054321.2890625,0.06680610135498932
40531158.447265625,0.0645577292117886
41007995.60546875,0.062345680098661684
41484832.763671875,0.06017362009481575
41961669.921875,0.05804487011683383
42438507.080078125,0.05596241005355909
42915344.23828125,0.05392888464066503
43392181.396484375,0.05194661094277636
43869018.5546875,0.05001758730541794
44345855.712890625,0.0481435036348077
44822692.87109375,0.04632575286055955
45299530.029296875,0.044565443434698634
45776367.1875,0.042863412719980426
46253204.345703125,0.041220241121302605
46730041.50390625,0.03963626681594894
47206878.662109375,0.038111600941448984
47683715.8203125,0.036646143103903864
48160552.978515625,0.03523959707464299
48637390.13671875,0.03389148654895685
49114227.294921875,0.03260117084731039
49591064.453125,0.03136786044679044
50067901.611328125,0.03019063223848513
50544738.76953125,0.029068444414938572
51021575.927734375,0.028000150900674356
51498413.0859375,0.026984515247939135
51975250.244140625,0.02602022392918881
52452087.40234375,0.02510589896732967
52928924.560546875,0.024240109854243727
53405761.71875,0.023421384717584554
53882598.876953125,0.022648220705141303
54359436.03515625,0.02191909356515609
54836273.193359375,0.021232466409768443
55313110.3515625,0.020586797657181924
55789947.509765625,0.019980548156139432
56266784.66796875,0.019412187503799996
56743621.826171875,0.01888019957508154
57220458.984375,0.018383087287929728
57697296.142578125,0.017919376634757907
58174133.30078125,0.017487620015450477
58650970.458984375,0.01708639891181133
59127807.6171875,0.016714325947158666
59604644.775390625,0.016370046377911167
60081481.93359375,0.01605223906648054
60558319.091796875,0.015759616986589488
61035156.25,0.015490927313286959
61511993.408203125,0.015244951150454593
61988830.56640625,0.01502050294851557
62465667.724609375,0.014816429664400516
62942504.8828125,0.014631609714630522
63419342.041015625,0.014464951770684365
63896179.19921875,0.014315393443668398
64373016.357421875,0.014181899902749708
64849853.515625,0.014063462468894158
65326690.673828125,0.013959097222220641
65803527.83203125,0.013867843657792667
66280364.990234375,0.013788763420969933
66757202.1484375,0.01372093914958718
67234039.30664062,0.013663473446267012
67710876.46484375,0.013615488000157074
68187713.62304688,0.013576122873358758
68664550.78125,0.013544535963330991
69141387.93945312,0.013519902648652389
69618225.09765625,0.013501415621749807
70095062.25585938,0.013488284908588739
70571899.4140625,0.01347973807190606
71048736.57226562,0.0134750205913792
71525573.73046875,0.013473396411194759
72002410.88867188,0.013474148642827498
72479248.046875,0.013476580408485808
72956085.20507812,0.01348001580863753
73432922.36328125,0.013483800995310598
73909759.52148438,0.013487305331473055
74386596.6796875,0.013489922615738855
74863433.83789062,0.013491072350918188
75340270.99609375,0.013490201034528308
75817108.15429688,0.013486783449294555
76293945.3125,0.013480323931889006
76770782.47070312,0.01347035759866103
77247619.62890625,0.013456451507891869
77724456.78710938,0.013438205739133888
78201293.9453125,0.013415254371451819
78678131.10351562,0.013387266343843757
79154968.26171875,0.013353946182758102
79631805.41992188,0.013315034583412308
80108642.578125,0.013270308833532278
80585479.73632812,0.013219583070139856
81062316.89453125,0.013162708362091609
81539154.05273438,0.013099572613187449
82015991.2109375,0.01303010028279512
82492828.36914062,0.012954251923049826
82969665.52734375,0.012872023533761984
83446502.68554688,0.012783445738176538
83923339.84375,0.012688582784651896
84400177.00195312,0.012587531381145371
84877014.16015625,0.01248041937108611
85353851.31835938,0.012367404260770026
85830688.4765625,0.01224867160980991
86307525.63476562,0.012124433297406161
86784362.79296875,0.011994925678260033
87261199.95117188,0.011860407642825296
87738037.109375,0.011721158597281012
88214874.26757812,0.01157747637910598
88691711.42578125,0.01142967512444438
89168548.58398438,0.01127808310357474
89645385.7421875,0.011123040540735454
90122222.90039062,0.010964897434325886
90599060.05859375,0.010804011393101548
91075897.21679688,0.01064074550342491
91552734.375,0.010475466241931547
92029571.53320312,0.010308541447138176
92506408.69140625,0.010140338362568013
92983245.84960938,0.009971221762915407
93460083.0078125,0.00980155217363138
93936920.16601562,0.00963168419310055
94413757.32421875,0.009461964925314738
94890594.48242188,0.009292732529645607
95367431.640625,0.009124314892994406
95844268.79882812,0.008957028428267497
96321105.95703125,0.008791177001807114
96797943.11523438,0.008627050991112835
97274780.2734375,0.008464926472934448
97751617.43164062,0.00830506454061424
98228454.58984375,0.008147710748418371
98705291.74804688,0.007993094679533404
99182128.90625,0.007841429633424843
99658966.06445312,0.007692912427367628


==> fig/residual_psd/30000.csv <==
-99658966.06445312,0.00769291819188484
-99182128.90625,0.007841033507278808
-98705291.74804688,0.00799170642756402
-98228454.58984375,0.00814436997233784
-97751617.43164062,0.008298424246677882
-97274780.2734375,0.008453240674094947
-96797943.11523438,0.008608166868076087
-96321105.95703125,0.008762532116536902
-95844268.79882812,0.008915653438883002
-95367431.640625,0.009066842160803248
-94890594.48242188,0.009215410937784978
-94413757.32421875,0.009360681145063533
-93936920.16601562,0.0095019905396962
-93460083.0078125,0.009638701090068025
-92983245.84960938,0.00977020685974479
-92506408.69140625,0.009895941826495856
-92029571.53320312,0.010015387513771016
-91552734.375,0.010128080311122008
-91075897.21679688,0.010233618362130612
-90599060.05859375,0.010331667903382406
-90122222.90039062,0.010421968945867943
-89645385.7421875,0.01050434020077669
-89168548.58398438,0.01057868316476621
-88691711.42578125,0.01064498529515166
-88214874.26757812,0.010703322222707274
-87738037.109375,0.010753858968474188
-87261199.95117188,0.010796850150643838
-86784362.79296875,0.010832639187707674
-86307525.63476562,0.010861656524076408
-85830688.4765625,0.010884416923708212
-85353851.31835938,0.010901515895381166
-84877014.16015625,0.010913625329558316
-84400177.00195312,0.010921488440819702
-83923339.84375,0.010925914121125764
-83446502.68554688,0.010927770817352536
-82969665.52734375,0.01092798005130802
-82492828.36914062,0.01092750970160534
-82015991.2109375,0.010927367164242661
-81539154.05273438,0.010928592502546877
-81062316.89453125,0.010932251687419407
-80585479.73632812,0.010939430015836641
-80108642.578125,0.010951225779677033
-79631805.41992188,0.010968744238650224
-79154968.26171875,0.010993091930965811
-78678131.10351562,0.011025371334056481
-78201293.9453125,0.011066675865883481
-77724456.78710938,0.011118085195867527
-77247619.62890625,0.01118066081409336
-76770782.47070312,0.011255441788918744
-76293945.3125,0.011343440627239887
-75817108.15429688,0.011445639139135438
-75340270.99609375,0.011562984200064803
-74863433.83789062,0.011696383299769205
-74386596.6796875,0.011846699767930213
-73909759.52148438,0.012014747572755703
-73432922.36328125,0.012201285600107248
-72956085.20507812,0.012407011337509327
-72479248.046875,0.012632553909169075
-72002410.88867188,0.012878466434589215
-71525573.73046875,0.013145217713907578
-71048736.57226562,0.013433183277010076
-70571899.4140625,0.01374263586985666
-70095062.25585938,0.014073735489314568
-69618225.09765625,0.014426519115986707
-69141387.93945312,0.014800890331850631
-68664550.78125,0.015196609044733612
-68187713.62304688,0.01561328157347681
-67710876.46484375,0.016050351374845867
-67234039.30664062,0.016507090714648575
-66757202.1484375,0.016982593600045122
-66280364.990234375,0.017475770296745054
-65803527.83203125,0.01798534375291152
-65326690.673828125,0.018509848240579968
-64849853.515625,0.019047630504918457
-64373016.357421875,0.01959685368164118
-63896179.19921875,0.020155504203538115
-63419342.041015625,0.0207214018688848
-62942504.8828125,0.021292213188213623
-62465667.724609375,0.021865468062603505
-61988830.56640625,0.022438579777582075
-61511993.408203125,0.023008868223474158
-61035156.25,0.02357358617732246
-60558319.091796875,0.024129948405266957
-60081481.93359375,0.024675163269540452
-59604644.775390625,0.025206466453130967
-59127807.6171875,0.02572115634980756
-58650970.458984375,0.026216630609689498
-58174133.30078125,0.026690423282843104
-57697296.142578125,0.02714024196733087
-57220458.984375,0.027564004345305267
-56743621.826171875,0.02795987348244209
-56266784.66796875,0.028326291273218278
-55789947.509765625,0.028662009437849544
-55313110.3515625,0.028966117516287346
-54836273.193359375,0.029238067360262465
-54359436.03515625,0.02947769369521791
-53882598.876953125,0.02968523040889529
-53405761.71875,0.029861322320661493
-52928924.560546875,0.030007032293282245
-52452087.40234375,0.0301238436642534
-51975250.244140625,0.030213658094116996
-51498413.0859375,0.030278789051240117
-51021575.927734375,0.030321951272912977
-50544738.76953125,0.03034624665776657
-50067901.611328125,0.030355147150793838
-49591064.453125,0.03035247527608758
-49114227.294921875,0.030342383050318306
-48637390.13671875,0.030329330068733014
-48160552.978515625,0.03031806159216134
-47683715.8203125,0.030313587475698064
-47206878.662109375,0.030321162765442153
-46730041.50390625,0.03034627074756841
-46253204.345703125,0.03039460916342162
-45776367.1875,0.030472080205322168
-45299530.029296875,0.03058478478120238
-44822692.87109375,0.030739021383700497
-44345855.712890625,0.030941289723380616
-43869018.5546875,0.031198299089568345
-43392181.396484375,0.03151698118989929
-42915344.23828125,0.03190450699577531
-42438507.080078125,0.03236830689083893
-41961669.921875,0.0329160931891621
-41484832.763671875,0.03355588386536257
-41007995.60546875,0.034296026126847366
-40531158.447265625,0.03514521826550511
-40054321.2890625,0.036112528059068214
-39577484.130859375,0.03720740585748776
-39100646.97265625,0.03843969039309273
-38623809.814453125,0.039819605300591504
-38146972.65625,0.04135774432897035
-37670135.498046875,0.043065043276043935
-37193298.33984375,0.04495273678081036
-36716461.181640625,0.04703229827071491
-36239624.0234375,0.049315361581047615
-35762786.865234375,0.051813623041277374
-35285949.70703125,0.054538723156053355
-34809112.548828125,0.057502107393361486
-34332275.390625,0.06071486602396588
-33855438.232421875,0.06418755342846355
-33378601.07421875,0.06792998779338835
-32901763.916015625,0.07195103264694933
-32424926.7578125,0.07625836222822671
-31948089.599609375,0.08085821323009848
-31471252.44140625,0.08575512599422438
-30994415.283203125,0.09095167875394909
-30517578.125,0.09644821900560548
-30040740.966796875,0.1022425965279838
-29563903.80859375,0.1083299029515137
-29087066.650390625,0.11470222309133608
-28610229.4921875,0.12134840349107096
-28133392.333984375,0.12825384376693386
-27656555.17578125,0.13540031638645894
-27179718.017578125,0.14276582045556496
-26702880.859375,0.15032447491694406
-26226043.701171875,0.1580464562786326
-25749206.54296875,0.1658979855931339
-25272369.384765625,0.17384136889584642
-24795532.2265625,0.18183509469036158
-24318695.068359375,0.18983399134333717
-23841857.91015625,0.19778944643134921
-23365020.751953125,0.2056496891768523
-22888183.59375,0.21336013613276028
-22411346.435546875,0.22086379923976643
-21934509.27734375,0.2281017543037079
-21457672.119140625,0.23501366683986813
-20980834.9609375,0.24153837112615484
-20503997.802734375,0.2476144972174934
-20027160.64453125,0.2531811396199656
-19550323.486328125,0.2581785603257597
-19073486.328125,0.26254891798916846
-18596649.169921875,0.26623701419930434
-18119812.01171875,0.26919104709545966
-17642974.853515625,0.2713633619932053
-17166137.6953125,0.27271118825867413
-16689300.537109375,0.2731973513980745
-16212463.37890625,0.27279094922991165
-15735626.220703125,0.2714679810864544
-15258789.0625,0.26921191925347604
-14781951.904296875,0.2660142123048314
-14305114.74609375,0.26187471061935086
-13828277.587890625,0.2568020051767916
-13351440.4296875,0.2508136717088403
-12874603.271484375,0.2439364134187611
-12397766.11328125,0.23620609676447468
-11920928.955078125,0.22766767620693057
-11444091.796875,0.21837500533824503
-10967254.638671875,0.20839053339949626
-10490417.48046875,0.19778488785161175
-10013580.322265625,0.18663634534818235
-9536743.1640625,0.17503019514892648
-9059906.005859375,0.1630580006788878
-8583068.84765625,0.15081676655314846
-8106231.689453125,0.13840801992210527
-7629394.53125,0.1259368164213175
-7152557.373046875,0.11351068230711282
-6675720.21484375,0.10123850550092259
-6198883.056640625,0.08922938923043547
-5722045.8984375,0.07759148272558669
-5245208.740234375,0.06643080398671683
-4768371.58203125,0.05585006997896877
-4291534.423828125,0.045947549712843296
-3814697.265625,0.03681595554138447
-3337860.107421875,0.028541387639284765
-2861022.94921875,0.021202346031889096
-2384185.791015625,0.014868823720243448
-1907348.6328125,0.009601493413479269
-1430511.474609375,0.005450999147167032
-953674.31640625,0.0024573626544971226
-476837.158203125,0.0006495127880890273
0.0,4.494458850282188e-05
476837.158203125,0.0006495127880890277
953674.31640625,0.0024573626544971226
1430511.474609375,0.005450999147167032
1907348.6328125,0.009601493413479267
2384185.791015625,0.014868823720243448
2861022.94921875,0.021202346031889092
3337860.107421875,0.02854138763928476
3814697.265625,0.03681595554138446
4291534.423828125,0.045947549712843296
4768371.58203125,0.05585006997896877
5245208.740234375,0.06643080398671682
5722045.8984375,0.07759148272558669
6198883.056640625,0.08922938923043547
6675720.21484375,0.10123850550092259
7152557.373046875,0.11351068230711282
7629394.53125,0.12593681642131746
8106231.689453125,0.13840801992210527
8583068.84765625,0.15081676655314846
9059906.005859375,0.1630580006788878
9536743.1640625,0.17503019514892648
10013580.322265625,0.18663634534818235
10490417.48046875,0.19778488785161175
10967254.638671875,0.20839053339949626
11444091.796875,0.218375005338245
11920928.955078125,0.22766767620693057
12397766.11328125,0.23620609676447468
12874603.271484375,0.2439364134187611
13351440.4296875,0.2508136717088403
13828277.587890625,0.2568020051767916
14305114.74609375,0.26187471061935075
14781951.904296875,0.26601421230483135
15258789.0625,0.26921191925347604
15735626.220703125,0.2714679810864544
16212463.37890625,0.27279094922991154
16689300.537109375,0.2731973513980745
17166137.6953125,0.2727111882586742
17642974.853515625,0.2713633619932053
18119812.01171875,0.26919104709545966
18596649.169921875,0.2662370141993043
19073486.328125,0.2625489179891684
19550323.486328125,0.2581785603257597
20027160.64453125,0.2531811396199656
20503997.802734375,0.2476144972174934
20980834.9609375,0.24153837112615484
21457672.119140625,0.23501366683986813
21934509.27734375,0.2281017543037079
22411346.435546875,0.22086379923976646
22888183.59375,0.21336013613276025
23365020.751953125,0.20564968917685228
23841857.91015625,0.1977894464313492
24318695.068359375,0.18983399134333717
24795532.2265625,0.18183509469036155
25272369.384765625,0.17384136889584642
25749206.54296875,0.1658979855931339
26226043.701171875,0.15804645627863256
26702880.859375,0.15032447491694406
27179718.017578125,0.14276582045556496
27656555.17578125,0.13540031638645894
28133392.333984375,0.12825384376693386
28610229.4921875,0.12134840349107096
29087066.650390625,0.11470222309133608
29563903.80859375,0.10832990295151372
30040740.966796875,0.1022425965279838
30517578.125,0.09644821900560548
30994415.283203125,0.0909516787539491
31471252.44140625,0.08575512599422438
31948089.599609375,0.08085821323009848
32424926.7578125,0.07625836222822671
32901763.916015625,0.07195103264694933
33378601.07421875,0.06792998779338835
33855438.232421875,0.06418755342846355
34332275.390625,0.06071486602396588
34809112.548828125,0.05750210739336149
35285949.70703125,0.05453872315605336
35762786.865234375,0.051813623041277374
36239624.0234375,0.049315361581047615
36716461.181640625,0.0470322982707149
37193298.33984375,0.04495273678081037
37670135.498046875,0.043065043276043935
38146972.65625,0.04135774432897035
38623809.814453125,0.039819605300591504
39100646.97265625,0.03843969039309274
39577484.130859375,0.037207405857487774
40054321.2890625,0.036112528059068214
40531158.447265625,0.03514521826550511
41007995.60546875,0.03429602612684737
41484832.763671875,0.03355588386536257
41961669.921875,0.032916093189162096
42438507.080078125,0.032368306890838944
42915344.23828125,0.03190450699577531
43392181.396484375,0.03151698118989929
43869018.5546875,0.031198299089568345
44345855.712890625,0.030941289723380616
44822692.87109375,0.030739021383700497
45299530.029296875,0.030584784781202377
45776367.1875,0.03047208020532217
46253204.345703125,0.03039460916342162
46730041.50390625,0.03034627074756841
47206878.662109375,0.03032116276544215
47683715.8203125,0.03031358747569806
48160552.978515625,0.030318061592161338
48637390.13671875,0.030329330068733014
49114227.294921875,0.030342383050318306
49591064.453125,0.03035247527608758
50067901.611328125,0.030355147150793838
50544738.76953125,0.030346246657766574
51021575.927734375,0.030321951272912977
51498413.0859375,0.030278789051240117
51975250.244140625,0.030213658094117
52452087.40234375,0.0301238436642534
52928924.560546875,0.03000703229328225
53405761.71875,0.0298613223206615
53882598.876953125,0.02968523040889529
54359436.03515625,0.02947769369521791
54836273.193359375,0.029238067360262465
55313110.3515625,0.028966117516287346
55789947.509765625,0.02866200943784954
56266784.66796875,0.028326291273218278
56743621.826171875,0.02795987348244209
57220458.984375,0.027564004345305274
57697296.142578125,0.02714024196733087
58174133.30078125,0.0266904232828431
58650970.458984375,0.026216630609689498
59127807.6171875,0.02572115634980756
59604644.775390625,0.025206466453130967
60081481.93359375,0.024675163269540445
60558319.091796875,0.024129948405266954
61035156.25,0.023573586177322456
61511993.408203125,0.023008868223474158
61988830.56640625,0.022438579777582075
62465667.724609375,0.021865468062603505
62942504.8828125,0.021292213188213623
63419342.041015625,0.020721401868884805
63896179.19921875,0.020155504203538115
64373016.357421875,0.01959685368164118
64849853.515625,0.01904763050491846
65326690.673828125,0.018509848240579968
65803527.83203125,0.01798534375291152
66280364.990234375,0.017475770296745054
66757202.1484375,0.016982593600045122
67234039.30664062,0.01650709071464857
67710876.46484375,0.01605035137484587
68187713.62304688,0.01561328157347681
68664550.78125,0.015196609044733614
69141387.93945312,0.014800890331850631
69618225.09765625,0.014426519115986709
70095062.25585938,0.014073735489314568
70571899.4140625,0.01374263586985666
71048736.57226562,0.013433183277010076
71525573.73046875,0.013145217713907578
72002410.88867188,0.012878466434589217
72479248.046875,0.012632553909169075
72956085.20507812,0.012407011337509329
73432922.36328125,0.012201285600107248
73909759.52148438,0.012014747572755703
74386596.6796875,0.011846699767930215
74863433.83789062,0.011696383299769205
75340270.99609375,0.011562984200064803
75817108.15429688,0.01144563913913544
76293945.3125,0.011343440627239888
76770782.47070312,0.011255441788918748
77247619.62890625,0.011180660814093362
77724456.78710938,0.011118085195867527
78201293.9453125,0.011066675865883481
78678131.10351562,0.011025371334056483
79154968.26171875,0.010993091930965813
79631805.41992188,0.010968744238650224
80108642.578125,0.010951225779677031
80585479.73632812,0.010939430015836643
81062316.89453125,0.010932251687419407
81539154.05273438,0.010928592502546877
82015991.2109375,0.010927367164242661
82492828.36914062,0.010927509701605338
82969665.52734375,0.01092798005130802
83446502.68554688,0.010927770817352536
83923339.84375,0.010925914121125766
84400177.00195312,0.010921488440819704
84877014.16015625,0.010913625329558314
85353851.31835938,0.010901515895381166
85830688.4765625,0.010884416923708212
86307525.63476562,0.010861656524076408
86784362.79296875,0.010832639187707674
87261199.95117188,0.010796850150643838
87738037.109375,0.010753858968474188
88214874.26757812,0.010703322222707274
88691711.42578125,0.01064498529515166
89168548.58398438,0.010578683164766211
89645385.7421875,0.01050434020077669
90122222.90039062,0.010421968945867943
90599060.05859375,0.010331667903382408
91075897.21679688,0.01023361836213061
91552734.375,0.010128080311122008
92029571.53320312,0.010015387513771018
92506408.69140625,0.009895941826495856
92983245.84960938,0.00977020685974479
93460083.0078125,0.009638701090068025
93936920.16601562,0.0095019905396962
94413757.32421875,0.00936068114506353
94890594.48242188,0.009215410937784978
95367431.640625,0.009066842160803248
95844268.79882812,0.008915653438883005
96321105.95703125,0.008762532116536902
96797943.11523438,0.008608166868076087
97274780.2734375,0.008453240674094946
97751617.43164062,0.008298424246677882
98228454.58984375,0.00814436997233784
98705291.74804688,0.00799170642756402
99182128.90625,0.007841033507278806
99658966.06445312,0.00769291819188484


==> fig/residual_psd/40000.csv <==
-99658966.06445312,0.007692851966956003
-99182128.90625,0.007840461876864808
-98705291.74804688,0.007989811019498829
-98228454.58984375,0.008139829621369978
-97751617.43164062,0.00828940789159456
-97274780.2734375,0.008437412725314907
-96797943.11523438,0.008582706035443834
-96321105.95703125,0.008724164389512842
-95844268.79882812,0.008860699556954416
-95367431.640625,0.008991279511411349
-94890594.48242188,0.009114949386163584
-94413757.32421875,0.009230851851465542
-93936920.16601562,0.009338246372727885
-93460083.0078125,0.009436526819404992
-92983245.84960938,0.009525236926516831
-92506408.69140625,0.009604083163244423
-92029571.53320312,0.00967294463424017
-91552734.375,0.00973187972643905
-91075897.21679688,0.00978112931360718
-90599060.05859375,0.00982111643826299
-90122222.90039062,0.009852442501081577
-89645385.7421875,0.009875880096307951
-89168548.58398438,0.009892362732923592
-88691711.42578125,0.009902971770477779
-88214874.26757812,0.009908920971306981
-87738037.109375,0.009911539123821934
-87261199.95117188,0.009912251222161713
-86784362.79296875,0.009912558694499097
-86307525.63476562,0.00991401915562457
-85830688.4765625,0.009918226120455925
-85353851.31835938,0.009926789056425585
-84877014.16015625,0.00994131407807644
-84400177.00195312,0.009963385501435787
-83923339.84375,0.00999454838437503
-83446502.68554688,0.010036292088196085
-82969665.52734375,0.010090034811230917
-82492828.36914062,0.010157108973182484
-82015991.2109375,0.010238747274567497
-81539154.05273438,0.010336069223311596
-81062316.89453125,0.010450067913437859
-80585479.73632812,0.010581596860555296
-80108642.578125,0.010731356745535922
-79631805.41992188,0.010899881989690849
-79154968.26171875,0.011087527178537745
-78678131.10351562,0.011294453461920552
-78201293.9453125,0.011520615179438943
-77724456.78710938,0.011765747084422467
-77247619.62890625,0.012029352658880606
-76770782.47070312,0.012310694117533237
-76293945.3125,0.012608784782925334
-75817108.15429688,0.012922384568183105
-75340270.99609375,0.013249999322756126
-74863433.83789062,0.013589884774677319
-74386596.6796875,0.01394005573758298
-73909759.52148438,0.014298301141325806
-73432922.36328125,0.014662205293250163
-72956085.20507812,0.015029175587298757
-72479248.046875,0.015396476656668956
-72002410.88867188,0.015761270721468296
-71525573.73046875,0.016120663626260957
-71048736.57226562,0.01647175580540918
-70571899.4140625,0.016811697169319857
-70095062.25585938,0.017137744684860255
-69618225.09765625,0.017447321240516178
-69141387.93945312,0.0177380742523095
-68664550.78125,0.018007932389173385
-68187713.62304688,0.018255158783042975
-67710876.46484375,0.01847839914306091
-67234039.30664062,0.01867672331543934
-66757202.1484375,0.018849659017614137
-66280364.990234375,0.018997216720847136
-65803527.83203125,0.019119904949558605
-65326690.673828125,0.019218735595654728
-64849853.515625,0.019295219196820187
-64373016.357421875,0.019351350482354732
-63896179.19921875,0.019389584830966932
-63419342.041015625,0.01941280659437532
-62942504.8828125,0.019424290501997805
-62465667.724609375,0.019427657560787497
-61988830.56640625,0.01942682698860959
-61511993.408203125,0.01942596576130031
-61035156.25,0.019429437308824467
-60558319.091796875,0.01944175076556382
-60081481.93359375,0.019467511969421182
-59604644.775390625,0.019511377124632256
-59127807.6171875,0.01957800970894738
-58650970.458984375,0.019672040836078545
-58174133.30078125,0.019798032900958024
-57697296.142578125,0.019960445962369823
-57220458.984375,0.020163605979607417
-56743621.826171875,0.020411673741117117
-56266784.66796875,0.020708613125775377
-55789947.509765625,0.021058157240353426
-55313110.3515625,0.021463770994073483
-54836273.193359375,0.021928608811481357
-54359436.03515625,0.022455466450115712
-53882598.876953125,0.023046726274489452
-53405761.71875,0.0237042958302356
-52928924.560546875,0.024429540142275837
-52452087.40234375,0.02522320880233222
-51975250.244140625,0.026085359582185094
-51498413.0859375,0.027015280973650326
-51021575.927734375,0.028011416675519034
-50544738.76953125,0.029071295582125022
-50067901.611328125,0.03019147123953512
-49591064.453125,0.03136747498879076
-49114227.294921875,0.032593787081901575
-48637390.13671875,0.03386382991363866
-48160552.978515625,0.035169987148028235
-47683715.8203125,0.03650365193077923
-47206878.662109375,0.03785530657708798
-46730041.50390625,0.03921463512953564
-46253204.345703125,0.04057066902587841
-45776367.1875,0.041911964844911664
-45299530.029296875,0.043226811763046755
-44822692.87109375,0.044503465014842716
-44345855.712890625,0.0457304003723129
-43869018.5546875,0.04689658350703001
-43392181.396484375,0.04799174714111286
-42915344.23828125,0.049006668188504535
-42438507.080078125,0.04993343668873538
-41961669.921875,0.05076570828235204
-41484832.763671875,0.05149893229679083
-41007995.60546875,0.0521305482133716
-40531158.447265625,0.052660144361532
-40054321.2890625,0.05308957410727509
-39577484.130859375,0.05342302652149593
-39100646.97265625,0.053667050464277125
-38623809.814453125,0.05383053312062303
-38146972.65625,0.053924636174808374
-37670135.498046875,0.05396269490775916
-37193298.33984375,0.053960087432168756
-36716461.181640625,0.05393408293023709
-36239624.0234375,0.05390367902067615
-35762786.865234375,0.05388943915706999
-35285949.70703125,0.05391334116693446
-34809112.548828125,0.05399864761923426
-34332275.390625,0.05416980762284747
-33855438.232421875,0.05445239790425355
-33378601.07421875,0.0548731086165003
-32901763.916015625,0.05545977635378942
-32424926.7578125,0.056241463380796344
-31948089.599609375,0.05724857825896
-31471252.44140625,0.05851302901796183
-30994415.283203125,0.06006839595794472
-30517578.125,0.061950107273001626
-30040740.966796875,0.06419559716583302
-29563903.80859375,0.06684442318603152
-29087066.650390625,0.0699383173719691
-28610229.4921875,0.07352114459404432
-28133392.333984375,0.07763874144452856
-27656555.17578125,0.08233861022103965
-27179718.017578125,0.08766944508843444
-26702880.859375,0.09368047140951385
-26226043.701171875,0.1004205844852042
-25749206.54296875,0.10793728045830461
-25272369.384765625,0.11627537977052427
-24795532.2265625,0.1254755521212636
-24318695.068359375,0.13557266110489086
-23841857.91015625,0.14659395629939104
-23365020.751953125,0.15855715020182
-22888183.59375,0.17146842668462853
-22411346.435546875,0.18532043619484323
-21934509.27734375,0.20009034034604675
-21457672.119140625,0.2157379744842593
-20980834.9609375,0.23220420089413354
-20503997.802734375,0.24940952724517118
-20027160.64453125,0.2672530644100925
-19550323.486328125,0.2856118947404497
-19073486.328125,0.3043409161608229
-18596649.169921875,0.32327321903512285
-18119812.01171875,0.3422210417548265
-17642974.853515625,0.36097733758549994
-17166137.6953125,0.3793179697675108
-16689300.537109375,0.39700453457415513
-16212463.37890625,0.41378779344371364
-15735626.220703125,0.42941167595098395
-15258789.0625,0.443617795854863
-14781951.904296875,0.4561504033764938
-14305114.74609375,0.4667616788709169
-13828277.587890625,0.4752172567947551
-13351440.4296875,0.4813018549586555
-12874603.271484375,0.48482487305382427
-12397766.11328125,0.48562581685569706
-11920928.955078125,0.483579400744114
-11444091.796875,0.47860018154120665
-10967254.638671875,0.47064658133731474
-10490417.48046875,0.4597241660015893
-10013580.322265625,0.44588805936915454
-9536743.1640625,0.4292443904322236
-9059906.005859375,0.40995069187252814
-8583068.84765625,0.3882151924613333
-8106231.689453125,0.3642949726084359
-7629394.53125,0.33849298094964664
-7152557.373046875,0.3111539395301629
-6675720.21484375,0.2826591950196889
-6198883.056640625,0.2534206026050954
-5722045.8984375,0.22387355686685678
-5245208.740234375,0.1944693092021422
-4768371.58203125,0.16566673341082694
-4291534.423828125,0.1379237191931677
-3814697.265625,0.11168838690823871
-3337860.107421875,0.08739032552716672
-2861022.94921875,0.065432058946915
-2384185.791015625,0.04618094352945708
-1907348.6328125,0.029961691884509513
-1430511.474609375,0.017049704677080856
-953674.31640625,0.007665373934969742
-476837.158203125,0.0019694984338673154
0.0,5.9924869662603085e-05
476837.158203125,0.001969498433867318
953674.31640625,0.007665373934969742
1430511.474609375,0.017049704677080856
1907348.6328125,0.029961691884509513
2384185.791015625,0.04618094352945708
2861022.94921875,0.06543205894691498
3337860.107421875,0.08739032552716672
3814697.265625,0.11168838690823871
4291534.423828125,0.1379237191931677
4768371.58203125,0.16566673341082694
5245208.740234375,0.19446930920214217
5722045.8984375,0.22387355686685673
6198883.056640625,0.25342060260509536
6675720.21484375,0.28265919501968884
7152557.373046875,0.3111539395301629
7629394.53125,0.33849298094964664
8106231.689453125,0.3642949726084358
8583068.84765625,0.3882151924613333
9059906.005859375,0.40995069187252814
9536743.1640625,0.4292443904322236
10013580.322265625,0.4458880593691545
10490417.48046875,0.4597241660015893
10967254.638671875,0.4706465813373147
11444091.796875,0.47860018154120665
11920928.955078125,0.48357940074411393
12397766.11328125,0.48562581685569706
12874603.271484375,0.4848248730538243
13351440.4296875,0.4813018549586555
13828277.587890625,0.47521725679475507
14305114.74609375,0.4667616788709169
14781951.904296875,0.4561504033764939
15258789.0625,0.44361779585486294
15735626.220703125,0.42941167595098395
16212463.37890625,0.41378779344371364
16689300.537109375,0.39700453457415513
17166137.6953125,0.3793179697675108
17642974.853515625,0.36097733758549994
18119812.01171875,0.3422210417548265
18596649.169921875,0.32327321903512285
19073486.328125,0.3043409161608229
19550323.486328125,0.2856118947404497
20027160.64453125,0.2672530644100925
20503997.802734375,0.24940952724517118
20980834.9609375,0.23220420089413352
21457672.119140625,0.2157379744842593
21934509.27734375,0.20009034034604672
22411346.435546875,0.18532043619484323
22888183.59375,0.1714684266846285
23365020.751953125,0.15855715020182004
23841857.91015625,0.146593956299391
24318695.068359375,0.13557266110489086
24795532.2265625,0.1254755521212636
25272369.384765625,0.11627537977052428
25749206.54296875,0.10793728045830461
26226043.701171875,0.1004205844852042
26702880.859375,0.09368047140951385
27179718.017578125,0.08766944508843444
27656555.17578125,0.08233861022103964
28133392.333984375,0.07763874144452856
28610229.4921875,0.07352114459404432
29087066.650390625,0.0699383173719691
29563903.80859375,0.06684442318603151
30040740.966796875,0.06419559716583302
30517578.125,0.061950107273001626
30994415.283203125,0.06006839595794472
31471252.44140625,0.058513029017961835
31948089.599609375,0.057248578258960015
32424926.7578125,0.056241463380796344
32901763.916015625,0.05545977635378942
33378601.07421875,0.0548731086165003
33855438.232421875,0.05445239790425355
34332275.390625,0.05416980762284747
34809112.548828125,0.05399864761923426
35285949.70703125,0.05391334116693446
35762786.865234375,0.05388943915706999
36239624.0234375,0.05390367902067616
36716461.181640625,0.05393408293023709
37193298.33984375,0.053960087432168756
37670135.498046875,0.053962694907759165
38146972.65625,0.05392463617480839
38623809.814453125,0.05383053312062304
39100646.97265625,0.053667050464277125
39577484.130859375,0.05342302652149593
40054321.2890625,0.05308957410727509
40531158.447265625,0.052660144361532
41007995.60546875,0.052130548213371604
41484832.763671875,0.05149893229679083
41961669.921875,0.05076570828235205
42438507.080078125,0.049933436688735386
42915344.23828125,0.049006668188504535
43392181.396484375,0.04799174714111286
43869018.5546875,0.04689658350703001
44345855.712890625,0.04573040037231291
44822692.87109375,0.04450346501484272
45299530.029296875,0.043226811763046755
45776367.1875,0.041911964844911664
46253204.345703125,0.04057066902587841
46730041.50390625,0.03921463512953564
47206878.662109375,0.03785530657708799
47683715.8203125,0.036503651930779236
48160552.978515625,0.03516998714802824
48637390.13671875,0.03386382991363867
49114227.294921875,0.03259378708190158
49591064.453125,0.03136747498879075
50067901.611328125,0.03019147123953512
50544738.76953125,0.02907129558212502
51021575.927734375,0.02801141667551904
51498413.0859375,0.02701528097365033
51975250.244140625,0.026085359582185094
52452087.40234375,0.025223208802332222
52928924.560546875,0.024429540142275837
53405761.71875,0.0237042958302356
53882598.876953125,0.023046726274489455
54359436.03515625,0.02245546645011571
54836273.193359375,0.021928608811481357
55313110.3515625,0.021463770994073476
55789947.509765625,0.021058157240353426
56266784.66796875,0.020708613125775377
56743621.826171875,0.020411673741117117
57220458.984375,0.020163605979607417
57697296.142578125,0.019960445962369823
58174133.30078125,0.019798032900958024
58650970.458984375,0.019672040836078545
59127807.6171875,0.01957800970894738
59604644.775390625,0.019511377124632256
60081481.93359375,0.019467511969421182
60558319.091796875,0.01944175076556382
61035156.25,0.019429437308824467
61511993.408203125,0.019425965761300314
61988830.56640625,0.019426826988609598
62465667.724609375,0.0194276575607875
62942504.8828125,0.019424290501997808
63419342.041015625,0.019412806594375324
63896179.19921875,0.019389584830966936
64373016.357421875,0.019351350482354736
64849853.515625,0.019295219196820187
65326690.673828125,0.019218735595654728
65803527.83203125,0.019119904949558605
66280364.990234375,0.018997216720847136
66757202.1484375,0.018849659017614137
67234039.30664062,0.01867672331543934
67710876.46484375,0.01847839914306091
68187713.62304688,0.018255158783042975
68664550.78125,0.018007932389173385
69141387.93945312,0.0177380742523095
69618225.09765625,0.017447321240516178
70095062.25585938,0.017137744684860255
70571899.4140625,0.016811697169319857
71048736.57226562,0.016471755805409185
71525573.73046875,0.016120663626260957
72002410.88867188,0.015761270721468296
72479248.046875,0.015396476656668956
72956085.20507812,0.01502917558729876
73432922.36328125,0.014662205293250165
73909759.52148438,0.014298301141325806
74386596.6796875,0.01394005573758298
74863433.83789062,0.01358988477467732
75340270.99609375,0.013249999322756126
75817108.15429688,0.012922384568183107
76293945.3125,0.012608784782925334
76770782.47070312,0.012310694117533239
77247619.62890625,0.012029352658880606
77724456.78710938,0.011765747084422466
78201293.9453125,0.011520615179438944
78678131.10351562,0.01129445346192055
79154968.26171875,0.011087527178537745
79631805.41992188,0.010899881989690847
80108642.578125,0.01073135674553592
80585479.73632812,0.010581596860555296
81062316.89453125,0.010450067913437857
81539154.05273438,0.010336069223311596
82015991.2109375,0.010238747274567497
82492828.36914062,0.010157108973182484
82969665.52734375,0.010090034811230917
83446502.68554688,0.010036292088196085
83923339.84375,0.00999454838437503
84400177.00195312,0.009963385501435787
84877014.16015625,0.00994131407807644
85353851.31835938,0.009926789056425585
85830688.4765625,0.009918226120455925
86307525.63476562,0.009914019155624568
86784362.79296875,0.009912558694499097
87261199.95117188,0.009912251222161713
87738037.109375,0.009911539123821936
88214874.26757812,0.009908920971306983
88691711.42578125,0.009902971770477779
89168548.58398438,0.009892362732923588
89645385.7421875,0.009875880096307951
90122222.90039062,0.009852442501081578
90599060.05859375,0.00982111643826299
91075897.21679688,0.009781129313607178
91552734.375,0.009731879726439048
92029571.53320312,0.00967294463424017
92506408.69140625,0.009604083163244423
92983245.84960938,0.009525236926516833
93460083.0078125,0.009436526819404994
93936920.16601562,0.009338246372727886
94413757.32421875,0.00923085185146554
94890594.48242188,0.009114949386163584
95367431.640625,0.008991279511411349
95844268.79882812,0.008860699556954415
96321105.95703125,0.008724164389512842
96797943.11523438,0.008582706035443836
97274780.2734375,0.008437412725314909
97751617.43164062,0.00828940789159456
98228454.58984375,0.008139829621369976
98705291.74804688,0.007989811019498829
99182128.90625,0.007840461876864806
99658966.06445312,0.007692851966956004


==> fig/residual_psd/50000.csv <==
-99658966.06445312,0.007692752271168045
-99182128.90625,0.0078397552249053
-98705291.74804688,0.007987457334522845
-98228454.58984375,0.008134167921628636
-97751617.43164062,0.008278173546537034
-97274780.2734375,0.008417781185963138
-96797943.11523438,0.008551363772248662
-96321105.95703125,0.008677406634656597
-95844268.79882812,0.00879455320901019
-95367431.640625,0.008901648290757794
-94890594.48242188,0.008997777110225896
-94413757.32421875,0.009082298612410866
-93936920.16601562,0.009154871524699409
-93460083.0078125,0.009215472084348402
-92983245.84960938,0.009264402656296019
-92506408.69140625,0.009302290877928502
-92029571.53320312,0.009330079393622234
-91552734.375,0.009349006658995773
-91075897.21679688,0.009360579673934895
-90599060.05859375,0.009366539818426244
-90122222.90039062,0.009368823194878372
-89645385.7421875,0.009369517010640038
-89168548.58398438,0.009370813558803408
-88691711.42578125,0.009374963276974672
-88214874.26757812,0.009384228194192885
-87738037.109375,0.009400836835203973
-87261199.95117188,0.009426941364801001
-86784362.79296875,0.009464577452970795
-86307525.63476562,0.009515627055613167
-85830688.4765625,0.009581784065631977
-85353851.31835938,0.009664522620923223
-84877014.16015625,0.00976506777799925
-84400177.00195312,0.009884368282554219
-83923339.84375,0.010023071290827572
-83446502.68554688,0.010181499107147253
-82969665.52734375,0.010359628282423011
-82492828.36914062,0.010557071735908797
-82015991.2109375,0.010773064882335658
-81539154.05273438,0.011006457029444043
-81062316.89453125,0.01125570951828182
-80585479.73632812,0.011518902175669204
-80108642.578125,0.011793749607784568
-79631805.41992188,0.01207762866927287
-79154968.26171875,0.012367618089801418
-78678131.10351562,0.012660550739797837
-78201293.9453125,0.012953078393497353
-77724456.78710938,0.01324174813758527
-77247619.62890625,0.013523088825324927
-76770782.47070312,0.013793705243835648
-76293945.3125,0.014050377003645913
-75817108.15429688,0.014290158630371173
-75340270.99609375,0.014510476987178611
-74863433.83789062,0.014709222021186411
-74386596.6796875,0.014884826929693491
-73909759.52148438,0.015036334188089326
-73432922.36328125,0.015163444456468906
-72956085.20507812,0.015266546153749455
-72479248.046875,0.015346724407075739
-72002410.88867188,0.015405749087790688
-71525573.73046875,0.01544604266189038
-71048736.57226562,0.01547062953835823
-70571899.4140625,0.015483069421961523
-70095062.25585938,0.015487377806224941
-69618225.09765625,0.01548793713057
-69141387.93945312,0.01548940224574746
-68664550.78125,0.015496603678985667
-68187713.62304688,0.015514451783800304
-67710876.46484375,0.01554784424116988
-67234039.30664062,0.015601578610826117
-66757202.1484375,0.015680270791016093
-66280364.990234375,0.015788279418370202
-65803527.83203125,0.01592963551389507
-65326690.673828125,0.016107976137378133
-64849853.515625,0.01632648051694025
-64373016.357421875,0.016587807118000838
-63896179.19921875,0.016894030424634207
-63419342.041015625,0.01724657681423813
-62942504.8828125,0.0176461597708154
-62465667.724609375,0.018092715731325815
-61988830.56640625,0.018585342997643133
-61511993.408203125,0.019122247260729898
-61035156.25,0.019700698252861408
-60558319.091796875,0.020317002749700306
-60081481.93359375,0.020966499481724517
-59604644.775390625,0.021643581402722215
-59127807.6171875,0.022341750153418646
-58650970.458984375,0.023053706442052124
-58174133.30078125,0.023771478475553835
-57697296.142578125,0.02448658859328981
-57220458.984375,0.025190255998691125
-56743621.826171875,0.02587363110416485
-56266784.66796875,0.02652805467562168
-55789947.509765625,0.02714533286837275
-55313110.3515625,0.027718017564264084
-54836273.193359375,0.028239680308276397
-54359436.03515625,0.028705167723738913
-53882598.876953125,0.02911082663337529
-53405761.71875,0.029454688246215832
-52928924.560546875,0.02973660264354894
-52452087.40234375,0.029958317304002956
-51975250.244140625,0.030123496385036738
-51498413.0859375,0.03023768071539146
-51021575.927734375,0.030308191708475964
-50544738.76953125,0.03034398542505506
-50067901.611328125,0.030355465547435838
-49591064.453125,0.030354265858182794
-49114227.294921875,0.030353013775371928
-48637390.13671875,0.030365086481706233
-48160552.978515625,0.030404370174630907
-47683715.8203125,0.030485031023987703
-47206878.662109375,0.030621303704669603
-46730041.50390625,0.030827300105454064
-46253204.345703125,0.031116837297449875
-45776367.1875,0.03150328041514454
-45299530.029296875,0.03199939311492089
-44822692.87109375,0.03261718607134273
-44345855.712890625,0.033367752846700786
-43869018.5546875,0.03426108264575094
-43392181.396484375,0.03530584106637412
-42915344.23828125,0.03650911297966731
-42438507.080078125,0.037876105991389186
-41961669.921875,0.03940981829212178
-41484832.763671875,0.041110680717781636
-41007995.60546875,0.04297618903913046
-40531158.447265625,0.04500054833641007
-40054321.2890625,0.04717435622463849
-39577484.130859375,0.04948435512724168
-39100646.97265625,0.05191328526855135
-38623809.814453125,0.0544398692009548
-38146972.65625,0.05703895528669857
-37670135.498046875,0.05968184159108893
-37193298.33984375,0.06233679329336417
-36716461.181640625,0.0649697563754616
-36239624.0234375,0.06754525859824637
-35762786.865234375,0.0700274763807335
-35285949.70703125,0.07238143404654651
-34809112.548828125,0.0745742909450168
-34332275.390625,0.07657666313937633
-33855438.232421875,0.07836392054888143
-33378601.07421875,0.07991739834669401
-32901763.916015625,0.0812254635352621
-32424926.7578125,0.08228438414381627
-31948089.599609375,0.0830989592877732
-31471252.44140625,0.0836828829172806
-30994415.283203125,0.08405883163688453
-30517578.125,0.0842582863619051
-30040740.966796875,0.08432111739600454
-29563903.80859375,0.08429498120318693
-29087066.650390625,0.08423459307276907
-28610229.4921875,0.08420095145533987
-28133392.333984375,0.08426059557602635
-27656555.17578125,0.0844849769048229
-27179718.017578125,0.08495001649425934
-26702880.859375,0.08573590390386554
-26226043.701171875,0.08692716981549065
-25749206.54296875,0.08861303450531388
-25272369.384765625,0.09088799967309147
-24795532.2265625,0.09385261387189581
-24318695.068359375,0.0976143045086134
-23841857.91015625,0.10228813497588016
-23365020.751953125,0.10799731693940542
-22888183.59375,0.11487328808315553
-22411346.435546875,0.12305515737299805
-21934509.27734375,0.13268832531231511
-21457672.119140625,0.14392210721954585
-20980834.9609375,0.15690622389119627
-20503997.802734375,0.17178607577601315
-20027160.64453125,0.18869678257273298
-19550323.486328125,0.20775604750479282
-19073486.328125,0.22905599094127785
-18596649.169921875,0.252654187162511
-18119812.01171875,0.27856422586027085
-17642974.853515625,0.30674620092897154
-17166137.6953125,0.3370975976202293
-16689300.537109375,0.36944509976802037
-16212463.37890625,0.4035378666527031
-15735626.220703125,0.4390428301432354
-15258789.0625,0.47554253420695836
-14781951.904296875,0.5125359793194845
-14305114.74609375,0.5494428439949255
-13828277.587890625,0.5856113365855555
-13351440.4296875,0.6203297864249423
-12874603.271484375,0.6528419197338136
-12397766.11328125,0.6823655893762202
-11920928.955078125,0.7081145466386483
-11444091.796875,0.7293226666191637
-10967254.638671875,0.7452698758488882
-10490417.48046875,0.7553088906093417
-10013580.322265625,0.7588917656304364
-9536743.1640625,0.7555951829216685
-9059906.005859375,0.74514338530279
-8583068.84765625,0.7274276826980771
-8106231.689453125,0.7025215331123442
-7629394.53125,0.6706903236291659
-7152557.373046875,0.6323951464462154
-6675720.21484375,0.588290075110598
-6198883.056640625,0.5392126886985185
-5722045.8984375,0.48616785672640894
-5245208.740234375,0.4303050736242041
-4768371.58203125,0.3728899062335954
-4291534.423828125,0.31527037825426074
-3814697.265625,0.25883934937857983
-3337860.107421875,0.20499414248887282
-2861022.94921875,0.15509481973462083
-2384185.791015625,0.11042259962825741
-1907348.6328125,0.07213993707993402
-1430511.474609375,0.041253753950475744
-953674.31640625,0.01858320966332724
-476837.158203125,0.004733243138531872
0.0,7.490515076770819e-05
476837.158203125,0.004733243138531877
953674.31640625,0.018583209663327247
1430511.474609375,0.04125375395047574
1907348.6328125,0.07213993707993399
2384185.791015625,0.11042259962825741
2861022.94921875,0.15509481973462083
3337860.107421875,0.20499414248887277
3814697.265625,0.25883934937857983
4291534.423828125,0.31527037825426074
4768371.58203125,0.3728899062335954
5245208.740234375,0.4303050736242041
5722045.8984375,0.48616785672640894
6198883.056640625,0.5392126886985185
6675720.21484375,0.588290075110598
7152557.373046875,0.6323951464462154
7629394.53125,0.6706903236291659
8106231.689453125,0.7025215331123442
8583068.84765625,0.7274276826980772
9059906.005859375,0.74514338530279
9536743.1640625,0.7555951829216686
10013580.322265625,0.7588917656304364
10490417.48046875,0.7553088906093417
10967254.638671875,0.7452698758488883
11444091.796875,0.7293226666191637
11920928.955078125,0.7081145466386485
12397766.11328125,0.68236558937622
12874603.271484375,0.6528419197338136
13351440.4296875,0.6203297864249422
13828277.587890625,0.5856113365855554
14305114.74609375,0.5494428439949254
14781951.904296875,0.5125359793194845
15258789.0625,0.47554253420695836
15735626.220703125,0.4390428301432355
16212463.37890625,0.40353786665270297
16689300.537109375,0.3694450997680204
17166137.6953125,0.3370975976202293
17642974.853515625,0.30674620092897154
18119812.01171875,0.27856422586027085
18596649.169921875,0.252654187162511
19073486.328125,0.22905599094127785
19550323.486328125,0.20775604750479285
20027160.64453125,0.18869678257273298
20503997.802734375,0.17178607577601315
20980834.9609375,0.15690622389119627
21457672.119140625,0.14392210721954582
21934509.27734375,0.13268832531231514
22411346.435546875,0.12305515737299806
22888183.59375,0.11487328808315553
23365020.751953125,0.10799731693940544
23841857.91015625,0.10228813497588016
24318695.068359375,0.09761430450861341
24795532.2265625,0.09385261387189581
25272369.384765625,0.09088799967309148
25749206.54296875,0.0886130345053139
26226043.701171875,0.08692716981549066
26702880.859375,0.08573590390386554
27179718.017578125,0.08495001649425934
27656555.17578125,0.0844849769048229
28133392.333984375,0.08426059557602633
28610229.4921875,0.08420095145533987
29087066.650390625,0.08423459307276907
29563903.80859375,0.08429498120318692
30040740.966796875,0.08432111739600454
30517578.125,0.0842582863619051
30994415.283203125,0.08405883163688453
31471252.44140625,0.0836828829172806
31948089.599609375,0.08309895928777321
32424926.7578125,0.08228438414381627
32901763.916015625,0.08122546353526211
33378601.07421875,0.07991739834669401
33855438.232421875,0.07836392054888144
34332275.390625,0.07657666313937633
34809112.548828125,0.07457429094501682
35285949.70703125,0.07238143404654651
35762786.865234375,0.0700274763807335
36239624.0234375,0.06754525859824638
36716461.181640625,0.06496975637546161
37193298.33984375,0.06233679329336417
37670135.498046875,0.05968184159108893
38146972.65625,0.05703895528669858
38623809.814453125,0.0544398692009548
39100646.97265625,0.05191328526855135
39577484.130859375,0.04948435512724169
40054321.2890625,0.047174356224638496
40531158.447265625,0.04500054833641007
41007995.60546875,0.04297618903913046
41484832.763671875,0.041110680717781636
41961669.921875,0.03940981829212178
42438507.080078125,0.03787610599138919
42915344.23828125,0.03650911297966731
43392181.396484375,0.03530584106637412
43869018.5546875,0.03426108264575094
44345855.712890625,0.03336775284670079
44822692.87109375,0.03261718607134273
45299530.029296875,0.0319993931149209
45776367.1875,0.03150328041514454
46253204.345703125,0.03111683729744987
46730041.50390625,0.03082730010545406
47206878.662109375,0.030621303704669603
47683715.8203125,0.0304850310239877
48160552.978515625,0.03040437017463091
48637390.13671875,0.03036508648170623
49114227.294921875,0.030353013775371935
49591064.453125,0.030354265858182794
50067901.611328125,0.030355465547435838
50544738.76953125,0.03034398542505506
51021575.927734375,0.030308191708475964
51498413.0859375,0.030237680715391464
51975250.244140625,0.030123496385036738
52452087.40234375,0.029958317304002956
52928924.560546875,0.029736602643548937
53405761.71875,0.029454688246215832
53882598.876953125,0.02911082663337529
54359436.03515625,0.028705167723738913
54836273.193359375,0.028239680308276394
55313110.3515625,0.027718017564264077
55789947.509765625,0.02714533286837275
56266784.66796875,0.026528054675621675
56743621.826171875,0.025873631104164845
57220458.984375,0.025190255998691125
57697296.142578125,0.02448658859328981
58174133.30078125,0.02377147847555383
58650970.458984375,0.023053706442052124
59127807.6171875,0.022341750153418646
59604644.775390625,0.021643581402722212
60081481.93359375,0.020966499481724517
60558319.091796875,0.020317002749700303
61035156.25,0.019700698252861408
61511993.408203125,0.0191222472607299
61988830.56640625,0.018585342997643133
62465667.724609375,0.018092715731325815
62942504.8828125,0.0176461597708154
63419342.041015625,0.017246576814238135
63896179.19921875,0.016894030424634207
64373016.357421875,0.016587807118000838
64849853.515625,0.016326480516940252
65326690.673828125,0.016107976137378133
65803527.83203125,0.015929635513895073
66280364.990234375,0.015788279418370202
66757202.1484375,0.015680270791016096
67234039.30664062,0.015601578610826118
67710876.46484375,0.01554784424116988
68187713.62304688,0.015514451783800304
68664550.78125,0.01549660367898567
69141387.93945312,0.015489402245747463
69618225.09765625,0.015487937130570001
70095062.25585938,0.015487377806224941
70571899.4140625,0.015483069421961523
71048736.57226562,0.015470629538358233
71525573.73046875,0.015446042661890381
72002410.88867188,0.015405749087790688
72479248.046875,0.015346724407075739
72956085.20507812,0.015266546153749457
73432922.36328125,0.015163444456468904
73909759.52148438,0.015036334188089327
74386596.6796875,0.014884826929693491
74863433.83789062,0.014709222021186415
75340270.99609375,0.014510476987178613
75817108.15429688,0.014290158630371171
76293945.3125,0.014050377003645913
76770782.47070312,0.01379370524383565
77247619.62890625,0.013523088825324929
77724456.78710938,0.01324174813758527
78201293.9453125,0.01295307839349735
78678131.10351562,0.012660550739797839
79154968.26171875,0.012367618089801417
79631805.41992188,0.01207762866927287
80108642.578125,0.011793749607784568
80585479.73632812,0.011518902175669206
81062316.89453125,0.01125570951828182
81539154.05273438,0.011006457029444045
82015991.2109375,0.01077306488233566
82492828.36914062,0.010557071735908797
82969665.52734375,0.01035962828242301
83446502.68554688,0.010181499107147253
83923339.84375,0.010023071290827574
84400177.00195312,0.009884368282554222
84877014.16015625,0.009765067777999252
85353851.31835938,0.009664522620923224
85830688.4765625,0.00958178406563198
86307525.63476562,0.009515627055613169
86784362.79296875,0.009464577452970798
87261199.95117188,0.009426941364801003
87738037.109375,0.009400836835203975
88214874.26757812,0.009384228194192887
88691711.42578125,0.009374963276974672
89168548.58398438,0.009370813558803408
89645385.7421875,0.00936951701064004
90122222.90039062,0.009368823194878372
90599060.05859375,0.009366539818426242
91075897.21679688,0.009360579673934895
91552734.375,0.009349006658995773
92029571.53320312,0.009330079393622234
92506408.69140625,0.0093022908779285
92983245.84960938,0.00926440265629602
93460083.0078125,0.009215472084348406
93936920.16601562,0.00915487152469941
94413757.32421875,0.009082298612410864
94890594.48242188,0.008997777110225896
95367431.640625,0.008901648290757794
95844268.79882812,0.008794553209010188
96321105.95703125,0.008677406634656597
96797943.11523438,0.008551363772248664
97274780.2734375,0.008417781185963136
97751617.43164062,0.008278173546537036
98228454.58984375,0.008134167921628634
98705291.74804688,0.007987457334522847
99182128.90625,0.007839755224905303
99658966.06445312,0.007692752271168049


==> fig/residual_psd/60000.csv <==
-99658966.06445312,0.0076926319829884425
-99182128.90625,0.007838928066827618
-98705291.74804688,0.007984669313523644
-98228454.58984375,0.008127444032291879
-97751617.43164062,0.008264877542921687
-97274780.2734375,0.008394721317050907
-96797943.11523438,0.008514942832676712
-96321105.95703125,0.00862381174052453
-95844268.79882812,0.008719977791374366
-95367431.640625,0.008802536175732267
-94890594.48242188,0.008871076484159867
-94413757.32421875,0.008925712372650359
-93936920.16601562,0.008967090141419748
-93460083.0078125,0.008996375707392607
-92983245.84960938,0.009015220752583599
-92506408.69140625,0.009025710039985587
-92029571.53320312,0.009030292892648669
-91552734.375,0.009031702540762167
-91075897.21679688,0.009032867400333754
-90599060.05859375,0.009036818341313495
-90122222.90039062,0.009046595661775405
-89645385.7421875,0.009065158876893457
-89168548.58398438,0.009095301657021826
-88691711.42578125,0.009139573426745803
-88214874.26757812,0.009200208387781461
-87738037.109375,0.009279062161161913
-87261199.95117188,0.00937755593794291
-86784362.79296875,0.009496628022238916
-86307525.63476562,0.009636692938393556
-85830688.4765625,0.009797608800474627
-85353851.31835938,0.009978654310054584
-84877014.16015625,0.010178517429996174
-84400177.00195312,0.0103952983362097
-83923339.84375,0.010626529539547734
-83446502.68554688,0.010869215984054489
-82969665.52734375,0.011119897395401984
-82492828.36914062,0.011374734158932007
-82015991.2109375,0.011629616595892317
-81539154.05273438,0.011880295784952232
-81062316.89453125,0.01212253220088212
-80585479.73632812,0.012352256605572438
-80108642.578125,0.012565736034287952
-79631805.41992188,0.012759736567414507
-79154968.26171875,0.012931674024917076
-78678131.10351562,0.013079743870488339
-78201293.9453125,0.013203022495762676
-77724456.78710938,0.013301533623007906
-77247619.62890625,0.013376275690569983
-76770782.47070312,0.013429208576066304
-76293945.3125,0.0134632006290969
-75817108.15429688,0.013481939470233956
-75340270.99609375,0.013489812119605572
-74863433.83789062,0.013491761541018138
-74386596.6796875,0.013493127487887266
-73909759.52148438,0.013499479562497693
-73432922.36328125,0.013516449691478586
-72956085.20507812,0.01354956990975977
-72479248.046875,0.013604119640313179
-72002410.88867188,0.013684984815827715
-71525573.73046875,0.013796529486995307
-71048736.57226562,0.013942479257524322
-70571899.4140625,0.014125815181409544
-70095062.25585938,0.014348676772321586
-69618225.09765625,0.014612273522788365
-69141387.93945312,0.014916805714846104
-68664550.78125,0.015261397121937635
-68187713.62304688,0.015644044168478276
-67710876.46484375,0.016061587893416863
-67234039.30664062,0.01650971631473018
-66757202.1484375,0.016983005209412805
-66280364.990234375,0.017475004687480533
-65803527.83203125,0.017978377147430034
-65326690.673828125,0.018485089295778467
-64849853.515625,0.018986657085255258
-64373016.357421875,0.019474438002600257
-63896179.19921875,0.01993996055222013
-63419342.041015625,0.020375276531573734
-62942504.8828125,0.020773318277817115
-62465667.724609375,0.02112824092610805
-61988830.56640625,0.02143572918695369
-61511993.408203125,0.021693249390565605
-61035156.25,0.0219002305363722
-60558319.091796875,0.02205816260196385
-60081481.93359375,0.022170606000438693
-59604644.775390625,0.02224311227681947
-59127807.6171875,0.022283062266679428
-58650970.458984375,0.022299433355577908
-58174133.30078125,0.022302511595520155
-57697296.142578125,0.022303566814697598
-57220458.984375,0.022314509261020195
-56743621.826171875,0.022347544749898075
-56266784.66796875,0.02241484199343016
-55789947.509765625,0.022528221250966103
-55313110.3515625,0.022698868315943838
-54836273.193359375,0.022937072896427997
-54359436.03515625,0.02325198641721822
-53882598.876953125,0.023651391834019018
-53405761.71875,0.024141477678277432
-52928924.560546875,0.024726610450977446
-52452087.40234375,0.025409103547031173
-51975250.244140625,0.02618898668783689
-51498413.0859375,0.02706378664589501
-51021575.927734375,0.028028336921035645
-50544738.76953125,0.02907463991899166
-50067901.611328125,0.03019180905210887
-49591064.453125,0.031366119144667984
-49114227.294921875,0.03258119097948679
-48637390.13671875,0.03381832955165544
-48160552.978515625,0.03505702583176572
-47683715.8203125,0.036275619278087125
-47206878.662109375,0.03745210408446463
-46730041.50390625,0.03856504763433924
-46253204.345703125,0.03959457644647038
-45776367.1875,0.04052337462915591
-45299530.029296875,0.04133763388778527
-44822692.87109375,0.04202789344937414
-44345855.712890625,0.04258971333435704
-43869018.5546875,0.0430241350444958
-43392181.396484375,0.043337899111512604
-42915344.23828125,0.0435434076228198
-42438507.080078125,0.043658439891689764
-41961669.921875,0.043705648675837226
-41484832.763671875,0.04371188054839939
-41007995.60546875,0.043707375208245886
-40531158.447265625,0.04372490320550879
-40054321.2890625,0.04379889899983923
-39577484.130859375,0.04396463658143294
-39100646.97265625,0.04425747911022487
-38623809.814453125,0.04471221407405443
-38146972.65625,0.04536246393385432
-37670135.498046875,0.046240142137579696
-37193298.33984375,0.04737490884365585
-36716461.181640625,0.04879357248359828
-36239624.0234375,0.05051938449621008
-35762786.865234375,0.052571186230806574
-35285949.70703125,0.05496238891757093
-34809112.548828125,0.05769979813190646
-34332275.390625,0.0607823304015367
-33855438.232421875,0.06419970747868547
-33378601.07421875,0.06793124855535394
-32901763.916015625,0.07194490734524675
-32424926.7578125,0.0761967148612744
-31948089.599609375,0.08063078621777012
-31471252.44140625,0.08518002873273961
-30994415.283203125,0.08976764879446196
-30517578.125,0.09430949837664145
-30040740.966796875,0.09871723293060318
-29563903.80859375,0.10290217680867975
-29087066.650390625,0.10677971800384756
-28610229.4921875,0.11027398919792114
-28133392.333984375,0.11332254512886167
-27656555.17578125,0.1158807242516322
-27179718.017578125,0.11792539066842364
-26702880.859375,0.11945779257887583
-26226043.701171875,0.12050534484988637
-25749206.54296875,0.1211222408374607
-25272369.384765625,0.12138891385802875
-24795532.2265625,0.12141049023155932
-24318695.068359375,0.12131449004766498
-23841857.91015625,0.12124812437051019
-23365020.751953125,0.12137559482242792
-22888183.59375,0.12187581198462745
-22411346.435546875,0.12294090526592848
-21934509.27734375,0.12477579637969705
-21457672.119140625,0.1275989549218612
-20980834.9609375,0.13164425773846505
-20503997.802734375,0.13716364992353747
-20027160.64453125,0.14443007572194583
-19550323.486328125,0.15373993729982072
-19073486.328125,0.16541417479629975
-18596649.169921875,0.17979696782828958
-18119812.01171875,0.1972510585776775
-17642974.853515625,0.2181488053692512
-17166137.6953125,0.24285830030190267
-16689300.537109375,0.27172422179716893
-16212463.37890625,0.3050435284504026
-15735626.220703125,0.34303660872968966
-15258789.0625,0.3858150462228803
-14781951.904296875,0.4333476987100019
-14305114.74609375,0.48542727289898147
-13828277.587890625,0.5416399557069622
-13351440.4296875,0.6013408911899227
-12874603.271484375,0.663638330866192
-12397766.11328125,0.7273891071327084
-11920928.955078125,0.7912076726955768
-11444091.796875,0.8534903188787892
-10967254.638671875,0.9124553564019897
-10490417.48046875,0.9661990560471558
-10013580.322265625,1.0127660622124277
-9536743.1640625,1.0502318812339295
-9059906.005859375,1.0767939882749629
-8583068.84765625,1.0908671737218816
-8106231.689453125,1.0911780407299745
-7629394.53125,1.0768531379501447
-7152557.373046875,1.047495117491636
-6675720.21484375,1.0032415786313087
-6198883.056640625,0.9448018987098014
-5722045.8984375,0.8734683435249815
-5245208.740234375,0.7910990433916978
-4768371.58203125,0.7000719467376166
-4291534.423828125,0.6032105294954069
-3814697.265625,0.5036837403699628
-3337860.107421875,0.40488428713138686
-2861022.94921875,0.3102908062955336
-2384185.791015625,0.22332060599361536
-1907348.6328125,0.1471804444783683
-1430511.474609375,0.08472314304470627
-953674.31640625,0.03831769913897634
-476837.158203125,0.009739961550328052
0.0,8.988543187918602e-05
476837.158203125,0.009739961550328058
953674.31640625,0.03831769913897634
1430511.474609375,0.08472314304470627
1907348.6328125,0.1471804444783683
2384185.791015625,0.22332060599361536
2861022.94921875,0.3102908062955336
3337860.107421875,0.4048842871313868
3814697.265625,0.5036837403699626
4291534.423828125,0.6032105294954069
4768371.58203125,0.7000719467376166
5245208.740234375,0.7910990433916979
5722045.8984375,0.8734683435249815
6198883.056640625,0.9448018987098012
6675720.21484375,1.0032415786313087
7152557.373046875,1.0474951174916363
7629394.53125,1.0768531379501447
8106231.689453125,1.0911780407299743
8583068.84765625,1.0908671737218811
9059906.005859375,1.0767939882749626
9536743.1640625,1.0502318812339295
10013580.322265625,1.0127660622124277
10490417.48046875,0.9661990560471558
10967254.638671875,0.9124553564019897
11444091.796875,0.8534903188787891
11920928.955078125,0.7912076726955768
12397766.11328125,0.7273891071327084
12874603.271484375,0.663638330866192
13351440.4296875,0.6013408911899227
13828277.587890625,0.5416399557069622
14305114.74609375,0.48542727289898147
14781951.904296875,0.4333476987100019
15258789.0625,0.3858150462228803
15735626.220703125,0.34303660872968966
16212463.37890625,0.3050435284504026
16689300.537109375,0.271724221797169
17166137.6953125,0.24285830030190264
17642974.853515625,0.2181488053692512
18119812.01171875,0.19725105857767747
18596649.169921875,0.1797969678282896
19073486.328125,0.16541417479629972
19550323.486328125,0.15373993729982072
20027160.64453125,0.14443007572194583
20503997.802734375,0.13716364992353747
20980834.9609375,0.13164425773846505
21457672.119140625,0.12759895492186119
21934509.27734375,0.12477579637969705
22411346.435546875,0.12294090526592848
22888183.59375,0.12187581198462746
23365020.751953125,0.12137559482242793
23841857.91015625,0.12124812437051019
24318695.068359375,0.12131449004766498
24795532.2265625,0.12141049023155934
25272369.384765625,0.12138891385802875
25749206.54296875,0.1211222408374607
26226043.701171875,0.12050534484988637
26702880.859375,0.11945779257887583
27179718.017578125,0.11792539066842364
27656555.17578125,0.1158807242516322
28133392.333984375,0.11332254512886165
28610229.4921875,0.11027398919792114
29087066.650390625,0.10677971800384757
29563903.80859375,0.10290217680867975
30040740.966796875,0.0987172329306032
30517578.125,0.09430949837664145
30994415.283203125,0.08976764879446197
31471252.44140625,0.08518002873273961
31948089.599609375,0.08063078621777012
32424926.7578125,0.07619671486127441
32901763.916015625,0.07194490734524676
33378601.07421875,0.06793124855535394
33855438.232421875,0.06419970747868547
34332275.390625,0.060782330401536716
34809112.548828125,0.057699798131906455
35285949.70703125,0.05496238891757094
35762786.865234375,0.05257118623080659
36239624.0234375,0.05051938449621009
36716461.181640625,0.04879357248359828
37193298.33984375,0.04737490884365586
37670135.498046875,0.04624014213757971
38146972.65625,0.04536246393385433
38623809.814453125,0.044712214074054416
39100646.97265625,0.04425747911022487
39577484.130859375,0.04396463658143294
40054321.2890625,0.04379889899983922
40531158.447265625,0.04372490320550879
41007995.60546875,0.04370737520824589
41484832.763671875,0.04371188054839939
41961669.921875,0.043705648675837226
42438507.080078125,0.043658439891689764
42915344.23828125,0.0435434076228198
43392181.396484375,0.043337899111512604
43869018.5546875,0.0430241350444958
44345855.712890625,0.042589713334357036
44822692.87109375,0.04202789344937414
45299530.029296875,0.041337633887785274
45776367.1875,0.04052337462915591
46253204.345703125,0.03959457644647038
46730041.50390625,0.03856504763433923
47206878.662109375,0.03745210408446464
47683715.8203125,0.03627561927808713
48160552.978515625,0.03505702583176572
48637390.13671875,0.03381832955165544
49114227.294921875,0.0325811909794868
49591064.453125,0.031366119144667984
50067901.611328125,0.030191809052108873
50544738.76953125,0.029074639918991663
51021575.927734375,0.028028336921035645
51498413.0859375,0.02706378664589501
51975250.244140625,0.02618898668783689
52452087.40234375,0.02540910354703117
52928924.560546875,0.024726610450977446
53405761.71875,0.024141477678277436
53882598.876953125,0.023651391834019018
54359436.03515625,0.023251986417218217
54836273.193359375,0.02293707289642799
55313110.3515625,0.022698868315943834
55789947.509765625,0.022528221250966103
56266784.66796875,0.022414841993430152
56743621.826171875,0.02234754474989807
57220458.984375,0.0223145092610202
57697296.142578125,0.022303566814697598
58174133.30078125,0.02230251159552015
58650970.458984375,0.022299433355577904
59127807.6171875,0.02228306226667942
59604644.775390625,0.022243112276819466
60081481.93359375,0.02217060600043869
60558319.091796875,0.02205816260196385
61035156.25,0.021900230536372196
61511993.408203125,0.021693249390565602
61988830.56640625,0.021435729186953686
62465667.724609375,0.02112824092610805
62942504.8828125,0.020773318277817115
63419342.041015625,0.020375276531573734
63896179.19921875,0.01993996055222013
64373016.357421875,0.019474438002600257
64849853.515625,0.018986657085255255
65326690.673828125,0.01848508929577847
65803527.83203125,0.017978377147430034
66280364.990234375,0.017475004687480533
66757202.1484375,0.01698300520941281
67234039.30664062,0.01650971631473018
67710876.46484375,0.016061587893416867
68187713.62304688,0.01564404416847828
68664550.78125,0.015261397121937635
69141387.93945312,0.014916805714846104
69618225.09765625,0.014612273522788363
70095062.25585938,0.014348676772321586
70571899.4140625,0.014125815181409547
71048736.57226562,0.013942479257524325
71525573.73046875,0.013796529486995305
72002410.88867188,0.013684984815827712
72479248.046875,0.013604119640313179
72956085.20507812,0.013549569909759772
73432922.36328125,0.013516449691478586
73909759.52148438,0.01349947956249769
74386596.6796875,0.013493127487887266
74863433.83789062,0.013491761541018138
75340270.99609375,0.013489812119605572
75817108.15429688,0.013481939470233954
76293945.3125,0.0134632006290969
76770782.47070312,0.013429208576066304
77247619.62890625,0.013376275690569987
77724456.78710938,0.013301533623007906
78201293.9453125,0.013203022495762674
78678131.10351562,0.013079743870488339
79154968.26171875,0.012931674024917076
79631805.41992188,0.012759736567414507
80108642.578125,0.012565736034287954
80585479.73632812,0.012352256605572438
81062316.89453125,0.01212253220088212
81539154.05273438,0.011880295784952234
82015991.2109375,0.011629616595892315
82492828.36914062,0.011374734158932007
82969665.52734375,0.011119897395401987
83446502.68554688,0.010869215984054492
83923339.84375,0.010626529539547735
84400177.00195312,0.010395298336209703
84877014.16015625,0.010178517429996177
85353851.31835938,0.00997865431005459
85830688.4765625,0.009797608800474627
86307525.63476562,0.00963669293839356
86784362.79296875,0.009496628022238916
87261199.95117188,0.009377555937942914
87738037.109375,0.009279062161161915
88214874.26757812,0.009200208387781461
88691711.42578125,0.009139573426745805
89168548.58398438,0.009095301657021826
89645385.7421875,0.009065158876893457
90122222.90039062,0.009046595661775405
90599060.05859375,0.009036818341313493
91075897.21679688,0.009032867400333754
91552734.375,0.009031702540762167
92029571.53320312,0.009030292892648667
92506408.69140625,0.009025710039985587
92983245.84960938,0.009015220752583599
93460083.0078125,0.008996375707392607
93936920.16601562,0.008967090141419746
94413757.32421875,0.008925712372650359
94890594.48242188,0.008871076484159869
95367431.640625,0.008802536175732265
95844268.79882812,0.008719977791374366
96321105.95703125,0.00862381174052453
96797943.11523438,0.008514942832676712
97274780.2734375,0.008394721317050904
97751617.43164062,0.008264877542921689
98228454.58984375,0.008127444032291879
98705291.74804688,0.007984669313523644
99182128.90625,0.007838928066827622
99658966.06445312,0.007692631982988446


==> fig/residual_psd/numerical/10000.csv <==
-199317932.12890625,4.786434780962605e-06
-198364257.8125,5.048210750383376e-06
-197410583.49609375,5.343291274686152e-06
-196456909.1796875,5.490962067832917e-06
-195503234.86328125,5.486298777046808e-06
-194549560.546875,5.4684079463302936e-06
-193595886.23046875,5.524722571553307e-06
-192642211.9140625,5.62158446776015e-06
-191688537.59765625,5.727991537289812e-06
-190734863.28125,5.895221400617053e-06
-189781188.96484375,6.150574283833995e-06
-188827514.6484375,6.391293455027797e-06
-187873840.33203125,6.483504803045096e-06
-186920166.015625,6.442400506933106e-06
-185966491.69921875,6.423067893042016e-06
-185012817.3828125,6.529350757595741e-06
-184059143.06640625,6.71500283919041e-06
-183105468.75,6.892712743813171e-06
-182151794.43359375,7.048479328381882e-06
-181198120.1171875,7.187749338259249e-06
-180244445.80078125,7.246596644063975e-06
-179290771.484375,7.167552920758668e-06
-178337097.16796875,7.048273917004676e-06
-177383422.8515625,7.10088642028975e-06
-176429748.53515625,7.4143250411305515e-06
-175476074.21875,7.821744322715674e-06
-174522399.90234375,8.062842581985286e-06
-173568725.5859375,8.045424451418965e-06
-172615051.26953125,7.896875916249461e-06
-171661376.953125,7.788220535859821e-06
-170707702.63671875,7.77902270445516e-06
-169754028.3203125,7.83689062014642e-06
-168800354.00390625,7.932455957703198e-06
-167846679.6875,8.061975646309486e-06
-166893005.37109375,8.20595348104767e-06
-165939331.0546875,8.321256959092293e-06
-164985656.73828125,8.38479578511498e-06
-164031982.421875,8.421115463520214e-06
-163078308.10546875,8.477705284409703e-06
-162124633.7890625,8.582606899654987e-06
-161170959.47265625,8.723291420675758e-06
-160217285.15625,8.85001561946166e-06
-159263610.83984375,8.899925495982425e-06
-158309936.5234375,8.843555429591294e-06
-157356262.20703125,8.726615039301095e-06
-156402587.890625,8.651783026195218e-06
-155448913.57421875,8.689138883146158e-06
-154495239.2578125,8.79573833013771e-06
-153541564.94140625,8.845098627274724e-06
-152587890.625,8.757862618822565e-06
-151634216.30859375,8.594858134137743e-06
-150680541.9921875,8.4938054999813e-06
-149726867.67578125,8.512490874532339e-06
-148773193.359375,8.574024916582464e-06
-147819519.04296875,8.596153933038485e-06
-146865844.7265625,8.633348427024558e-06
-145912170.41015625,8.809162279667907e-06
-144958496.09375,9.092921387054605e-06
-144004821.77734375,9.236668793276023e-06
-143051147.4609375,9.03008585213785e-06
-142097473.14453125,8.594045926262753e-06
-141143798.828125,8.31148649809492e-06
-140190124.51171875,8.42419431011247e-06
-139236450.1953125,8.772603785839587e-06
-138282775.87890625,9.000140507770295e-06
-137329101.5625,8.961973514727117e-06
-136375427.24609375,8.841714165805465e-06
-135421752.9296875,8.884210810167638e-06
-134468078.61328125,9.120188704589575e-06
-133514404.296875,9.385176960142793e-06
-132560729.98046875,9.517963860902734e-06
-131607055.6640625,9.475107802105165e-06
-130653381.34765625,9.320315672279351e-06
-129699707.03125,9.196337063165634e-06
-128746032.71484375,9.268163503275411e-06
-127792358.3984375,9.569956515988156e-06
-126838684.08203125,9.888494168682175e-06
-125885009.765625,9.916103989603962e-06
-124931335.44921875,9.59822714301789e-06
-123977661.1328125,9.259419576214601e-06
-123023986.81640625,9.289814184384448e-06
-122070312.5,9.740206874724875e-06
-121116638.18359375,1.0322536346676957e-05
-120162963.8671875,1.0786016503048153e-05
-119209289.55078125,1.1152482318052653e-05
-118255615.234375,1.1532652122554123e-05
-117301940.91796875,1.1856821248777003e-05
-116348266.6015625,1.1951632884700541e-05
-115394592.28515625,1.1848684623361399e-05
-114440917.96875,1.1834554807020723e-05
-113487243.65234375,1.2111028928897312e-05
-112533569.3359375,1.2518579041975851e-05
-111579895.01953125,1.2732305392389841e-05
-110626220.703125,1.2700011966312995e-05
-109672546.38671875,1.2742177276145509e-05
-108718872.0703125,1.3172121609421293e-05
-107765197.75390625,1.3933109966150518e-05
-106811523.4375,1.4719309485006566e-05
-105857849.12109375,1.5393034482642503e-05
-104904174.8046875,1.6124263943091233e-05
-103950500.48828125,1.7078530142530666e-05
-102996826.171875,1.8105737194553805e-05
-102043151.85546875,1.8874466291567742e-05
-101089477.5390625,1.9278030152117156e-05
-100135803.22265625,1.957109726582488e-05
-99182128.90625,2.007009479158289e-05
-98228454.58984375,2.082270897543137e-05
-97274780.2734375,2.1643872524700524e-05
-96321105.95703125,2.2403806737080922e-05
-95367431.640625,2.318020855061145e-05
-94413757.32421875,2.415023636361282e-05
-93460083.0078125,2.5414638800439945e-05
-92506408.69140625,2.6902249596568844e-05
-91552734.375,2.8349585389314967e-05
-90599060.05859375,2.9412885175607745e-05
-89645385.7421875,2.9991852849340325e-05
-88691711.42578125,3.0512832493964374e-05
-87738037.109375,3.1680336200583034e-05
-86784362.79296875,3.371661002089108e-05
-85830688.4765625,3.593778341732416e-05
-84877014.16015625,3.7386524831898966e-05
-83923339.84375,3.7957449524507064e-05
-82969665.52734375,3.86191834799777e-05
-82015991.2109375,4.0304374059259654e-05
-81062316.89453125,4.2754365427939594e-05
-80108642.578125,4.477546657710005e-05
-79154968.26171875,4.563036395368744e-05
-78201293.9453125,4.588076950049385e-05
-77247619.62890625,4.6732384842727936e-05
-76293945.3125,4.876184865233766e-05
-75340270.99609375,5.146533216837916e-05
-74386596.6796875,5.389265937573414e-05
-73432922.36328125,5.5463693460415475e-05
-72479248.046875,5.621976948623684e-05
-71525573.73046875,5.659411042461343e-05
-70571899.4140625,5.710241586191556e-05
-69618225.09765625,5.812313450071827e-05
-68664550.78125,5.979287708610504e-05
-67710876.46484375,6.204425520596784e-05
-66757202.1484375,6.466775235025456e-05
-65803527.83203125,6.72232193893555e-05
-64849853.515625,6.899097304882682e-05
-63896179.19921875,6.939724809921832e-05
-62942504.8828125,6.875209240160977e-05
-61988830.56640625,6.833985977061858e-05
-61035156.25,6.934828098259673e-05
-60081481.93359375,7.164821181353713e-05
-59127807.6171875,7.3935847777632e-05
-58174133.30078125,7.517201052204747e-05
-57220458.984375,7.5573071829953e-05
-56266784.66796875,7.603007297064109e-05
-55313110.3515625,7.693754684976463e-05
-54359436.03515625,7.798844977085484e-05
-53405761.71875,7.883774263085939e-05
-52452087.40234375,7.934144306002942e-05
-51498413.0859375,7.916829041741806e-05
-50544738.76953125,7.79612400319616e-05
-49591064.453125,7.6309796269448e-05
-48637390.13671875,7.588839546084045e-05
-47683715.8203125,7.7693883402213e-05
-46730041.50390625,8.024506741629088e-05
-45776367.1875,8.053706063024238e-05
-44822692.87109375,7.729378983182437e-05
-43869018.5546875,7.265001767635233e-05
-42915344.23828125,6.987661193476185e-05
-41961669.921875,6.973514735190526e-05
-41007995.60546875,6.995294605604504e-05
-40054321.2890625,6.838108906589196e-05
-39100646.97265625,6.571949203845302e-05
-38146972.65625,6.440948459392065e-05
-37193298.33984375,6.532477988601802e-05
-36239624.0234375,6.656340437241563e-05
-35285949.70703125,6.571409449431887e-05
-34332275.390625,6.258865427059814e-05
-33378601.07421875,5.9157731329793616e-05
-32424926.7578125,5.712282417259107e-05
-31471252.44140625,5.621649890645869e-05
-30517578.125,5.496467747349303e-05
-29563903.80859375,5.256033411478106e-05
-28610229.4921875,4.956032853906803e-05
-27656555.17578125,4.693581764649665e-05
-26702880.859375,4.4932625307799114e-05
-25749206.54296875,4.306315626106855e-05
-24795532.2265625,4.096686879663678e-05
-23841857.91015625,3.891303178098146e-05
-22888183.59375,3.734699024045357e-05
-21934509.27734375,3.6144078787443e-05
-20980834.9609375,3.458619143140013e-05
-20027160.64453125,3.214292397649152e-05
-19073486.328125,2.9096363079654704e-05
-18119812.01171875,2.621753675513034e-05
-17166137.6953125,2.3900999122165344e-05
-16212463.37890625,2.1847866594655887e-05
-15258789.0625,1.9633779559067357e-05
-14305114.74609375,1.731760374860336e-05
-13351440.4296875,1.526980966659854e-05
-12397766.11328125,1.3570712577617108e-05
-11444091.796875,1.1928881760345142e-05
-10490417.48046875,1.021651578125389e-05
-9536743.1640625,8.724291712764763e-06
-8583068.84765625,7.67010424044978e-06
-7629394.53125,6.73198206423356e-06
-6675720.21484375,5.451209393014158e-06
-5722045.8984375,4.005635875879594e-06
-4768371.58203125,3.1161104371455014e-06
-3814697.265625,3.0248451365604356e-06
-2861022.94921875,2.974929021856768e-06
-1907348.6328125,2.1096844295559747e-06
-953674.31640625,7.04983041815465e-07
0.0,2.3332115340172734e-36
953674.31640625,7.04983041815465e-07
1907348.6328125,2.1096844295559747e-06
2861022.94921875,2.974929021856768e-06
3814697.265625,3.0248451365604356e-06
4768371.58203125,3.1161104371455014e-06
5722045.8984375,4.005635875879594e-06
6675720.21484375,5.451209393014158e-06
7629394.53125,6.73198206423356e-06
8583068.84765625,7.67010424044978e-06
9536743.1640625,8.724291712764763e-06
10490417.48046875,1.021651578125389e-05
11444091.796875,1.1928881760345142e-05
12397766.11328125,1.3570712577617108e-05
13351440.4296875,1.526980966659854e-05
14305114.74609375,1.731760374860336e-05
15258789.0625,1.9633779559067357e-05
16212463.37890625,2.1847866594655887e-05
17166137.6953125,2.3900999122165344e-05
18119812.01171875,2.621753675513034e-05
19073486.328125,2.9096363079654704e-05
20027160.64453125,3.214292397649152e-05
20980834.9609375,3.458619143140013e-05
21934509.27734375,3.6144078787443e-05
22888183.59375,3.734699024045357e-05
23841857.91015625,3.891303178098146e-05
24795532.2265625,4.096686879663678e-05
25749206.54296875,4.306315626106855e-05
26702880.859375,4.4932625307799114e-05
27656555.17578125,4.693581764649665e-05
28610229.4921875,4.956032853906803e-05
29563903.80859375,5.256033411478106e-05
30517578.125,5.496467747349303e-05
31471252.44140625,5.621649890645869e-05
32424926.7578125,5.712282417259107e-05
33378601.07421875,5.9157731329793616e-05
34332275.390625,6.258865427059814e-05
35285949.70703125,6.571409449431887e-05
36239624.0234375,6.656340437241563e-05
37193298.33984375,6.532477988601802e-05
38146972.65625,6.440948459392065e-05
39100646.97265625,6.571949203845302e-05
40054321.2890625,6.838108906589196e-05
41007995.60546875,6.995294605604504e-05
41961669.921875,6.973514735190526e-05
42915344.23828125,6.987661193476185e-05
43869018.5546875,7.265001767635233e-05
44822692.87109375,7.729378983182437e-05
45776367.1875,8.053706063024238e-05
46730041.50390625,8.024506741629088e-05
47683715.8203125,7.7693883402213e-05
48637390.13671875,7.588839546084045e-05
49591064.453125,7.6309796269448e-05
50544738.76953125,7.79612400319616e-05
51498413.0859375,7.916829041741806e-05
52452087.40234375,7.934144306002942e-05
53405761.71875,7.883774263085939e-05
54359436.03515625,7.798844977085484e-05
55313110.3515625,7.693754684976463e-05
56266784.66796875,7.603007297064109e-05
57220458.984375,7.5573071829953e-05
58174133.30078125,7.517201052204747e-05
59127807.6171875,7.3935847777632e-05
60081481.93359375,7.164821181353713e-05
61035156.25,6.934828098259673e-05
61988830.56640625,6.833985977061858e-05
62942504.8828125,6.875209240160977e-05
63896179.19921875,6.939724809921832e-05
64849853.515625,6.899097304882682e-05
65803527.83203125,6.72232193893555e-05
66757202.1484375,6.466775235025456e-05
67710876.46484375,6.204425520596784e-05
68664550.78125,5.979287708610504e-05
69618225.09765625,5.812313450071827e-05
70571899.4140625,5.710241586191556e-05
71525573.73046875,5.659411042461343e-05
72479248.046875,5.621976948623684e-05
73432922.36328125,5.5463693460415475e-05
74386596.6796875,5.389265937573414e-05
75340270.99609375,5.146533216837916e-05
76293945.3125,4.876184865233766e-05
77247619.62890625,4.6732384842727936e-05
78201293.9453125,4.588076950049385e-05
79154968.26171875,4.563036395368744e-05
80108642.578125,4.477546657710005e-05
81062316.89453125,4.2754365427939594e-05
82015991.2109375,4.0304374059259654e-05
82969665.52734375,3.86191834799777e-05
83923339.84375,3.7957449524507064e-05
84877014.16015625,3.7386524831898966e-05
85830688.4765625,3.593778341732416e-05
86784362.79296875,3.371661002089108e-05
87738037.109375,3.1680336200583034e-05
88691711.42578125,3.0512832493964374e-05
89645385.7421875,2.9991852849340325e-05
90599060.05859375,2.9412885175607745e-05
91552734.375,2.8349585389314967e-05
92506408.69140625,2.6902249596568844e-05
93460083.0078125,2.5414638800439945e-05
94413757.32421875,2.415023636361282e-05
95367431.640625,2.318020855061145e-05
96321105.95703125,2.2403806737080922e-05
97274780.2734375,2.1643872524700524e-05
98228454.58984375,2.082270897543137e-05
99182128.90625,2.007009479158289e-05
100135803.22265625,1.957109726582488e-05
101089477.5390625,1.9278030152117156e-05
102043151.85546875,1.8874466291567742e-05
102996826.171875,1.8105737194553805e-05
103950500.48828125,1.7078530142530666e-05
104904174.8046875,1.6124263943091233e-05
105857849.12109375,1.5393034482642503e-05
106811523.4375,1.4719309485006566e-05
107765197.75390625,1.3933109966150518e-05
108718872.0703125,1.3172121609421293e-05
109672546.38671875,1.2742177276145509e-05
110626220.703125,1.2700011966312995e-05
111579895.01953125,1.2732305392389841e-05
112533569.3359375,1.2518579041975851e-05
113487243.65234375,1.2111028928897312e-05
114440917.96875,1.1834554807020723e-05
115394592.28515625,1.1848684623361399e-05
116348266.6015625,1.1951632884700541e-05
117301940.91796875,1.1856821248777003e-05
118255615.234375,1.1532652122554123e-05
119209289.55078125,1.1152482318052653e-05
120162963.8671875,1.0786016503048153e-05
121116638.18359375,1.0322536346676957e-05
122070312.5,9.740206874724875e-06
123023986.81640625,9.289814184384448e-06
123977661.1328125,9.259419576214601e-06
124931335.44921875,9.59822714301789e-06
125885009.765625,9.916103989603962e-06
126838684.08203125,9.888494168682175e-06
127792358.3984375,9.569956515988156e-06
128746032.71484375,9.268163503275411e-06
129699707.03125,9.196337063165634e-06
130653381.34765625,9.320315672279351e-06
131607055.6640625,9.475107802105165e-06
132560729.98046875,9.517963860902734e-06
133514404.296875,9.385176960142793e-06
134468078.61328125,9.120188704589575e-06
135421752.9296875,8.884210810167638e-06
136375427.24609375,8.841714165805465e-06
137329101.5625,8.961973514727117e-06
138282775.87890625,9.000140507770295e-06
139236450.1953125,8.772603785839587e-06
140190124.51171875,8.42419431011247e-06
141143798.828125,8.31148649809492e-06
142097473.14453125,8.594045926262753e-06
143051147.4609375,9.03008585213785e-06
144004821.77734375,9.236668793276023e-06
144958496.09375,9.092921387054605e-06
145912170.41015625,8.809162279667907e-06
146865844.7265625,8.633348427024558e-06
147819519.04296875,8.596153933038485e-06
148773193.359375,8.574024916582464e-06
149726867.67578125,8.512490874532339e-06
150680541.9921875,8.4938054999813e-06
151634216.30859375,8.594858134137743e-06
152587890.625,8.757862618822565e-06
153541564.94140625,8.845098627274724e-06
154495239.2578125,8.79573833013771e-06
155448913.57421875,8.689138883146158e-06
156402587.890625,8.651783026195218e-06
157356262.20703125,8.726615039301095e-06
158309936.5234375,8.843555429591294e-06
159263610.83984375,8.899925495982425e-06
160217285.15625,8.85001561946166e-06
161170959.47265625,8.723291420675758e-06
162124633.7890625,8.582606899654987e-06
163078308.10546875,8.477705284409703e-06
164031982.421875,8.421115463520214e-06
164985656.73828125,8.38479578511498e-06
165939331.0546875,8.321256959092293e-06
166893005.37109375,8.20595348104767e-06
167846679.6875,8.061975646309486e-06
168800354.00390625,7.932455957703198e-06
169754028.3203125,7.83689062014642e-06
170707702.63671875,7.77902270445516e-06
171661376.953125,7.788220535859821e-06
172615051.26953125,7.896875916249461e-06
173568725.5859375,8.045424451418965e-06
174522399.90234375,8.062842581985286e-06
175476074.21875,7.821744322715674e-06
176429748.53515625,7.4143250411305515e-06
177383422.8515625,7.10088642028975e-06
178337097.16796875,7.048273917004676e-06
179290771.484375,7.167552920758668e-06
180244445.80078125,7.246596644063975e-06
181198120.1171875,7.187749338259249e-06
182151794.43359375,7.048479328381882e-06
183105468.75,6.892712743813171e-06
184059143.06640625,6.71500283919041e-06
185012817.3828125,6.529350757595741e-06
185966491.69921875,6.423067893042016e-06
186920166.015625,6.442400506933106e-06
187873840.33203125,6.483504803045096e-06
188827514.6484375,6.391293455027797e-06
189781188.96484375,6.150574283833995e-06
190734863.28125,5.895221400617053e-06
191688537.59765625,5.727991537289812e-06
192642211.9140625,5.62158446776015e-06
193595886.23046875,5.524722571553307e-06
194549560.546875,5.4684079463302936e-06
195503234.86328125,5.486298777046808e-06
196456909.1796875,5.490962067832917e-06
197410583.49609375,5.343291274686152e-06
198364257.8125,5.048210750383376e-06
199317932.12890625,4.786434780962605e-06


==> fig/residual_psd/numerical/20000.csv <==
-199317932.12890625,5.885634173748489e-06
-198364257.8125,5.871011380331448e-06
-197410583.49609375,5.853461729246085e-06
-196456909.1796875,5.921339974991697e-06
-195503234.86328125,6.035957862610252e-06
-194549560.546875,6.097262247888901e-06
-193595886.23046875,6.092594165082236e-06
-192642211.9140625,6.126663658239766e-06
-191688537.59765625,6.29131700767968e-06
-190734863.28125,6.545517752604272e-06
-189781188.96484375,6.756653168613905e-06
-188827514.6484375,6.842242885651245e-06
-187873840.33203125,6.836230622179341e-06
-186920166.015625,6.822159452429627e-06
-185966491.69921875,6.842870319232211e-06
-185012817.3828125,6.891874120877776e-06
-184059143.06640625,6.958020732549792e-06
-183105468.75,7.039559636739305e-06
-182151794.43359375,7.122393776937791e-06
-181198120.1171875,7.181014048003786e-06
-180244445.80078125,7.2102465534367385e-06
-179290771.484375,7.231521491365831e-06
-178337097.16796875,7.257202894159847e-06
-177383422.8515625,7.273966070342044e-06
-176429748.53515625,7.279890787536296e-06
-175476074.21875,7.310634676707443e-06
-174522399.90234375,7.3899775056069326e-06
-173568725.5859375,7.467055852857979e-06
-172615051.26953125,7.458910797141377e-06
-171661376.953125,7.3763235320522884e-06
-170707702.63671875,7.355815501561087e-06
-169754028.3203125,7.5088988432472755e-06
-168800354.00390625,7.756586433158251e-06
-167846679.6875,7.882972083621543e-06
-166893005.37109375,7.77737427727812e-06
-165939331.0546875,7.571285960918239e-06
-164985656.73828125,7.489690631901564e-06
-164031982.421875,7.601972260233486e-06
-163078308.10546875,7.785131046029726e-06
-162124633.7890625,7.920019664719396e-06
-161170959.47265625,8.03079062147749e-06
-160217285.15625,8.182051441089594e-06
-159263610.83984375,8.31490337097258e-06
-158309936.5234375,8.298972128099206e-06
-157356262.20703125,8.152220844917433e-06
-156402587.890625,8.099930410908162e-06
-155448913.57421875,8.335545901337654e-06
-154495239.2578125,8.768666009214732e-06
-153541564.94140625,9.10382599236061e-06
-152587890.625,9.176145651479221e-06
-151634216.30859375,9.129474733441669e-06
-150680541.9921875,9.223906566603221e-06
-149726867.67578125,9.534275239702299e-06
-148773193.359375,9.915896383544125e-06
-147819519.04296875,1.023592266672987e-05
-146865844.7265625,1.0529436962575073e-05
-145912170.41015625,1.0885800797043448e-05
-144958496.09375,1.1265127134809267e-05
-144004821.77734375,1.1528727482392295e-05
-143051147.4609375,1.1644553343139096e-05
-142097473.14453125,1.1769514483519056e-05
-141143798.828125,1.207449916802836e-05
-140190124.51171875,1.2527785706226665e-05
-139236450.1953125,1.2911134850684002e-05
-138282775.87890625,1.3047339427075789e-05
-137329101.5625,1.2968853159968678e-05
-136375427.24609375,1.2855240213813762e-05
-135421752.9296875,1.284710272719193e-05
-134468078.61328125,1.2950641127841812e-05
-133514404.296875,1.3098632446139978e-05
-132560729.98046875,1.3256257618174888e-05
-131607055.6640625,1.3447898899773591e-05
-130653381.34765625,1.369481886446261e-05
-129699707.03125,1.3948761270381222e-05
-128746032.71484375,1.4109234575053522e-05
-127792358.3984375,1.4131597128501875e-05
-126838684.08203125,1.4121043764537017e-05
-125885009.765625,1.4271440933289375e-05
-124931335.44921875,1.464609008765691e-05
-123977661.1328125,1.5020937147726962e-05
-123023986.81640625,1.5035170364048616e-05
-122070312.5,1.4580691212909063e-05
-121116638.18359375,1.4015921499356376e-05
-120162963.8671875,1.3885938856012455e-05
-119209289.55078125,1.4372296288357561e-05
-118255615.234375,1.507063633703542e-05
-117301940.91796875,1.5385895244481116e-05
-116348266.6015625,1.5140088206005645e-05
-115394592.28515625,1.4730689651213283e-05
-114440917.96875,1.4686645981207361e-05
-113487243.65234375,1.5136070677597859e-05
-112533569.3359375,1.5740627384530058e-05
-111579895.01953125,1.6082426238992987e-05
-110626220.703125,1.6040197444389735e-05
-109672546.38671875,1.5830639625480937e-05
-108718872.0703125,1.58027797444962e-05
-107765197.75390625,1.6218942946744503e-05
-106811523.4375,1.7110292232931786e-05
-105857849.12109375,1.821996870771558e-05
-104904174.8046875,1.91261244198533e-05
-103950500.48828125,1.957155986288608e-05
-102996826.171875,1.9737434188955823e-05
-102043151.85546875,2.0104278155988486e-05
-101089477.5390625,2.095073589397735e-05
-100135803.22265625,2.20333032056137e-05
-99182128.90625,2.2869051498120527e-05
-98228454.58984375,2.3333355317916828e-05
-97274780.2734375,2.3851061206902247e-05
-96321105.95703125,2.4910958957255343e-05
-95367431.640625,2.645744905918158e-05
-94413757.32421875,2.7883777590157354e-05
-93460083.0078125,2.8650224203234173e-05
-92506408.69140625,2.8841145389976727e-05
-91552734.375,2.9081465617342796e-05
-90599060.05859375,2.9948795373360058e-05
-89645385.7421875,3.1482195853437785e-05
-88691711.42578125,3.318839296965402e-05
-87738037.109375,3.445389342092317e-05
-86784362.79296875,3.4999876263572195e-05
-85830688.4765625,3.505957424635278e-05
-84877014.16015625,3.515942944467034e-05
-83923339.84375,3.5664761942369485e-05
-82969665.52734375,3.6490113912953266e-05
-82015991.2109375,3.72833992683391e-05
-81062316.89453125,3.789381498631836e-05
-80108642.578125,3.8541052420122675e-05
-79154968.26171875,3.9420143842920334e-05
-78201293.9453125,4.024523643897392e-05
-77247619.62890625,4.0432653410345214e-05
-76293945.3125,3.982114548537508e-05
-75340270.99609375,3.90050601074473e-05
-74386596.6796875,3.87300780914289e-05
-73432922.36328125,3.903894577614535e-05
-72479248.046875,3.929262862325788e-05
-71525573.73046875,3.9084881717687564e-05
-70571899.4140625,3.881934806921501e-05
-69618225.09765625,3.910941684462946e-05
-68664550.78125,3.979770653994135e-05
-67710876.46484375,4.0033412258032055e-05
-66757202.1484375,3.946044164107598e-05
-65803527.83203125,3.8947164383490826e-05
-64849853.515625,3.973273871463479e-05
-63896179.19921875,4.1945357272883145e-05
-62942504.8828125,4.43942701211206e-05
-61988830.56640625,4.596925757425025e-05
-61035156.25,4.6902941370957544e-05
-60081481.93359375,4.833029084570047e-05
-59127807.6171875,5.078942100959e-05
-58174133.30078125,5.3611830106054416e-05
-57220458.984375,5.587865167171623e-05
-56266784.66796875,5.7575775911217936e-05
-55313110.3515625,5.948818233955558e-05
-54359436.03515625,6.217972611594427e-05
-53405761.71875,6.553459051440048e-05
-52452087.40234375,6.935910037220036e-05
-51498413.0859375,7.401580088962235e-05
-50544738.76953125,8.013436179189805e-05
-49591064.453125,8.783968393818472e-05
-48637390.13671875,9.657746819798939e-05
-47683715.8203125,0.00010570625017250052
-46730041.50390625,0.00011502041296477405
-45776367.1875,0.00012464912872527792
-44822692.87109375,0.00013469671588376518
-43869018.5546875,0.00014513228286530585
-42915344.23828125,0.00015584519805241195
-41961669.921875,0.00016663972990751868
-41007995.60546875,0.00017739905595817572
-40054321.2890625,0.00018855972147739953
-39100646.97265625,0.00020117360428443263
-38146972.65625,0.00021577550103917784
-37193298.33984375,0.00023091255833536313
-36239624.0234375,0.00024352082898545732
-35285949.70703125,0.0002517429112293775
-34332275.390625,0.00025738829567923955
-33378601.07421875,0.00026457043764504314
-32424926.7578125,0.00027511048332521466
-31471252.44140625,0.0002857496829620117
-30517578.125,0.0002910518502323265
-29563903.80859375,0.00028949640125124445
-28610229.4921875,0.0002860443995488708
-27656555.17578125,0.0002879270141847781
-26702880.859375,0.00029788470326143053
-25749206.54296875,0.00031181753256551327
-24795532.2265625,0.00032272853836490375
-23841857.91015625,0.0003262420700691621
-22888183.59375,0.00032239935046140503
-21934509.27734375,0.0003135072907462157
-20980834.9609375,0.0003016996160156505
-20027160.64453125,0.0002885137197064118
-19073486.328125,0.0002753681827607526
-18119812.01171875,0.0002632437002931243
-17166137.6953125,0.0002519796971496133
-16212463.37890625,0.0002405087852374425
-15258789.0625,0.00022780160797964685
-14305114.74609375,0.00021319960056502074
-13351440.4296875,0.00019611602164781194
-12397766.11328125,0.00017643522389585367
-11444091.796875,0.0001556255028603873
-10490417.48046875,0.00013647430746261056
-9536743.1640625,0.00012048612654691852
-8583068.84765625,0.00010574478723056844
-7629394.53125,8.880658917442076e-05
-6675720.21484375,6.940536285638711e-05
-5722045.8984375,5.209513915587706e-05
-4768371.58203125,4.161861782507462e-05
-3814697.265625,3.6808546761168815e-05
-2861022.94921875,3.0952181602730816e-05
-1907348.6328125,1.94335722448548e-05
-953674.31640625,6.062537830264419e-06
0.0,5.496477110097356e-36
953674.31640625,6.062537830264419e-06
1907348.6328125,1.94335722448548e-05
2861022.94921875,3.0952181602730816e-05
3814697.265625,3.6808546761168815e-05
4768371.58203125,4.161861782507462e-05
5722045.8984375,5.209513915587706e-05
6675720.21484375,6.940536285638711e-05
7629394.53125,8.880658917442076e-05
8583068.84765625,0.00010574478723056844
9536743.1640625,0.00012048612654691852
10490417.48046875,0.00013647430746261056
11444091.796875,0.0001556255028603873
12397766.11328125,0.00017643522389585367
13351440.4296875,0.00019611602164781194
14305114.74609375,0.00021319960056502074
15258789.0625,0.00022780160797964685
16212463.37890625,0.0002405087852374425
17166137.6953125,0.0002519796971496133
18119812.01171875,0.0002632437002931243
19073486.328125,0.0002753681827607526
20027160.64453125,0.0002885137197064118
20980834.9609375,0.0003016996160156505
21934509.27734375,0.0003135072907462157
22888183.59375,0.00032239935046140503
23841857.91015625,0.0003262420700691621
24795532.2265625,0.00032272853836490375
25749206.54296875,0.00031181753256551327
26702880.859375,0.00029788470326143053
27656555.17578125,0.0002879270141847781
28610229.4921875,0.0002860443995488708
29563903.80859375,0.00028949640125124445
30517578.125,0.0002910518502323265
31471252.44140625,0.0002857496829620117
32424926.7578125,0.00027511048332521466
33378601.07421875,0.00026457043764504314
34332275.390625,0.00025738829567923955
35285949.70703125,0.0002517429112293775
36239624.0234375,0.00024352082898545732
37193298.33984375,0.00023091255833536313
38146972.65625,0.00021577550103917784
39100646.97265625,0.00020117360428443263
40054321.2890625,0.00018855972147739953
41007995.60546875,0.00017739905595817572
41961669.921875,0.00016663972990751868
42915344.23828125,0.00015584519805241195
43869018.5546875,0.00014513228286530585
44822692.87109375,0.00013469671588376518
45776367.1875,0.00012464912872527792
46730041.50390625,0.00011502041296477405
47683715.8203125,0.00010570625017250052
48637390.13671875,9.657746819798939e-05
49591064.453125,8.783968393818472e-05
50544738.76953125,8.013436179189805e-05
51498413.0859375,7.401580088962235e-05
52452087.40234375,6.935910037220036e-05
53405761.71875,6.553459051440048e-05
54359436.03515625,6.217972611594427e-05
55313110.3515625,5.948818233955558e-05
56266784.66796875,5.7575775911217936e-05
57220458.984375,5.587865167171623e-05
58174133.30078125,5.3611830106054416e-05
59127807.6171875,5.078942100959e-05
60081481.93359375,4.833029084570047e-05
61035156.25,4.6902941370957544e-05
61988830.56640625,4.596925757425025e-05
62942504.8828125,4.43942701211206e-05
63896179.19921875,4.1945357272883145e-05
64849853.515625,3.973273871463479e-05
65803527.83203125,3.8947164383490826e-05
66757202.1484375,3.946044164107598e-05
67710876.46484375,4.0033412258032055e-05
68664550.78125,3.979770653994135e-05
69618225.09765625,3.910941684462946e-05
70571899.4140625,3.881934806921501e-05
71525573.73046875,3.9084881717687564e-05
72479248.046875,3.929262862325788e-05
73432922.36328125,3.903894577614535e-05
74386596.6796875,3.87300780914289e-05
75340270.99609375,3.90050601074473e-05
76293945.3125,3.982114548537508e-05
77247619.62890625,4.0432653410345214e-05
78201293.9453125,4.024523643897392e-05
79154968.26171875,3.9420143842920334e-05
80108642.578125,3.8541052420122675e-05
81062316.89453125,3.789381498631836e-05
82015991.2109375,3.72833992683391e-05
82969665.52734375,3.6490113912953266e-05
83923339.84375,3.5664761942369485e-05
84877014.16015625,3.515942944467034e-05
85830688.4765625,3.505957424635278e-05
86784362.79296875,3.4999876263572195e-05
87738037.109375,3.445389342092317e-05
88691711.42578125,3.318839296965402e-05
89645385.7421875,3.1482195853437785e-05
90599060.05859375,2.9948795373360058e-05
91552734.375,2.9081465617342796e-05
92506408.69140625,2.8841145389976727e-05
93460083.0078125,2.8650224203234173e-05
94413757.32421875,2.7883777590157354e-05
95367431.640625,2.645744905918158e-05
96321105.95703125,2.4910958957255343e-05
97274780.2734375,2.3851061206902247e-05
98228454.58984375,2.3333355317916828e-05
99182128.90625,2.2869051498120527e-05
100135803.22265625,2.20333032056137e-05
101089477.5390625,2.095073589397735e-05
102043151.85546875,2.0104278155988486e-05
102996826.171875,1.9737434188955823e-05
103950500.48828125,1.957155986288608e-05
104904174.8046875,1.91261244198533e-05
105857849.12109375,1.821996870771558e-05
106811523.4375,1.7110292232931786e-05
107765197.75390625,1.6218942946744503e-05
108718872.0703125,1.58027797444962e-05
109672546.38671875,1.5830639625480937e-05
110626220.703125,1.6040197444389735e-05
111579895.01953125,1.6082426238992987e-05
112533569.3359375,1.5740627384530058e-05
113487243.65234375,1.5136070677597859e-05
114440917.96875,1.4686645981207361e-05
115394592.28515625,1.4730689651213283e-05
116348266.6015625,1.5140088206005645e-05
117301940.91796875,1.5385895244481116e-05
118255615.234375,1.507063633703542e-05
119209289.55078125,1.4372296288357561e-05
120162963.8671875,1.3885938856012455e-05
121116638.18359375,1.4015921499356376e-05
122070312.5,1.4580691212909063e-05
123023986.81640625,1.5035170364048616e-05
123977661.1328125,1.5020937147726962e-05
124931335.44921875,1.464609008765691e-05
125885009.765625,1.4271440933289375e-05
126838684.08203125,1.4121043764537017e-05
127792358.3984375,1.4131597128501875e-05
128746032.71484375,1.4109234575053522e-05
129699707.03125,1.3948761270381222e-05
130653381.34765625,1.369481886446261e-05
131607055.6640625,1.3447898899773591e-05
132560729.98046875,1.3256257618174888e-05
133514404.296875,1.3098632446139978e-05
134468078.61328125,1.2950641127841812e-05
135421752.9296875,1.284710272719193e-05
136375427.24609375,1.2855240213813762e-05
137329101.5625,1.2968853159968678e-05
138282775.87890625,1.3047339427075789e-05
139236450.1953125,1.2911134850684002e-05
140190124.51171875,1.2527785706226665e-05
141143798.828125,1.207449916802836e-05
142097473.14453125,1.1769514483519056e-05
143051147.4609375,1.1644553343139096e-05
144004821.77734375,1.1528727482392295e-05
144958496.09375,1.1265127134809267e-05
145912170.41015625,1.0885800797043448e-05
146865844.7265625,1.0529436962575073e-05
147819519.04296875,1.023592266672987e-05
148773193.359375,9.915896383544125e-06
149726867.67578125,9.534275239702299e-06
150680541.9921875,9.223906566603221e-06
151634216.30859375,9.129474733441669e-06
152587890.625,9.176145651479221e-06
153541564.94140625,9.10382599236061e-06
154495239.2578125,8.768666009214732e-06
155448913.57421875,8.335545901337654e-06
156402587.890625,8.099930410908162e-06
157356262.20703125,8.152220844917433e-06
158309936.5234375,8.298972128099206e-06
159263610.83984375,8.31490337097258e-06
160217285.15625,8.182051441089594e-06
161170959.47265625,8.03079062147749e-06
162124633.7890625,7.920019664719396e-06
163078308.10546875,7.785131046029726e-06
164031982.421875,7.601972260233486e-06
164985656.73828125,7.489690631901564e-06
165939331.0546875,7.571285960918239e-06
166893005.37109375,7.77737427727812e-06
167846679.6875,7.882972083621543e-06
168800354.00390625,7.756586433158251e-06
169754028.3203125,7.5088988432472755e-06
170707702.63671875,7.355815501561087e-06
171661376.953125,7.3763235320522884e-06
172615051.26953125,7.458910797141377e-06
173568725.5859375,7.467055852857979e-06
174522399.90234375,7.3899775056069326e-06
175476074.21875,7.310634676707443e-06
176429748.53515625,7.279890787536296e-06
177383422.8515625,7.273966070342044e-06
178337097.16796875,7.257202894159847e-06
179290771.484375,7.231521491365831e-06
180244445.80078125,7.2102465534367385e-06
181198120.1171875,7.181014048003786e-06
182151794.43359375,7.122393776937791e-06
183105468.75,7.039559636739305e-06
184059143.06640625,6.958020732549792e-06
185012817.3828125,6.891874120877776e-06
185966491.69921875,6.842870319232211e-06
186920166.015625,6.822159452429627e-06
187873840.33203125,6.836230622179341e-06
188827514.6484375,6.842242885651245e-06
189781188.96484375,6.756653168613905e-06
190734863.28125,6.545517752604272e-06
191688537.59765625,6.29131700767968e-06
192642211.9140625,6.126663658239766e-06
193595886.23046875,6.092594165082236e-06
194549560.546875,6.097262247888901e-06
195503234.86328125,6.035957862610252e-06
196456909.1796875,5.921339974991697e-06
197410583.49609375,5.853461729246085e-06
198364257.8125,5.871011380331448e-06
199317932.12890625,5.885634173748489e-06


==> fig/residual_psd/numerical/30000.csv <==
-199317932.12890625,6.23092428288486e-06
-198364257.8125,6.205761370585514e-06
-197410583.49609375,6.249727591648891e-06
-196456909.1796875,6.397763159283986e-06
-195503234.86328125,6.633638993351513e-06
-194549560.546875,6.890164838446279e-06
-193595886.23046875,7.084041401657166e-06
-192642211.9140625,7.165852621066415e-06
-191688537.59765625,7.15053670348952e-06
-190734863.28125,7.104531253952666e-06
-189781188.96484375,7.097123985154588e-06
-188827514.6484375,7.151532166041745e-06
-187873840.33203125,7.232538632911479e-06
-186920166.015625,7.27942094353707e-06
-185966491.69921875,7.257234753085401e-06
-185012817.3828125,7.185422912715627e-06
-184059143.06640625,7.1221022213067185e-06
-183105468.75,7.119048546689767e-06
-182151794.43359375,7.185486837453858e-06
-181198120.1171875,7.289244366629829e-06
-180244445.80078125,7.390750708722125e-06
-179290771.484375,7.477696308802495e-06
-178337097.16796875,7.569322113279626e-06
-177383422.8515625,7.687474287356306e-06
-176429748.53515625,7.82207654728094e-06
-175476074.21875,7.925353878499976e-06
-174522399.90234375,7.945706551884162e-06
-173568725.5859375,7.877029163587246e-06
-172615051.26953125,7.78132219811043e-06
-171661376.953125,7.758632743334796e-06
-170707702.63671875,7.87946760083443e-06
-169754028.3203125,8.129655689123068e-06
-168800354.00390625,8.415270426223662e-06
-167846679.6875,8.631355515014716e-06
-166893005.37109375,8.744299995741335e-06
-165939331.0546875,8.820000047185077e-06
-164985656.73828125,8.969751623567315e-06
-164031982.421875,9.254917318905646e-06
-163078308.10546875,9.630288083378319e-06
-162124633.7890625,9.976016948958925e-06
-161170959.47265625,1.0191137359562763e-05
-160217285.15625,1.026644095466701e-05
-159263610.83984375,1.0273681634280439e-05
-158309936.5234375,1.0286198326850007e-05
-157356262.20703125,1.0310083468426467e-05
-156402587.890625,1.0293043215688826e-05
-155448913.57421875,1.0200581075505743e-05
-154495239.2578125,1.0080956858229657e-05
-153541564.94140625,1.0048630504349769e-05
-152587890.625,1.0193855218369867e-05
-151634216.30859375,1.0498988084745077e-05
-150680541.9921875,1.083970914167235e-05
-149726867.67578125,1.107370517924889e-05
-148773193.359375,1.114168550116326e-05
-147819519.04296875,1.1097087089811698e-05
-146865844.7265625,1.1046241891891053e-05
-145912170.41015625,1.1057546671689312e-05
-144958496.09375,1.1118046217673126e-05
-144004821.77734375,1.116694258507757e-05
-143051147.4609375,1.1167490771813347e-05
-142097473.14453125,1.1151814214210547e-05
-141143798.828125,1.1204150876570423e-05
-140190124.51171875,1.1402060068932362e-05
-139236450.1953125,1.1764273742778136e-05
-138282775.87890625,1.2240447262364684e-05
-137329101.5625,1.2742777160222136e-05
-136375427.24609375,1.3194235140951733e-05
-135421752.9296875,1.3566160144506075e-05
-134468078.61328125,1.3889524867187199e-05
-133514404.296875,1.42359033889063e-05
-132560729.98046875,1.4674241007956951e-05
-131607055.6640625,1.5222446497138581e-05
-130653381.34765625,1.5823764414299824e-05
-129699707.03125,1.637131703279228e-05
-128746032.71484375,1.677317172091389e-05
-127792358.3984375,1.7014018915163737e-05
-126838684.08203125,1.7163000861074814e-05
-125885009.765625,1.7315997392340687e-05
-124931335.44921875,1.7517168588794124e-05
-123977661.1328125,1.7726945007272236e-05
-123023986.81640625,1.7865646971262048e-05
-122070312.5,1.7893957880838833e-05
-121116638.18359375,1.7856652787670995e-05
-120162963.8671875,1.7849319225348024e-05
-119209289.55078125,1.793924961499287e-05
-118255615.234375,1.811306141729662e-05
-117301940.91796875,1.829536151410017e-05
-116348266.6015625,1.8413744836507404e-05
-115394592.28515625,1.844446528057087e-05
-114440917.96875,1.8400314487442645e-05
-113487243.65234375,1.828842502308939e-05
-112533569.3359375,1.810097019943203e-05
-111579895.01953125,1.7865312099678386e-05
-110626220.703125,1.770400671531024e-05
-109672546.38671875,1.7818069261589985e-05
-108718872.0703125,1.8360542220033925e-05
-107765197.75390625,1.9279054957772047e-05
-106811523.4375,2.02745326252553e-05
-105857849.12109375,2.0963629523608185e-05
-104904174.8046875,2.1164815354676157e-05
-103950500.48828125,2.1086183298348906e-05
-102996826.171875,2.1223792392181445e-05
-102043151.85546875,2.1999581485279273e-05
-101089477.5390625,2.3411607315725247e-05
-100135803.22265625,2.5006259328147905e-05
-99182128.90625,2.6234025616809983e-05
-98228454.58984375,2.690534039968465e-05
-97274780.2734375,2.734023927186175e-05
-96321105.95703125,2.8055790764008214e-05
-95367431.640625,2.9259412287047993e-05
-94413757.32421875,3.06168026531684e-05
-93460083.0078125,3.1524974441296714e-05
-92506408.69140625,3.16494582998857e-05
-91552734.375,3.1232719726994774e-05
-90599060.05859375,3.0900542550019565e-05
-89645385.7421875,3.116857797217186e-05
-88691711.42578125,3.2107968753119996e-05
-87738037.109375,3.342367840145215e-05
-86784362.79296875,3.47724956051716e-05
-85830688.4765625,3.595823621939942e-05
-84877014.16015625,3.686410832023526e-05
-83923339.84375,3.732503801391824e-05
-82969665.52734375,3.719404665631266e-05
-82015991.2109375,3.6566287808635074e-05
-81062316.89453125,3.5862035169014094e-05
-80108642.578125,3.558222643014545e-05
-79154968.26171875,3.593038492365556e-05
-78201293.9453125,3.668879858897799e-05
-77247619.62890625,3.74839779572426e-05
-76293945.3125,3.814757940630142e-05
-75340270.99609375,3.878207285271452e-05
-74386596.6796875,3.950951913118308e-05
-73432922.36328125,4.02814860643092e-05
-72479248.046875,4.1051016897413485e-05
-71525573.73046875,4.21085343875346e-05
-70571899.4140625,4.4072033816123215e-05
-69618225.09765625,4.735303195494468e-05
-68664550.78125,5.158929777818665e-05
-67710876.46484375,5.5745749743986285e-05
-66757202.1484375,5.8965038401425894e-05
-65803527.83203125,6.138489129392023e-05
-64849853.515625,6.40167346939788e-05
-63896179.19921875,6.767268892628246e-05
-62942504.8828125,7.197512204609254e-05
-61988830.56640625,7.55332497276528e-05
-61035156.25,7.725004600243014e-05
-60081481.93359375,7.752238189811087e-05
-59127807.6171875,7.80878220406674e-05
-58174133.30078125,8.054460531978156e-05
-57220458.984375,8.488483170713422e-05
-56266784.66796875,8.941427268358756e-05
-55313110.3515625,9.214419875545206e-05
-54359436.03515625,9.239993379013921e-05
-53405761.71875,9.126932729936572e-05
-52452087.40234375,9.063478783576525e-05
-51498413.0859375,9.174582464253683e-05
-50544738.76953125,9.450081851298967e-05
-49591064.453125,9.780750011882504e-05
-48637390.13671875,0.00010048460808875683
-47683715.8203125,0.00010194281315186697
-46730041.50390625,0.00010231186877512762
-45776367.1875,0.00010217227843016255
-44822692.87109375,0.00010219177318593005
-43869018.5546875,0.00010285444923136115
-42915344.23828125,0.00010437825533660823
-41961669.921875,0.00010688201909471639
-41007995.60546875,0.00011073045595169607
-40054321.2890625,0.00011676272702141225
-39100646.97265625,0.00012606863644796672
-38146972.65625,0.00013930623491550606
-37193298.33984375,0.00015603028744240783
-36239624.0234375,0.0001746480273443989
-35285949.70703125,0.00019322709242244426
-34332275.390625,0.00021075301185711955
-33378601.07421875,0.00022806964895001115
-32424926.7578125,0.00024785568690554514
-31471252.44140625,0.0002734530576026208
-30517578.125,0.00030695880433440645
-29563903.80859375,0.0003475777098087046
-28610229.4921875,0.0003915098795317356
-27656555.17578125,0.0004340820370192828
-26702880.859375,0.00047323713644891954
-25749206.54296875,0.0005118027970521481
-24795532.2265625,0.0005559479615767682
-23841857.91015625,0.0006098531864217915
-22888183.59375,0.0006703186499277001
-21934509.27734375,0.0007263682985653108
-20980834.9609375,0.0007656415615656838
-20027160.64453125,0.0007833828298342556
-19073486.328125,0.0007864265528882462
-18119812.01171875,0.0007877543515551366
-17166137.6953125,0.0007952234173820736
-16212463.37890625,0.0008039738290965962
-15258789.0625,0.0007997435428381683
-14305114.74609375,0.0007709393434625953
-13351440.4296875,0.0007190314267480618
-12397766.11328125,0.0006577257945341022
-11444091.796875,0.0006013502854115789
-10490417.48046875,0.0005530257866354948
-9536743.1640625,0.0005037148632696809
-8583068.84765625,0.00044310248164200304
-7629394.53125,0.00037178385085262624
-6675720.21484375,0.00030257488649848406
-5722045.8984375,0.00024904680458605707
-4768371.58203125,0.0002121077432866369
-3814697.265625,0.00017819848397136073
-2861022.94921875,0.00013216175761641047
-1907348.6328125,7.36065453082616e-05
-953674.31640625,2.1251933770095995e-05
0.0,1.0737090705222677e-35
953674.31640625,2.1251933770095995e-05
1907348.6328125,7.36065453082616e-05
2861022.94921875,0.00013216175761641047
3814697.265625,0.00017819848397136073
4768371.58203125,0.0002121077432866369
5722045.8984375,0.00024904680458605707
6675720.21484375,0.00030257488649848406
7629394.53125,0.00037178385085262624
8583068.84765625,0.00044310248164200304
9536743.1640625,0.0005037148632696809
10490417.48046875,0.0005530257866354948
11444091.796875,0.0006013502854115789
12397766.11328125,0.0006577257945341022
13351440.4296875,0.0007190314267480618
14305114.74609375,0.0007709393434625953
15258789.0625,0.0007997435428381683
16212463.37890625,0.0008039738290965962
17166137.6953125,0.0007952234173820736
18119812.01171875,0.0007877543515551366
19073486.328125,0.0007864265528882462
20027160.64453125,0.0007833828298342556
20980834.9609375,0.0007656415615656838
21934509.27734375,0.0007263682985653108
22888183.59375,0.0006703186499277001
23841857.91015625,0.0006098531864217915
24795532.2265625,0.0005559479615767682
25749206.54296875,0.0005118027970521481
26702880.859375,0.00047323713644891954
27656555.17578125,0.0004340820370192828
28610229.4921875,0.0003915098795317356
29563903.80859375,0.0003475777098087046
30517578.125,0.00030695880433440645
31471252.44140625,0.0002734530576026208
32424926.7578125,0.00024785568690554514
33378601.07421875,0.00022806964895001115
34332275.390625,0.00021075301185711955
35285949.70703125,0.00019322709242244426
36239624.0234375,0.0001746480273443989
37193298.33984375,0.00015603028744240783
38146972.65625,0.00013930623491550606
39100646.97265625,0.00012606863644796672
40054321.2890625,0.00011676272702141225
41007995.60546875,0.00011073045595169607
41961669.921875,0.00010688201909471639
42915344.23828125,0.00010437825533660823
43869018.5546875,0.00010285444923136115
44822692.87109375,0.00010219177318593005
45776367.1875,0.00010217227843016255
46730041.50390625,0.00010231186877512762
47683715.8203125,0.00010194281315186697
48637390.13671875,0.00010048460808875683
49591064.453125,9.780750011882504e-05
50544738.76953125,9.450081851298967e-05
51498413.0859375,9.174582464253683e-05
52452087.40234375,9.063478783576525e-05
53405761.71875,9.126932729936572e-05
54359436.03515625,9.239993379013921e-05
55313110.3515625,9.214419875545206e-05
56266784.66796875,8.941427268358756e-05
57220458.984375,8.488483170713422e-05
58174133.30078125,8.054460531978156e-05
59127807.6171875,7.80878220406674e-05
60081481.93359375,7.752238189811087e-05
61035156.25,7.725004600243014e-05
61988830.56640625,7.55332497276528e-05
62942504.8828125,7.197512204609254e-05
63896179.19921875,6.767268892628246e-05
64849853.515625,6.40167346939788e-05
65803527.83203125,6.138489129392023e-05
66757202.1484375,5.8965038401425894e-05
67710876.46484375,5.5745749743986285e-05
68664550.78125,5.158929777818665e-05
69618225.09765625,4.735303195494468e-05
70571899.4140625,4.4072033816123215e-05
71525573.73046875,4.21085343875346e-05
72479248.046875,4.1051016897413485e-05
73432922.36328125,4.02814860643092e-05
74386596.6796875,3.950951913118308e-05
75340270.99609375,3.878207285271452e-05
76293945.3125,3.814757940630142e-05
77247619.62890625,3.74839779572426e-05
78201293.9453125,3.668879858897799e-05
79154968.26171875,3.593038492365556e-05
80108642.578125,3.558222643014545e-05
81062316.89453125,3.5862035169014094e-05
82015991.2109375,3.6566287808635074e-05
82969665.52734375,3.719404665631266e-05
83923339.84375,3.732503801391824e-05
84877014.16015625,3.686410832023526e-05
85830688.4765625,3.595823621939942e-05
86784362.79296875,3.47724956051716e-05
87738037.109375,3.342367840145215e-05
88691711.42578125,3.2107968753119996e-05
89645385.7421875,3.116857797217186e-05
90599060.05859375,3.0900542550019565e-05
91552734.375,3.1232719726994774e-05
92506408.69140625,3.16494582998857e-05
93460083.0078125,3.1524974441296714e-05
94413757.32421875,3.06168026531684e-05
95367431.640625,2.9259412287047993e-05
96321105.95703125,2.8055790764008214e-05
97274780.2734375,2.734023927186175e-05
98228454.58984375,2.690534039968465e-05
99182128.90625,2.6234025616809983e-05
100135803.22265625,2.5006259328147905e-05
101089477.5390625,2.3411607315725247e-05
102043151.85546875,2.1999581485279273e-05
102996826.171875,2.1223792392181445e-05
103950500.48828125,2.1086183298348906e-05
104904174.8046875,2.1164815354676157e-05
105857849.12109375,2.0963629523608185e-05
106811523.4375,2.02745326252553e-05
107765197.75390625,1.9279054957772047e-05
108718872.0703125,1.8360542220033925e-05
109672546.38671875,1.7818069261589985e-05
110626220.703125,1.770400671531024e-05
111579895.01953125,1.7865312099678386e-05
112533569.3359375,1.810097019943203e-05
113487243.65234375,1.828842502308939e-05
114440917.96875,1.8400314487442645e-05
115394592.28515625,1.844446528057087e-05
116348266.6015625,1.8413744836507404e-05
117301940.91796875,1.829536151410017e-05
118255615.234375,1.811306141729662e-05
119209289.55078125,1.793924961499287e-05
120162963.8671875,1.7849319225348024e-05
121116638.18359375,1.7856652787670995e-05
122070312.5,1.7893957880838833e-05
123023986.81640625,1.7865646971262048e-05
123977661.1328125,1.7726945007272236e-05
124931335.44921875,1.7517168588794124e-05
125885009.765625,1.7315997392340687e-05
126838684.08203125,1.7163000861074814e-05
127792358.3984375,1.7014018915163737e-05
128746032.71484375,1.677317172091389e-05
129699707.03125,1.637131703279228e-05
130653381.34765625,1.5823764414299824e-05
131607055.6640625,1.5222446497138581e-05
132560729.98046875,1.4674241007956951e-05
133514404.296875,1.42359033889063e-05
134468078.61328125,1.3889524867187199e-05
135421752.9296875,1.3566160144506075e-05
136375427.24609375,1.3194235140951733e-05
137329101.5625,1.2742777160222136e-05
138282775.87890625,1.2240447262364684e-05
139236450.1953125,1.1764273742778136e-05
140190124.51171875,1.1402060068932362e-05
141143798.828125,1.1204150876570423e-05
142097473.14453125,1.1151814214210547e-05
143051147.4609375,1.1167490771813347e-05
144004821.77734375,1.116694258507757e-05
144958496.09375,1.1118046217673126e-05
145912170.41015625,1.1057546671689312e-05
146865844.7265625,1.1046241891891053e-05
147819519.04296875,1.1097087089811698e-05
148773193.359375,1.114168550116326e-05
149726867.67578125,1.107370517924889e-05
150680541.9921875,1.083970914167235e-05
151634216.30859375,1.0498988084745077e-05
152587890.625,1.0193855218369867e-05
153541564.94140625,1.0048630504349769e-05
154495239.2578125,1.0080956858229657e-05
155448913.57421875,1.0200581075505743e-05
156402587.890625,1.0293043215688826e-05
157356262.20703125,1.0310083468426467e-05
158309936.5234375,1.0286198326850007e-05
159263610.83984375,1.0273681634280439e-05
160217285.15625,1.026644095466701e-05
161170959.47265625,1.0191137359562763e-05
162124633.7890625,9.976016948958925e-06
163078308.10546875,9.630288083378319e-06
164031982.421875,9.254917318905646e-06
164985656.73828125,8.969751623567315e-06
165939331.0546875,8.820000047185077e-06
166893005.37109375,8.744299995741335e-06
167846679.6875,8.631355515014716e-06
168800354.00390625,8.415270426223662e-06
169754028.3203125,8.129655689123068e-06
170707702.63671875,7.87946760083443e-06
171661376.953125,7.758632743334796e-06
172615051.26953125,7.78132219811043e-06
173568725.5859375,7.877029163587246e-06
174522399.90234375,7.945706551884162e-06
175476074.21875,7.925353878499976e-06
176429748.53515625,7.82207654728094e-06
177383422.8515625,7.687474287356306e-06
178337097.16796875,7.569322113279626e-06
179290771.484375,7.477696308802495e-06
180244445.80078125,7.390750708722125e-06
181198120.1171875,7.289244366629829e-06
182151794.43359375,7.185486837453858e-06
183105468.75,7.119048546689767e-06
184059143.06640625,7.1221022213067185e-06
185012817.3828125,7.185422912715627e-06
185966491.69921875,7.257234753085401e-06
186920166.015625,7.27942094353707e-06
187873840.33203125,7.232538632911479e-06
188827514.6484375,7.151532166041745e-06
189781188.96484375,7.097123985154588e-06
190734863.28125,7.104531253952666e-06
191688537.59765625,7.15053670348952e-06
192642211.9140625,7.165852621066415e-06
193595886.23046875,7.084041401657166e-06
194549560.546875,6.890164838446279e-06
195503234.86328125,6.633638993351513e-06
196456909.1796875,6.397763159283986e-06
197410583.49609375,6.249727591648891e-06
198364257.8125,6.205761370585514e-06
199317932.12890625,6.23092428288486e-06


==> fig/residual_psd/numerical/40000.csv <==
-199317932.12890625,7.101944716389938e-06
-198364257.8125,7.3050446436437414e-06
-197410583.49609375,7.459721887773721e-06
-196456909.1796875,7.563888382241282e-06
-195503234.86328125,7.660912537048278e-06
-194549560.546875,7.801503621544406e-06
-193595886.23046875,7.997304601064638e-06
-192642211.9140625,8.204358562918494e-06
-191688537.59765625,8.352041416325702e-06
-190734863.28125,8.396085698161137e-06
-189781188.96484375,8.352998517686313e-06
-188827514.6484375,8.286945690225719e-06
-187873840.33203125,8.259625551097233e-06
-186920166.015625,8.285780072361887e-06
-185966491.69921875,8.33258854342471e-06
-185012817.3828125,8.362011756894104e-06
-184059143.06640625,8.375250043328645e-06
-183105468.75,8.415290022823807e-06
-182151794.43359375,8.522714997705601e-06
-181198120.1171875,8.686997186808267e-06
-180244445.80078125,8.84497145399164e-06
-179290771.484375,8.93675175140901e-06
-178337097.16796875,8.972042438107793e-06
-177383422.8515625,9.041200219873396e-06
-176429748.53515625,9.24874338242264e-06
-175476074.21875,9.618205641423015e-06
-174522399.90234375,1.0051517388477989e-05
-173568725.5859375,1.0386767659688394e-05
-172615051.26953125,1.0514305009482684e-05
-171661376.953125,1.0456138420325736e-05
-170707702.63671875,1.034020741605004e-05
-169754028.3203125,1.0290429959965494e-05
-168800354.00390625,1.0327673401081317e-05
-167846679.6875,1.036777542205293e-05
-166893005.37109375,1.0315750139694707e-05
-165939331.0546875,1.0167733970014042e-05
-164985656.73828125,1.0024763953892918e-05
-164031982.421875,1.000408181106029e-05
-163078308.10546875,1.0130418160640823e-05
-162124633.7890625,1.0311156387296859e-05
-161170959.47265625,1.0422839178841467e-05
-160217285.15625,1.0431192814624912e-05
-159263610.83984375,1.0431398532646299e-05
-158309936.5234375,1.056586909833192e-05
-157356262.20703125,1.0890560824822831e-05
-156402587.890625,1.1312244384469766e-05
-155448913.57421875,1.1657947891602212e-05
-154495239.2578125,1.1817992748352673e-05
-153541564.94140625,1.1835729112360018e-05
-152587890.625,1.1864283497917628e-05
-151634216.30859375,1.2030751506717011e-05
-150680541.9921875,1.2330822389103425e-05
-149726867.67578125,1.2646267839763398e-05
-148773193.359375,1.2863817625962408e-05
-147819519.04296875,1.298311098138614e-05
-146865844.7265625,1.3116384197527338e-05
-145912170.41015625,1.3385607310017552e-05
-144958496.09375,1.3815045896870842e-05
-144004821.77734375,1.4314141428044603e-05
-143051147.4609375,1.475601413603538e-05
-142097473.14453125,1.5070479772900983e-05
-141143798.828125,1.5268238791213565e-05
-140190124.51171875,1.538967039055436e-05
-139236450.1953125,1.5445794195965606e-05
-138282775.87890625,1.5416876016267287e-05
-137329101.5625,1.5303590671481845e-05
-136375427.24609375,1.5164526306059195e-05
-135421752.9296875,1.508781398581524e-05
-134468078.61328125,1.511880625864234e-05
-133514404.296875,1.5220121443410668e-05
-132560729.98046875,1.5313974975497547e-05
-131607055.6640625,1.5372642849282132e-05
-130653381.34765625,1.5467056018083763e-05
-129699707.03125,1.5717027023072953e-05
-128746032.71484375,1.618112963991407e-05
-127792358.3984375,1.6787532377508635e-05
-126838684.08203125,1.737455039165917e-05
-125885009.765625,1.7810043160559827e-05
-124931335.44921875,1.808687666196775e-05
-123977661.1328125,1.8315217337362015e-05
-123023986.81640625,1.862632123815822e-05
-122070312.5,1.9075853930623643e-05
-121116638.18359375,1.962195955812069e-05
-120162963.8671875,2.0175969112744242e-05
-119209289.55078125,2.0662992127172104e-05
-118255615.234375,2.104080907739761e-05
-117301940.91796875,2.1284433114184537e-05
-116348266.6015625,2.1379800864343765e-05
-115394592.28515625,2.134581452219614e-05
-114440917.96875,2.1254473703818775e-05
-113487243.65234375,2.120867368488881e-05
-112533569.3359375,2.128384468597728e-05
-111579895.01953125,2.1489862722094302e-05
-110626220.703125,2.1798774577969995e-05
-109672546.38671875,2.2213151640565826e-05
-108718872.0703125,2.2794438802639094e-05
-107765197.75390625,2.36010568728819e-05
-106811523.4375,2.4584504208545996e-05
-105857849.12109375,2.5558122707373642e-05
-104904174.8046875,2.630501321547468e-05
-103950500.48828125,2.6758448958888472e-05
-102996826.171875,2.709644882768022e-05
-102043151.85546875,2.7643715969341227e-05
-101089477.5390625,2.8636858073983343e-05
-100135803.22265625,3.003588918379816e-05
-99182128.90625,3.153343080483937e-05
-98228454.58984375,3.274732829399874e-05
-97274780.2734375,3.343620645550727e-05
-96321105.95703125,3.358450984550193e-05
-95367431.640625,3.3344876409301676e-05
-94413757.32421875,3.294987813300977e-05
-93460083.0078125,3.268553788469774e-05
-92506408.69140625,3.2888549395605324e-05
-91552734.375,3.384938399665243e-05
-90599060.05859375,3.559106324026501e-05
-89645385.7421875,3.767989053242754e-05
-88691711.42578125,3.930474225626571e-05
-87738037.109375,3.9699694268503975e-05
-86784362.79296875,3.8677808468786196e-05
-85830688.4765625,3.6866150422921666e-05
-84877014.16015625,3.538873538509042e-05
-83923339.84375,3.515740548059236e-05
-82969665.52734375,3.627224951345222e-05
-82015991.2109375,3.799640199299694e-05
-81062316.89453125,3.9348395392817645e-05
-80108642.578125,3.987216882000284e-05
-79154968.26171875,3.9994241584769195e-05
-78201293.9453125,4.069223581701985e-05
-77247619.62890625,4.273313854047727e-05
-76293945.3125,4.606854553909777e-05
-75340270.99609375,4.9841050496043524e-05
-74386596.6796875,5.2976950541807784e-05
-73432922.36328125,5.4900859479002176e-05
-72479248.046875,5.584601221768577e-05
-71525573.73046875,5.657599183901504e-05
-70571899.4140625,5.77883327493946e-05
-69618225.09765625,5.967682576187771e-05
-68664550.78125,6.194585248297747e-05
-67710876.46484375,6.417546670178265e-05
-66757202.1484375,6.616852488597225e-05
-65803527.83203125,6.798423190736941e-05
-64849853.515625,6.968983109814162e-05
-63896179.19921875,7.113767812305846e-05
-62942504.8828125,7.20421925862766e-05
-61988830.56640625,7.231671152246267e-05
-61035156.25,7.233181658931144e-05
-60081481.93359375,7.277908109226669e-05
-59127807.6171875,7.41841555274545e-05
-58174133.30078125,7.64895128389091e-05
-57220458.984375,7.913582690133317e-05
-56266784.66796875,8.164138200198342e-05
-55313110.3515625,8.41751561901441e-05
-54359436.03515625,8.754262765243839e-05
-53405761.71875,9.250634776219961e-05
-52452087.40234375,9.903356421958257e-05
-51498413.0859375,0.00010624424766542178
-50544738.76953125,0.0001132499011809364
-49591064.453125,0.00012018129096615284
-48637390.13671875,0.00012835464504792259
-47683715.8203125,0.00013917933938728517
-46730041.50390625,0.00015259832776961166
-45776367.1875,0.00016649088037757974
-44822692.87109375,0.00017782804831732745
-43869018.5546875,0.00018485818059628894
-42915344.23828125,0.00018852480247901756
-41961669.921875,0.00019176234894752522
-41007995.60546875,0.0001970592355102159
-40054321.2890625,0.00020425980696373293
-39100646.97265625,0.00021053431945310453
-38146972.65625,0.0002126841830567868
-37193298.33984375,0.00020993771293242842
-36239624.0234375,0.00020491067836135755
-35285949.70703125,0.00020192990217034944
-34332275.390625,0.0002041325020992386
-33378601.07421875,0.0002117144678371943
-32424926.7578125,0.00022260364276283206
-31471252.44140625,0.00023473109758619898
-30517578.125,0.0002478827237316535
-29563903.80859375,0.00026380209768929556
-28610229.4921875,0.0002849585371123378
-27656555.17578125,0.00031344987680593524
-26702880.859375,0.0003509623962482464
-25749206.54296875,0.0003993229364063503
-24795532.2265625,0.0004605143534123147
-23841857.91015625,0.0005357673333056074
-22888183.59375,0.0006245701656568722
-21934509.27734375,0.0007246633626735682
-20980834.9609375,0.0008329559503952423
-20027160.64453125,0.000946111255543696
-19073486.328125,0.0010598704237325045
-18119812.01171875,0.0011679573378376874
-17166137.6953125,0.0012626813169152931
-16212463.37890625,0.001338208925530672
-15258789.0625,0.0013943957619459075
-14305114.74609375,0.0014370739212790746
-13351440.4296875,0.0014725984263135887
-12397766.11328125,0.0014996328316776437
-11444091.796875,0.001505190600224462
-10490417.48046875,0.0014702835032026072
-9536743.1640625,0.0013831212722407347
-8583068.84765625,0.0012502982762989335
-7629394.53125,0.0010958765228721195
-6675720.21484375,0.0009467582141364872
-5722045.8984375,0.000814325385704287
-4768371.58203125,0.0006872275783838569
-3814697.265625,0.0005430379336316782
-2861022.94921875,0.00037172683623146505
-1907348.6328125,0.00019313277495778227
-953674.31640625,5.33266501260772e-05
0.0,2.041914948446087e-35
953674.31640625,5.33266501260772e-05
1907348.6328125,0.00019313277495778227
2861022.94921875,0.00037172683623146505
3814697.265625,0.0005430379336316782
4768371.58203125,0.0006872275783838569
5722045.8984375,0.000814325385704287
6675720.21484375,0.0009467582141364872
7629394.53125,0.0010958765228721195
8583068.84765625,0.0012502982762989335
9536743.1640625,0.0013831212722407347
10490417.48046875,0.0014702835032026072
11444091.796875,0.001505190600224462
12397766.11328125,0.0014996328316776437
13351440.4296875,0.0014725984263135887
14305114.74609375,0.0014370739212790746
15258789.0625,0.0013943957619459075
16212463.37890625,0.001338208925530672
17166137.6953125,0.0012626813169152931
18119812.01171875,0.0011679573378376874
19073486.328125,0.0010598704237325045
20027160.64453125,0.000946111255543696
20980834.9609375,0.0008329559503952423
21934509.27734375,0.0007246633626735682
22888183.59375,0.0006245701656568722
23841857.91015625,0.0005357673333056074
24795532.2265625,0.0004605143534123147
25749206.54296875,0.0003993229364063503
26702880.859375,0.0003509623962482464
27656555.17578125,0.00031344987680593524
28610229.4921875,0.0002849585371123378
29563903.80859375,0.00026380209768929556
30517578.125,0.0002478827237316535
31471252.44140625,0.00023473109758619898
32424926.7578125,0.00022260364276283206
33378601.07421875,0.0002117144678371943
34332275.390625,0.0002041325020992386
35285949.70703125,0.00020192990217034944
36239624.0234375,0.00020491067836135755
37193298.33984375,0.00020993771293242842
38146972.65625,0.0002126841830567868
39100646.97265625,0.00021053431945310453
40054321.2890625,0.00020425980696373293
41007995.60546875,0.0001970592355102159
41961669.921875,0.00019176234894752522
42915344.23828125,0.00018852480247901756
43869018.5546875,0.00018485818059628894
44822692.87109375,0.00017782804831732745
45776367.1875,0.00016649088037757974
46730041.50390625,0.00015259832776961166
47683715.8203125,0.00013917933938728517
48637390.13671875,0.00012835464504792259
49591064.453125,0.00012018129096615284
50544738.76953125,0.0001132499011809364
51498413.0859375,0.00010624424766542178
52452087.40234375,9.903356421958257e-05
53405761.71875,9.250634776219961e-05
54359436.03515625,8.754262765243839e-05
55313110.3515625,8.41751561901441e-05
56266784.66796875,8.164138200198342e-05
57220458.984375,7.913582690133317e-05
58174133.30078125,7.64895128389091e-05
59127807.6171875,7.41841555274545e-05
60081481.93359375,7.277908109226669e-05
61035156.25,7.233181658931144e-05
61988830.56640625,7.231671152246267e-05
62942504.8828125,7.20421925862766e-05
63896179.19921875,7.113767812305846e-05
64849853.515625,6.968983109814162e-05
65803527.83203125,6.798423190736941e-05
66757202.1484375,6.616852488597225e-05
67710876.46484375,6.417546670178265e-05
68664550.78125,6.194585248297747e-05
69618225.09765625,5.967682576187771e-05
70571899.4140625,5.77883327493946e-05
71525573.73046875,5.657599183901504e-05
72479248.046875,5.584601221768577e-05
73432922.36328125,5.4900859479002176e-05
74386596.6796875,5.2976950541807784e-05
75340270.99609375,4.9841050496043524e-05
76293945.3125,4.606854553909777e-05
77247619.62890625,4.273313854047727e-05
78201293.9453125,4.069223581701985e-05
79154968.26171875,3.9994241584769195e-05
80108642.578125,3.987216882000284e-05
81062316.89453125,3.9348395392817645e-05
82015991.2109375,3.799640199299694e-05
82969665.52734375,3.627224951345222e-05
83923339.84375,3.515740548059236e-05
84877014.16015625,3.538873538509042e-05
85830688.4765625,3.6866150422921666e-05
86784362.79296875,3.8677808468786196e-05
87738037.109375,3.9699694268503975e-05
88691711.42578125,3.930474225626571e-05
89645385.7421875,3.767989053242754e-05
90599060.05859375,3.559106324026501e-05
91552734.375,3.384938399665243e-05
92506408.69140625,3.2888549395605324e-05
93460083.0078125,3.268553788469774e-05
94413757.32421875,3.294987813300977e-05
95367431.640625,3.3344876409301676e-05
96321105.95703125,3.358450984550193e-05
97274780.2734375,3.343620645550727e-05
98228454.58984375,3.274732829399874e-05
99182128.90625,3.153343080483937e-05
100135803.22265625,3.003588918379816e-05
101089477.5390625,2.8636858073983343e-05
102043151.85546875,2.7643715969341227e-05
102996826.171875,2.709644882768022e-05
103950500.48828125,2.6758448958888472e-05
104904174.8046875,2.630501321547468e-05
105857849.12109375,2.5558122707373642e-05
106811523.4375,2.4584504208545996e-05
107765197.75390625,2.36010568728819e-05
108718872.0703125,2.2794438802639094e-05
109672546.38671875,2.2213151640565826e-05
110626220.703125,2.1798774577969995e-05
111579895.01953125,2.1489862722094302e-05
112533569.3359375,2.128384468597728e-05
113487243.65234375,2.120867368488881e-05
114440917.96875,2.1254473703818775e-05
115394592.28515625,2.134581452219614e-05
116348266.6015625,2.1379800864343765e-05
117301940.91796875,2.1284433114184537e-05
118255615.234375,2.104080907739761e-05
119209289.55078125,2.0662992127172104e-05
120162963.8671875,2.0175969112744242e-05
121116638.18359375,1.962195955812069e-05
122070312.5,1.9075853930623643e-05
123023986.81640625,1.862632123815822e-05
123977661.1328125,1.8315217337362015e-05
124931335.44921875,1.808687666196775e-05
125885009.765625,1.7810043160559827e-05
126838684.08203125,1.737455039165917e-05
127792358.3984375,1.6787532377508635e-05
128746032.71484375,1.618112963991407e-05
129699707.03125,1.5717027023072953e-05
130653381.34765625,1.5467056018083763e-05
131607055.6640625,1.5372642849282132e-05
132560729.98046875,1.5313974975497547e-05
133514404.296875,1.5220121443410668e-05
134468078.61328125,1.511880625864234e-05
135421752.9296875,1.508781398581524e-05
136375427.24609375,1.5164526306059195e-05
137329101.5625,1.5303590671481845e-05
138282775.87890625,1.5416876016267287e-05
139236450.1953125,1.5445794195965606e-05
140190124.51171875,1.538967039055436e-05
141143798.828125,1.5268238791213565e-05
142097473.14453125,1.5070479772900983e-05
143051147.4609375,1.475601413603538e-05
144004821.77734375,1.4314141428044603e-05
144958496.09375,1.3815045896870842e-05
145912170.41015625,1.3385607310017552e-05
146865844.7265625,1.3116384197527338e-05
147819519.04296875,1.298311098138614e-05
148773193.359375,1.2863817625962408e-05
149726867.67578125,1.2646267839763398e-05
150680541.9921875,1.2330822389103425e-05
151634216.30859375,1.2030751506717011e-05
152587890.625,1.1864283497917628e-05
153541564.94140625,1.1835729112360018e-05
154495239.2578125,1.1817992748352673e-05
155448913.57421875,1.1657947891602212e-05
156402587.890625,1.1312244384469766e-05
157356262.20703125,1.0890560824822831e-05
158309936.5234375,1.056586909833192e-05
159263610.83984375,1.0431398532646299e-05
160217285.15625,1.0431192814624912e-05
161170959.47265625,1.0422839178841467e-05
162124633.7890625,1.0311156387296859e-05
163078308.10546875,1.0130418160640823e-05
164031982.421875,1.000408181106029e-05
164985656.73828125,1.0024763953892918e-05
165939331.0546875,1.0167733970014042e-05
166893005.37109375,1.0315750139694707e-05
167846679.6875,1.036777542205293e-05
168800354.00390625,1.0327673401081317e-05
169754028.3203125,1.0290429959965494e-05
170707702.63671875,1.034020741605004e-05
171661376.953125,1.0456138420325736e-05
172615051.26953125,1.0514305009482684e-05
173568725.5859375,1.0386767659688394e-05
174522399.90234375,1.0051517388477989e-05
175476074.21875,9.618205641423015e-06
176429748.53515625,9.24874338242264e-06
177383422.8515625,9.041200219873396e-06
178337097.16796875,8.972042438107793e-06
179290771.484375,8.93675175140901e-06
180244445.80078125,8.84497145399164e-06
181198120.1171875,8.686997186808267e-06
182151794.43359375,8.522714997705601e-06
183105468.75,8.415290022823807e-06
184059143.06640625,8.375250043328645e-06
185012817.3828125,8.362011756894104e-06
185966491.69921875,8.33258854342471e-06
186920166.015625,8.285780072361887e-06
187873840.33203125,8.259625551097233e-06
188827514.6484375,8.286945690225719e-06
189781188.96484375,8.352998517686313e-06
190734863.28125,8.396085698161137e-06
191688537.59765625,8.352041416325702e-06
192642211.9140625,8.204358562918494e-06
193595886.23046875,7.997304601064638e-06
194549560.546875,7.801503621544406e-06
195503234.86328125,7.660912537048278e-06
196456909.1796875,7.563888382241282e-06
197410583.49609375,7.459721887773721e-06
198364257.8125,7.3050446436437414e-06
199317932.12890625,7.101944716389938e-06


==> fig/residual_psd/numerical/50000.csv <==
-199317932.12890625,7.956077723290243e-06
-198364257.8125,8.150194407307269e-06
-197410583.49609375,8.372988304150603e-06
-196456909.1796875,8.581921284533741e-06
-195503234.86328125,8.744947917467962e-06
-194549560.546875,8.847623997874395e-06
-193595886.23046875,8.896652784700936e-06
-192642211.9140625,8.917388068818702e-06
-191688537.59765625,8.942649576024136e-06
-190734863.28125,8.995644435583469e-06
-189781188.96484375,9.076743493807091e-06
-188827514.6484375,9.16473803713858e-06
-187873840.33203125,9.234600226446713e-06
-186920166.015625,9.280956501916387e-06
-185966491.69921875,9.329873007251882e-06
-185012817.3828125,9.427829550845855e-06
-184059143.06640625,9.612482579795329e-06
-183105468.75,9.88349017869368e-06
-182151794.43359375,1.0192848075496248e-05
-181198120.1171875,1.0461921196721022e-05
-180244445.80078125,1.0615799891475934e-05
-179290771.484375,1.0616396616032422e-05
-178337097.16796875,1.0478834857311563e-05
-177383422.8515625,1.0266625098204659e-05
-176429748.53515625,1.0070937337191104e-05
-175476074.21875,9.982601473012454e-06
-174522399.90234375,1.0063962952878792e-05
-173568725.5859375,1.0326474660549675e-05
-172615051.26953125,1.0721012955346553e-05
-171661376.953125,1.1148033236135185e-05
-170707702.63671875,1.148912522965316e-05
-169754028.3203125,1.165056572730016e-05
-168800354.00390625,1.1600132604233596e-05
-167846679.6875,1.13791225661564e-05
-166893005.37109375,1.1083924206161937e-05
-165939331.0546875,1.0827850159627254e-05
-164985656.73828125,1.070272360097016e-05
-164031982.421875,1.075545949853176e-05
-163078308.10546875,1.0982857721856845e-05
-162124633.7890625,1.1339017403052662e-05
-161170959.47265625,1.1750372192039258e-05
-160217285.15625,1.2138773507028351e-05
-159263610.83984375,1.2452944659117862e-05
-158309936.5234375,1.2698577927681385e-05
-157356262.20703125,1.2945935018675894e-05
-156402587.890625,1.3296543662521937e-05
-155448913.57421875,1.3814323067442243e-05
-154495239.2578125,1.4458443632324423e-05
-153541564.94140625,1.5068939995803999e-05
-152587890.625,1.5432511724591684e-05
-151634216.30859375,1.5403262100645595e-05
-150680541.9921875,1.500656034405476e-05
-149726867.67578125,1.445194053672959e-05
-148773193.359375,1.4032946183050276e-05
-147819519.04296875,1.3967133588379784e-05
-146865844.7265625,1.4275119822328944e-05
-145912170.41015625,1.477753268335564e-05
-144958496.09375,1.5213042421715647e-05
-144004821.77734375,1.5400931821622347e-05
-143051147.4609375,1.5344095911176954e-05
-142097473.14453125,1.5211910852157076e-05
-141143798.828125,1.522453236908349e-05
-140190124.51171875,1.5521651574546433e-05
-139236450.1953125,1.60982816354288e-05
-138282775.87890625,1.6834109749564304e-05
-137329101.5625,1.7577400335108974e-05
-136375427.24609375,1.821746064548787e-05
-135421752.9296875,1.870480420678462e-05
-134468078.61328125,1.902761636715803e-05
-133514404.296875,1.918425980441878e-05
-132560729.98046875,1.9182489184486928e-05
-131607055.6640625,1.9061058856307106e-05
-130653381.34765625,1.8902977756943887e-05
-129699707.03125,1.881513063662127e-05
-128746032.71484375,1.8879573237317328e-05
-127792358.3984375,1.9109131323942216e-05
-126838684.08203125,1.9440321454852964e-05
-125885009.765625,1.9770958645768692e-05
-124931335.44921875,2.002022824337024e-05
-123977661.1328125,2.0177536314781485e-05
-123023986.81640625,2.0316889510899393e-05
-122070312.5,2.057236791107199e-05
-121116638.18359375,2.108333153679159e-05
-120162963.8671875,2.1924355726890956e-05
-119209289.55078125,2.304286049919429e-05
-118255615.234375,2.4238317679646444e-05
-117301940.91796875,2.521621816290485e-05
-116348266.6015625,2.5719766903237294e-05
-115394592.28515625,2.5686458972931778e-05
-114440917.96875,2.5332024769935256e-05
-113487243.65234375,2.5078240387317005e-05
-112533569.3359375,2.5328293429046447e-05
-111579895.01953125,2.620761846293667e-05
-110626220.703125,2.744374754448479e-05
-109672546.38671875,2.849480494772383e-05
-108718872.0703125,2.887565186786723e-05
-107765197.75390625,2.847986098727252e-05
-106811523.4375,2.7673184886223658e-05
-105857849.12109375,2.7075733556484657e-05
-104904174.8046875,2.7167406040044496e-05
-103950500.48828125,2.7986530031726303e-05
-102996826.171875,2.9135732053172822e-05
-102043151.85546875,3.009175415002201e-05
-101089477.5390625,3.059395872095779e-05
-100135803.22265625,3.0827971948890744e-05
-99182128.90625,3.12744837598096e-05
-98228454.58984375,3.2343841912739176e-05
-97274780.2734375,3.4072651136897976e-05
-96321105.95703125,3.610024712345089e-05
-95367431.640625,3.792049067867182e-05
-94413757.32421875,3.9197213890376274e-05
-93460083.0078125,3.990370950291439e-05
-92506408.69140625,4.0212491550414285e-05
-91552734.375,4.027539104066232e-05
-90599060.05859375,4.0112732981426834e-05
-89645385.7421875,3.970923740180176e-05
-88691711.42578125,3.920403575179586e-05
-87738037.109375,3.895496212985909e-05
-86784362.79296875,3.9358830446745514e-05
-85830688.4765625,4.054042435592648e-05
-84877014.16015625,4.2179179741613775e-05
-83923339.84375,4.366954728503787e-05
-82969665.52734375,4.454650516154452e-05
-82015991.2109375,4.4864716802752404e-05
-81062316.89453125,4.521454064366623e-05
-80108642.578125,4.632127977241079e-05
-79154968.26171875,4.8508759514638963e-05
-78201293.9453125,5.144019005696284e-05
-77247619.62890625,5.435358198542243e-05
-76293945.3125,5.66256479489963e-05
-75340270.99609375,5.823048192885384e-05
-74386596.6796875,5.973031206029559e-05
-73432922.36328125,6.179949748135094e-05
-72479248.046875,6.465286237275675e-05
-71525573.73046875,6.782672542575579e-05
-70571899.4140625,7.048093195017943e-05
-69618225.09765625,7.197957019310485e-05
-68664550.78125,7.230070626258446e-05
-67710876.46484375,7.198573991975155e-05
-66757202.1484375,7.172416338520782e-05
-65803527.83203125,7.195060932563667e-05
-64849853.515625,7.277358132409168e-05
-63896179.19921875,7.422169804483375e-05
-62942504.8828125,7.649028407821947e-05
-61988830.56640625,7.988018239129676e-05
-61035156.25,8.444250795924548e-05
-60081481.93359375,8.968376474800964e-05
-59127807.6171875,9.470956546718754e-05
-58174133.30078125,9.882378258946404e-05
-57220458.984375,0.00010214315257807115
-56266784.66796875,0.00010565558544832006
-55313110.3515625,0.00011052475315013273
-54359436.03515625,0.00011707082690430164
-53405761.71875,0.00012422135341570465
-52452087.40234375,0.00012997086766718466
-51498413.0859375,0.00013264579638964984
-50544738.76953125,0.00013210498775180366
-49591064.453125,0.00012997372520266346
-48637390.13671875,0.00012869274058478276
-47683715.8203125,0.00013006063113836492
-46730041.50390625,0.00013434425270981474
-45776367.1875,0.0001405819409637222
-44822692.87109375,0.00014774410747909165
-43869018.5546875,0.00015572208790803918
-42915344.23828125,0.00016528177599629414
-41961669.921875,0.00017703910031827274
-41007995.60546875,0.00019043107504548233
-40054321.2890625,0.0002037587251411176
-39100646.97265625,0.00021549849144735845
-38146972.65625,0.00022589331211161838
-37193298.33984375,0.00023736302692659066
-36239624.0234375,0.0002530363177634776
-35285949.70703125,0.0002742223018907345
-34332275.390625,0.0002987206805396875
-33378601.07421875,0.0003215374540445708
-32424926.7578125,0.0003379012198053169
-31471252.44140625,0.0003466445390228084
-30517578.125,0.0003514737125444773
-29563903.80859375,0.00035897269543195236
-28610229.4921875,0.00037453052545930756
-27656555.17578125,0.00039902753206433854
-26702880.859375,0.0004287455732357345
-25749206.54296875,0.0004587232080993455
-24795532.2265625,0.0004872501904017783
-23841857.91015625,0.0005182887859030017
-22888183.59375,0.0005600814349380493
-21934509.27734375,0.0006210210082930621
-20980834.9609375,0.0007058969493846125
-20027160.64453125,0.0008152631369400476
-19073486.328125,0.0009480724686296491
-18119812.01171875,0.0011048399407124292
-17166137.6953125,0.0012877649032037584
-16212463.37890625,0.0014963891397698989
-15258789.0625,0.0017211569693530058
-14305114.74609375,0.001939886977019449
-13351440.4296875,0.002121384198993139
-12397766.11328125,0.0022362099650365228
-11444091.796875,0.00226950261336764
-10490417.48046875,0.002228213755110988
-9536743.1640625,0.0021373324037823518
-8583068.84765625,0.0020257914518553885
-7629394.53125,0.0019092911311153213
-6675720.21484375,0.00178012624374199
-5722045.8984375,0.0016111216022965942
-4768371.58203125,0.001373230567028713
-3814697.265625,0.0010583262453759065
-2861022.94921875,0.0006948246719309524
-1907348.6328125,0.0003464932621607271
-953674.31640625,9.297471638237267e-05
0.0,3.225978487046492e-35
953674.31640625,9.297471638237267e-05
1907348.6328125,0.0003464932621607271
2861022.94921875,0.0006948246719309524
3814697.265625,0.0010583262453759065
4768371.58203125,0.001373230567028713
5722045.8984375,0.0016111216022965942
6675720.21484375,0.00178012624374199
7629394.53125,0.0019092911311153213
8583068.84765625,0.0020257914518553885
9536743.1640625,0.0021373324037823518
10490417.48046875,0.002228213755110988
11444091.796875,0.00226950261336764
12397766.11328125,0.0022362099650365228
13351440.4296875,0.002121384198993139
14305114.74609375,0.001939886977019449
15258789.0625,0.0017211569693530058
16212463.37890625,0.0014963891397698989
17166137.6953125,0.0012877649032037584
18119812.01171875,0.0011048399407124292
19073486.328125,0.0009480724686296491
20027160.64453125,0.0008152631369400476
20980834.9609375,0.0007058969493846125
21934509.27734375,0.0006210210082930621
22888183.59375,0.0005600814349380493
23841857.91015625,0.0005182887859030017
24795532.2265625,0.0004872501904017783
25749206.54296875,0.0004587232080993455
26702880.859375,0.0004287455732357345
27656555.17578125,0.00039902753206433854
28610229.4921875,0.00037453052545930756
29563903.80859375,0.00035897269543195236
30517578.125,0.0003514737125444773
31471252.44140625,0.0003466445390228084
32424926.7578125,0.0003379012198053169
33378601.07421875,0.0003215374540445708
34332275.390625,0.0002987206805396875
35285949.70703125,0.0002742223018907345
36239624.0234375,0.0002530363177634776
37193298.33984375,0.00023736302692659066
38146972.65625,0.00022589331211161838
39100646.97265625,0.00021549849144735845
40054321.2890625,0.0002037587251411176
41007995.60546875,0.00019043107504548233
41961669.921875,0.00017703910031827274
42915344.23828125,0.00016528177599629414
43869018.5546875,0.00015572208790803918
44822692.87109375,0.00014774410747909165
45776367.1875,0.0001405819409637222
46730041.50390625,0.00013434425270981474
47683715.8203125,0.00013006063113836492
48637390.13671875,0.00012869274058478276
49591064.453125,0.00012997372520266346
50544738.76953125,0.00013210498775180366
51498413.0859375,0.00013264579638964984
52452087.40234375,0.00012997086766718466
53405761.71875,0.00012422135341570465
54359436.03515625,0.00011707082690430164
55313110.3515625,0.00011052475315013273
56266784.66796875,0.00010565558544832006
57220458.984375,0.00010214315257807115
58174133.30078125,9.882378258946404e-05
59127807.6171875,9.470956546718754e-05
60081481.93359375,8.968376474800964e-05
61035156.25,8.444250795924548e-05
61988830.56640625,7.988018239129676e-05
62942504.8828125,7.649028407821947e-05
63896179.19921875,7.422169804483375e-05
64849853.515625,7.277358132409168e-05
65803527.83203125,7.195060932563667e-05
66757202.1484375,7.172416338520782e-05
67710876.46484375,7.198573991975155e-05
68664550.78125,7.230070626258446e-05
69618225.09765625,7.197957019310485e-05
70571899.4140625,7.048093195017943e-05
71525573.73046875,6.782672542575579e-05
72479248.046875,6.465286237275675e-05
73432922.36328125,6.179949748135094e-05
74386596.6796875,5.973031206029559e-05
75340270.99609375,5.823048192885384e-05
76293945.3125,5.66256479489963e-05
77247619.62890625,5.435358198542243e-05
78201293.9453125,5.144019005696284e-05
79154968.26171875,4.8508759514638963e-05
80108642.578125,4.632127977241079e-05
81062316.89453125,4.521454064366623e-05
82015991.2109375,4.4864716802752404e-05
82969665.52734375,4.454650516154452e-05
83923339.84375,4.366954728503787e-05
84877014.16015625,4.2179179741613775e-05
85830688.4765625,4.054042435592648e-05
86784362.79296875,3.9358830446745514e-05
87738037.109375,3.895496212985909e-05
88691711.42578125,3.920403575179586e-05
89645385.7421875,3.970923740180176e-05
90599060.05859375,4.0112732981426834e-05
91552734.375,4.027539104066232e-05
92506408.69140625,4.0212491550414285e-05
93460083.0078125,3.990370950291439e-05
94413757.32421875,3.9197213890376274e-05
95367431.640625,3.792049067867182e-05
96321105.95703125,3.610024712345089e-05
97274780.2734375,3.4072651136897976e-05
98228454.58984375,3.2343841912739176e-05
99182128.90625,3.12744837598096e-05
100135803.22265625,3.0827971948890744e-05
101089477.5390625,3.059395872095779e-05
102043151.85546875,3.009175415002201e-05
102996826.171875,2.9135732053172822e-05
103950500.48828125,2.7986530031726303e-05
104904174.8046875,2.7167406040044496e-05
105857849.12109375,2.7075733556484657e-05
106811523.4375,2.7673184886223658e-05
107765197.75390625,2.847986098727252e-05
108718872.0703125,2.887565186786723e-05
109672546.38671875,2.849480494772383e-05
110626220.703125,2.744374754448479e-05
111579895.01953125,2.620761846293667e-05
112533569.3359375,2.5328293429046447e-05
113487243.65234375,2.5078240387317005e-05
114440917.96875,2.5332024769935256e-05
115394592.28515625,2.5686458972931778e-05
116348266.6015625,2.5719766903237294e-05
117301940.91796875,2.521621816290485e-05
118255615.234375,2.4238317679646444e-05
119209289.55078125,2.304286049919429e-05
120162963.8671875,2.1924355726890956e-05
121116638.18359375,2.108333153679159e-05
122070312.5,2.057236791107199e-05
123023986.81640625,2.0316889510899393e-05
123977661.1328125,2.0177536314781485e-05
124931335.44921875,2.002022824337024e-05
125885009.765625,1.9770958645768692e-05
126838684.08203125,1.9440321454852964e-05
127792358.3984375,1.9109131323942216e-05
128746032.71484375,1.8879573237317328e-05
129699707.03125,1.881513063662127e-05
130653381.34765625,1.8902977756943887e-05
131607055.6640625,1.9061058856307106e-05
132560729.98046875,1.9182489184486928e-05
133514404.296875,1.918425980441878e-05
134468078.61328125,1.902761636715803e-05
135421752.9296875,1.870480420678462e-05
136375427.24609375,1.821746064548787e-05
137329101.5625,1.7577400335108974e-05
138282775.87890625,1.6834109749564304e-05
139236450.1953125,1.60982816354288e-05
140190124.51171875,1.5521651574546433e-05
141143798.828125,1.522453236908349e-05
142097473.14453125,1.5211910852157076e-05
143051147.4609375,1.5344095911176954e-05
144004821.77734375,1.5400931821622347e-05
144958496.09375,1.5213042421715647e-05
145912170.41015625,1.477753268335564e-05
146865844.7265625,1.4275119822328944e-05
147819519.04296875,1.3967133588379784e-05
148773193.359375,1.4032946183050276e-05
149726867.67578125,1.445194053672959e-05
150680541.9921875,1.500656034405476e-05
151634216.30859375,1.5403262100645595e-05
152587890.625,1.5432511724591684e-05
153541564.94140625,1.5068939995803999e-05
154495239.2578125,1.4458443632324423e-05
155448913.57421875,1.3814323067442243e-05
156402587.890625,1.3296543662521937e-05
157356262.20703125,1.2945935018675894e-05
158309936.5234375,1.2698577927681385e-05
159263610.83984375,1.2452944659117862e-05
160217285.15625,1.2138773507028351e-05
161170959.47265625,1.1750372192039258e-05
162124633.7890625,1.1339017403052662e-05
163078308.10546875,1.0982857721856845e-05
164031982.421875,1.075545949853176e-05
164985656.73828125,1.070272360097016e-05
165939331.0546875,1.0827850159627254e-05
166893005.37109375,1.1083924206161937e-05
167846679.6875,1.13791225661564e-05
168800354.00390625,1.1600132604233596e-05
169754028.3203125,1.165056572730016e-05
170707702.63671875,1.148912522965316e-05
171661376.953125,1.1148033236135185e-05
172615051.26953125,1.0721012955346553e-05
173568725.5859375,1.0326474660549675e-05
174522399.90234375,1.0063962952878792e-05
175476074.21875,9.982601473012454e-06
176429748.53515625,1.0070937337191104e-05
177383422.8515625,1.0266625098204659e-05
178337097.16796875,1.0478834857311563e-05
179290771.484375,1.0616396616032422e-05
180244445.80078125,1.0615799891475934e-05
181198120.1171875,1.0461921196721022e-05
182151794.43359375,1.0192848075496248e-05
183105468.75,9.88349017869368e-06
184059143.06640625,9.612482579795329e-06
185012817.3828125,9.427829550845855e-06
185966491.69921875,9.329873007251882e-06
186920166.015625,9.280956501916387e-06
187873840.33203125,9.234600226446713e-06
188827514.6484375,9.16473803713858e-06
189781188.96484375,9.076743493807091e-06
190734863.28125,8.995644435583469e-06
191688537.59765625,8.942649576024136e-06
192642211.9140625,8.917388068818702e-06
193595886.23046875,8.896652784700936e-06
194549560.546875,8.847623997874395e-06
195503234.86328125,8.744947917467962e-06
196456909.1796875,8.581921284533741e-06
197410583.49609375,8.372988304150603e-06
198364257.8125,8.150194407307269e-06
199317932.12890625,7.956077723290243e-06


==> fig/residual_psd/numerical/60000.csv <==
-199317932.12890625,9.726876674343164e-06
-198364257.8125,9.714274881897003e-06
-197410583.49609375,9.664675327605028e-06
-196456909.1796875,9.693800088768467e-06
-195503234.86328125,9.857172591034643e-06
-194549560.546875,1.011371484690805e-05
-193595886.23046875,1.0358331348206407e-05
-192642211.9140625,1.0496959338537382e-05
-191688537.59765625,1.0509997862205186e-05
-190734863.28125,1.046105379085173e-05
-189781188.96484375,1.0448329430046864e-05
-188827514.6484375,1.0536396640639114e-05
-187873840.33203125,1.0718077233527968e-05
-186920166.015625,1.0932021322823696e-05
-185966491.69921875,1.1119567643359708e-05
-185012817.3828125,1.1275401925148779e-05
-184059143.06640625,1.1451652355090362e-05
-183105468.75,1.1710733084472957e-05
-182151794.43359375,1.2062383722169911e-05
-181198120.1171875,1.2435060729899002e-05
-180244445.80078125,1.2709105569085745e-05
-179290771.484375,1.2794076713952864e-05
-178337097.16796875,1.2697465848929111e-05
-177383422.8515625,1.2533229354434587e-05
-176429748.53515625,1.2457563156093637e-05
-175476074.21875,1.2570311071402967e-05
-174522399.90234375,1.2847549796868318e-05
-173568725.5859375,1.3153580271088591e-05
-172615051.26953125,1.3328574251727003e-05
-171661376.953125,1.3296122814204849e-05
-170707702.63671875,1.3119053543508653e-05
-169754028.3203125,1.2964500595855133e-05
-168800354.00390625,1.2999449304886728e-05
-167846679.6875,1.3285178239652867e-05
-166893005.37109375,1.3740464789131286e-05
-165939331.0546875,1.4197293711271428e-05
-164985656.73828125,1.4510219672679842e-05
-164031982.421875,1.4644558086553449e-05
-163078308.10546875,1.4684399503279224e-05
-162124633.7890625,1.4758338021396286e-05
-161170959.47265625,1.4938962180909253e-05
-160217285.15625,1.5190227412080512e-05
-159263610.83984375,1.5401309678644623e-05
-158309936.5234375,1.54811872890571e-05
-157356262.20703125,1.544140360768808e-05
-156402587.890625,1.5400472479965313e-05
-155448913.57421875,1.5500200410182153e-05
-154495239.2578125,1.5792206534265402e-05
-153541564.94140625,1.6181799714668266e-05
-152587890.625,1.648130033504344e-05
-151634216.30859375,1.6546513958674743e-05
-150680541.9921875,1.640278612249664e-05
-149726867.67578125,1.6262062658008344e-05
-148773193.359375,1.6400088870713843e-05
-147819519.04296875,1.6961871163345972e-05
-146865844.7265625,1.7825606152824606e-05
-145912170.41015625,1.8631781870901937e-05
-144958496.09375,1.8982235135097762e-05
-144004821.77734375,1.8696633056291685e-05
-143051147.4609375,1.796095793140861e-05
-142097473.14453125,1.7256828501013212e-05
-141143798.828125,1.7094983757018236e-05
-140190124.51171875,1.770729471313712e-05
-139236450.1953125,1.889130534392043e-05
-138282775.87890625,2.0116404693123426e-05
-137329101.5625,2.083891557321482e-05
-136375427.24609375,2.0836261904436318e-05
-135421752.9296875,2.0349084710115517e-05
-134468078.61328125,1.9934408458831807e-05
-133514404.296875,2.0114432993658504e-05
-132560729.98046875,2.103903431073993e-05
-131607055.6640625,2.2377320268536314e-05
-130653381.34765625,2.351220620919284e-05
-129699707.03125,2.391983560270724e-05
-128746032.71484375,2.349599249135887e-05
-127792358.3984375,2.2623180297692005e-05
-126838684.08203125,2.193645567741804e-05
-125885009.765625,2.1938161839434827e-05
-124931335.44921875,2.2706882500232378e-05
-123977661.1328125,2.3882029755962098e-05
-123023986.81640625,2.492429496408817e-05
-122070312.5,2.5472945691542758e-05
-121116638.18359375,2.5561912788141948e-05
-120162963.8671875,2.5556439452114886e-05
-119209289.55078125,2.5863408363869493e-05
-118255615.234375,2.6622292695141806e-05
-117301940.91796875,2.759561482339913e-05
-116348266.6015625,2.8338941725474097e-05
-115394592.28515625,2.8534593848151367e-05
-114440917.96875,2.825452328415164e-05
-113487243.65234375,2.7959788882753086e-05
-112533569.3359375,2.8221539324326135e-05
-111579895.01953125,2.9342363599507807e-05
-110626220.703125,3.113379581738209e-05
-109672546.38671875,3.300899926669131e-05
-108718872.0703125,3.434033480803408e-05
-107765197.75390625,3.484991312032142e-05
-106811523.4375,3.477274160225104e-05
-105857849.12109375,3.4680713862444126e-05
-104904174.8046875,3.508455055009056e-05
-103950500.48828125,3.608495424504281e-05
-102996826.171875,3.731541856066537e-05
-102043151.85546875,3.822169912459716e-05
-101089477.5390625,3.8488079557456226e-05
-100135803.22265625,3.830984125712787e-05
-99182128.90625,3.830644217327431e-05
-98228454.58984375,3.911324272600066e-05
-97274780.2734375,4.091866281836154e-05
-96321105.95703125,4.326882101203624e-05
-95367431.640625,4.5296449822733974e-05
-94413757.32421875,4.624850813046585e-05
-93460083.0078125,4.597592355321193e-05
-92506408.69140625,4.505717507324009e-05
-91552734.375,4.445908976316545e-05
-90599060.05859375,4.494478624991972e-05
-89645385.7421875,4.661438552012399e-05
-88691711.42578125,4.888435771011236e-05
-87738037.109375,5.092134914165944e-05
-86784362.79296875,5.2236850888645004e-05
-85830688.4765625,5.303168952478787e-05
-84877014.16015625,5.404198911403963e-05
-83923339.84375,5.5979619604972155e-05
-82969665.52734375,5.8951050769817995e-05
-82015991.2109375,6.227417153242109e-05
-81062316.89453125,6.48551256265636e-05
-80108642.578125,6.590017575668328e-05
-79154968.26171875,6.548373993187857e-05
-78201293.9453125,6.455877174173298e-05
-77247619.62890625,6.435561562852256e-05
-76293945.3125,6.554062112581898e-05
-75340270.99609375,6.770600090657449e-05
-74386596.6796875,6.958247464894454e-05
-73432922.36328125,6.990086249592526e-05
-72479248.046875,6.837430453745928e-05
-71525573.73046875,6.613902264200967e-05
-70571899.4140625,6.529320514494701e-05
-69618225.09765625,6.774062632305765e-05
-68664550.78125,7.401950396440207e-05
-67710876.46484375,8.285869604741853e-05
-66757202.1484375,9.17869163944376e-05
-65803527.83203125,9.847098641617755e-05
-64849853.515625,0.00010198600125979222
-63896179.19921875,0.00010323723995072045
-62942504.8828125,0.00010426865572102065
-61988830.56640625,0.00010689086204802286
-61035156.25,0.00011149846879070058
-60081481.93359375,0.0001168342053976231
-59127807.6171875,0.00012085579536458052
-58174133.30078125,0.0001221501894648054
-57220458.984375,0.00012097742381003678
-56266784.66796875,0.00011925406693673741
-55313110.3515625,0.00011946500227406201
-54359436.03515625,0.00012318663654414406
-53405761.71875,0.0001301623456950974
-52452087.40234375,0.00013851959167166572
-51498413.0859375,0.00014598245895614095
-50544738.76953125,0.000151292748361006
-49591064.453125,0.00015492767158923682
-48637390.13671875,0.00015867482297192317
-47683715.8203125,0.00016438121337171698
-46730041.50390625,0.00017272812838918874
-45776367.1875,0.00018283977677818376
-44822692.87109375,0.00019294420692781837
-43869018.5546875,0.00020157634705355107
-42915344.23828125,0.00020845203932779918
-41961669.921875,0.00021440604051335343
-41007995.60546875,0.00022049677372867614
-40054321.2890625,0.0002270306565633553
-39100646.97265625,0.00023336275256244788
-38146972.65625,0.00023877148308643615
-37193298.33984375,0.00024384593670714435
-36239624.0234375,0.0002512836861865849
-35285949.70703125,0.0002652256198665692
-34332275.390625,0.0002891922061546974
-33378601.07421875,0.0003237490116667614
-32424926.7578125,0.0003654656755466196
-31471252.44140625,0.00040813257116627586
-30517578.125,0.0004458264440727664
-29563903.80859375,0.00047610809526648225
-28610229.4921875,0.0005012998303388778
-27656555.17578125,0.0005267963531602213
-26702880.859375,0.0005572220760523503
-25749206.54296875,0.0005928357090062781
-24795532.2265625,0.0006288049285336716
-23841857.91015625,0.0006584879851355652
-22888183.59375,0.0006793887053026714
-21934509.27734375,0.0006984451081689773
-20980834.9609375,0.000733104698034525
-20027160.64453125,0.0008066000064835004
-19073486.328125,0.0009390367125227262
-18119812.01171875,0.0011385568395949398
-17166137.6953125,0.001397301247656147
-16212463.37890625,0.0016946740230131686
-15258789.0625,0.0020065445284260463
-14305114.74609375,0.0023155885101450255
-13351440.4296875,0.0026169519075917936
-12397766.11328125,0.0029155700459506913
-11444091.796875,0.003215820746685765
-10490417.48046875,0.0035085112337883842
-9536743.1640625,0.0037622020796884586
-8583068.84765625,0.0039244262020377615
-7629394.53125,0.003934102146553966
-6675720.21484375,0.003741415248855099
-5722045.8984375,0.0033280142905413447
-4768371.58203125,0.002720025823416523
-3814697.265625,0.001989057166580108
-2861022.94921875,0.0012406255192541414
-1907348.6328125,0.0005934133024009763
-953674.31640625,0.00015500909580794194
0.0,5.916627083235692e-35
953674.31640625,0.00015500909580794194
1907348.6328125,0.0005934133024009763
2861022.94921875,0.0012406255192541414
3814697.265625,0.001989057166580108
4768371.58203125,0.002720025823416523
5722045.8984375,0.0033280142905413447
6675720.21484375,0.003741415248855099
7629394.53125,0.003934102146553966
8583068.84765625,0.0039244262020377615
9536743.1640625,0.0037622020796884586
10490417.48046875,0.0035085112337883842
11444091.796875,0.003215820746685765
12397766.11328125,0.0029155700459506913
13351440.4296875,0.0026169519075917936
14305114.74609375,0.0023155885101450255
15258789.0625,0.0020065445284260463
16212463.37890625,0.0016946740230131686
17166137.6953125,0.001397301247656147
18119812.01171875,0.0011385568395949398
19073486.328125,0.0009390367125227262
20027160.64453125,0.0008066000064835004
20980834.9609375,0.000733104698034525
21934509.27734375,0.0006984451081689773
22888183.59375,0.0006793887053026714
23841857.91015625,0.0006584879851355652
24795532.2265625,0.0006288049285336716
25749206.54296875,0.0005928357090062781
26702880.859375,0.0005572220760523503
27656555.17578125,0.0005267963531602213
28610229.4921875,0.0005012998303388778
29563903.80859375,0.00047610809526648225
30517578.125,0.0004458264440727664
31471252.44140625,0.00040813257116627586
32424926.7578125,0.0003654656755466196
33378601.07421875,0.0003237490116667614
34332275.390625,0.0002891922061546974
35285949.70703125,0.0002652256198665692
36239624.0234375,0.0002512836861865849
37193298.33984375,0.00024384593670714435
38146972.65625,0.00023877148308643615
39100646.97265625,0.00023336275256244788
40054321.2890625,0.0002270306565633553
41007995.60546875,0.00022049677372867614
41961669.921875,0.00021440604051335343
42915344.23828125,0.00020845203932779918
43869018.5546875,0.00020157634705355107
44822692.87109375,0.00019294420692781837
45776367.1875,0.00018283977677818376
46730041.50390625,0.00017272812838918874
47683715.8203125,0.00016438121337171698
48637390.13671875,0.00015867482297192317
49591064.453125,0.00015492767158923682
50544738.76953125,0.000151292748361006
51498413.0859375,0.00014598245895614095
52452087.40234375,0.00013851959167166572
53405761.71875,0.0001301623456950974
54359436.03515625,0.00012318663654414406
55313110.3515625,0.00011946500227406201
56266784.66796875,0.00011925406693673741
57220458.984375,0.00012097742381003678
58174133.30078125,0.0001221501894648054
59127807.6171875,0.00012085579536458052
60081481.93359375,0.0001168342053976231
61035156.25,0.00011149846879070058
61988830.56640625,0.00010689086204802286
62942504.8828125,0.00010426865572102065
63896179.19921875,0.00010323723995072045
64849853.515625,0.00010198600125979222
65803527.83203125,9.847098641617755e-05
66757202.1484375,9.17869163944376e-05
67710876.46484375,8.285869604741853e-05
68664550.78125,7.401950396440207e-05
69618225.09765625,6.774062632305765e-05
70571899.4140625,6.529320514494701e-05
71525573.73046875,6.613902264200967e-05
72479248.046875,6.837430453745928e-05
73432922.36328125,6.990086249592526e-05
74386596.6796875,6.958247464894454e-05
75340270.99609375,6.770600090657449e-05
76293945.3125,6.554062112581898e-05
77247619.62890625,6.435561562852256e-05
78201293.9453125,6.455877174173298e-05
79154968.26171875,6.548373993187857e-05
80108642.578125,6.590017575668328e-05
81062316.89453125,6.48551256265636e-05
82015991.2109375,6.227417153242109e-05
82969665.52734375,5.8951050769817995e-05
83923339.84375,5.5979619604972155e-05
84877014.16015625,5.404198911403963e-05
85830688.4765625,5.303168952478787e-05
86784362.79296875,5.2236850888645004e-05
87738037.109375,5.092134914165944e-05
88691711.42578125,4.888435771011236e-05
89645385.7421875,4.661438552012399e-05
90599060.05859375,4.494478624991972e-05
91552734.375,4.445908976316545e-05
92506408.69140625,4.505717507324009e-05
93460083.0078125,4.597592355321193e-05
94413757.32421875,4.624850813046585e-05
95367431.640625,4.5296449822733974e-05
96321105.95703125,4.326882101203624e-05
97274780.2734375,4.091866281836154e-05
98228454.58984375,3.911324272600066e-05
99182128.90625,3.830644217327431e-05
100135803.22265625,3.830984125712787e-05
101089477.5390625,3.8488079557456226e-05
102043151.85546875,3.822169912459716e-05
102996826.171875,3.731541856066537e-05
103950500.48828125,3.608495424504281e-05
104904174.8046875,3.508455055009056e-05
105857849.12109375,3.4680713862444126e-05
106811523.4375,3.477274160225104e-05
107765197.75390625,3.484991312032142e-05
108718872.0703125,3.434033480803408e-05
109672546.38671875,3.300899926669131e-05
110626220.703125,3.113379581738209e-05
111579895.01953125,2.9342363599507807e-05
112533569.3359375,2.8221539324326135e-05
113487243.65234375,2.7959788882753086e-05
114440917.96875,2.825452328415164e-05
115394592.28515625,2.8534593848151367e-05
116348266.6015625,2.8338941725474097e-05
117301940.91796875,2.759561482339913e-05
118255615.234375,2.6622292695141806e-05
119209289.55078125,2.5863408363869493e-05
120162963.8671875,2.5556439452114886e-05
121116638.18359375,2.5561912788141948e-05
122070312.5,2.5472945691542758e-05
123023986.81640625,2.492429496408817e-05
123977661.1328125,2.3882029755962098e-05
124931335.44921875,2.2706882500232378e-05
125885009.765625,2.1938161839434827e-05
126838684.08203125,2.193645567741804e-05
127792358.3984375,2.2623180297692005e-05
128746032.71484375,2.349599249135887e-05
129699707.03125,2.391983560270724e-05
130653381.34765625,2.351220620919284e-05
131607055.6640625,2.2377320268536314e-05
132560729.98046875,2.103903431073993e-05
133514404.296875,2.0114432993658504e-05
134468078.61328125,1.9934408458831807e-05
135421752.9296875,2.0349084710115517e-05
136375427.24609375,2.0836261904436318e-05
137329101.5625,2.083891557321482e-05
138282775.87890625,2.0116404693123426e-05
139236450.1953125,1.889130534392043e-05
140190124.51171875,1.770729471313712e-05
141143798.828125,1.7094983757018236e-05
142097473.14453125,1.7256828501013212e-05
143051147.4609375,1.796095793140861e-05
144004821.77734375,1.8696633056291685e-05
144958496.09375,1.8982235135097762e-05
145912170.41015625,1.8631781870901937e-05
146865844.7265625,1.7825606152824606e-05
147819519.04296875,1.6961871163345972e-05
148773193.359375,1.6400088870713843e-05
149726867.67578125,1.6262062658008344e-05
150680541.9921875,1.640278612249664e-05
151634216.30859375,1.6546513958674743e-05
152587890.625,1.648130033504344e-05
153541564.94140625,1.6181799714668266e-05
154495239.2578125,1.5792206534265402e-05
155448913.57421875,1.5500200410182153e-05
156402587.890625,1.5400472479965313e-05
157356262.20703125,1.544140360768808e-05
158309936.5234375,1.54811872890571e-05
159263610.83984375,1.5401309678644623e-05
160217285.15625,1.5190227412080512e-05
161170959.47265625,1.4938962180909253e-05
162124633.7890625,1.4758338021396286e-05
163078308.10546875,1.4684399503279224e-05
164031982.421875,1.4644558086553449e-05
164985656.73828125,1.4510219672679842e-05
165939331.0546875,1.4197293711271428e-05
166893005.37109375,1.3740464789131286e-05
167846679.6875,1.3285178239652867e-05
168800354.00390625,1.2999449304886728e-05
169754028.3203125,1.2964500595855133e-05
170707702.63671875,1.3119053543508653e-05
171661376.953125,1.3296122814204849e-05
172615051.26953125,1.3328574251727003e-05
173568725.5859375,1.3153580271088591e-05
174522399.90234375,1.2847549796868318e-05
175476074.21875,1.2570311071402967e-05
176429748.53515625,1.2457563156093637e-05
177383422.8515625,1.2533229354434587e-05
178337097.16796875,1.2697465848929111e-05
179290771.484375,1.2794076713952864e-05
180244445.80078125,1.2709105569085745e-05
181198120.1171875,1.2435060729899002e-05
182151794.43359375,1.2062383722169911e-05
183105468.75,1.1710733084472957e-05
184059143.06640625,1.1451652355090362e-05
185012817.3828125,1.1275401925148779e-05
185966491.69921875,1.1119567643359708e-05
186920166.015625,1.0932021322823696e-05
187873840.33203125,1.0718077233527968e-05
188827514.6484375,1.0536396640639114e-05
189781188.96484375,1.0448329430046864e-05
190734863.28125,1.046105379085173e-05
191688537.59765625,1.0509997862205186e-05
192642211.9140625,1.0496959338537382e-05
193595886.23046875,1.0358331348206407e-05
194549560.546875,1.011371484690805e-05
195503234.86328125,9.857172591034643e-06
196456909.1796875,9.693800088768467e-06
197410583.49609375,9.664675327605028e-06
198364257.8125,9.714274881897003e-06
199317932.12890625,9.726876674343164e-06

